On the Design of Super Constellations

In the evolving landscape of sixth-generation (6G) wireless networks, which demand ultra high data rates, this study introduces the concept of super constellation communications. Also, we present super amplitude phase shift keying (SAPSK), an innovative modulation technique designed to achieve these ultra high data rate demands. SAPSK is complemented by the generalized polar distance detector (GPD-D), which approximates the optimal maximum likelihood detector in channels with Gaussian phase noise (GPN). By leveraging the decision regions formulated by GPD-D, a tight closed-form approximation for the symbol error probability (SEP) of SAPSK constellations is derived, while a detection algorithm with O(1) time complexity is developed to ensure fast and efficient SAPSK symbol detection. Finally, the theoretical performance of SAPSK and the efficiency of the proposed O(1) algorithm are validated by numerical simulations, highlighting both its superiority in terms of SEP compared to various constellations and its practical advantages in terms of fast and accurate symbol detection.

==> figures/data/QAM_iq.txt <==
  -6.7082039e-01   1.1180340e+00
  -2.2360680e-01   1.1180340e+00
  -6.7082039e-01  -1.1180340e+00
  -2.2360680e-01  -1.1180340e+00
  -1.1180340e+00   6.7082039e-01
  -1.1180340e+00   2.2360680e-01
  -1.1180340e+00  -6.7082039e-01
  -1.1180340e+00  -2.2360680e-01
  -2.2360680e-01   6.7082039e-01
  -2.2360680e-01   2.2360680e-01
  -2.2360680e-01  -6.7082039e-01
  -2.2360680e-01  -2.2360680e-01
  -6.7082039e-01   6.7082039e-01
  -6.7082039e-01   2.2360680e-01
  -6.7082039e-01  -6.7082039e-01
  -6.7082039e-01  -2.2360680e-01
   6.7082039e-01   1.1180340e+00
   2.2360680e-01   1.1180340e+00
   6.7082039e-01  -1.1180340e+00
   2.2360680e-01  -1.1180340e+00
   1.1180340e+00   6.7082039e-01
   1.1180340e+00   2.2360680e-01
   1.1180340e+00  -6.7082039e-01
   1.1180340e+00  -2.2360680e-01
   2.2360680e-01   6.7082039e-01
   2.2360680e-01   2.2360680e-01
   2.2360680e-01  -6.7082039e-01
   2.2360680e-01  -2.2360680e-01
   6.7082039e-01   6.7082039e-01
   6.7082039e-01   2.2360680e-01
   6.7082039e-01  -6.7082039e-01
   6.7082039e-01  -2.2360680e-01


==> figures/data/QAM_polar.txt <==
   1.3038405e+00   2.1112158e+00
   1.1401754e+00   1.7681919e+00
   1.3038405e+00  -2.1112158e+00
   1.1401754e+00  -1.7681919e+00
   1.3038405e+00   2.6011732e+00
   1.1401754e+00   2.9441971e+00
   1.3038405e+00  -2.6011732e+00
   1.1401754e+00  -2.9441971e+00
   7.0710678e-01   1.8925469e+00
   3.1622777e-01   2.3561945e+00
   7.0710678e-01  -1.8925469e+00
   3.1622777e-01  -2.3561945e+00
   9.4868330e-01   2.3561945e+00
   7.0710678e-01   2.8198421e+00
   9.4868330e-01  -2.3561945e+00
   7.0710678e-01  -2.8198421e+00
   1.3038405e+00   1.0303768e+00
   1.1401754e+00   1.3734008e+00
   1.3038405e+00  -1.0303768e+00
   1.1401754e+00  -1.3734008e+00
   1.3038405e+00   5.4041950e-01
   1.1401754e+00   1.9739556e-01
   1.3038405e+00  -5.4041950e-01
   1.1401754e+00  -1.9739556e-01
   7.0710678e-01   1.2490458e+00
   3.1622777e-01   7.8539816e-01
   7.0710678e-01  -1.2490458e+00
   3.1622777e-01  -7.8539816e-01
   9.4868330e-01   7.8539816e-01
   7.0710678e-01   3.2175055e-01
   9.4868330e-01  -7.8539816e-01
   7.0710678e-01  -3.2175055e-01


==> figures/data/extra/points_polar_32_8_snr_20__zone_1_.txt <==
   1.3671165e+00   1.0614038e+00
   1.3671165e+00   3.1842115e+00
   1.3671165e+00  -3.1842115e+00
   1.3671165e+00  -1.0614038e+00
   4.1013496e+00   2.1228076e+00
   4.1013496e+00   4.2456153e+00
   4.1013496e+00  -2.1228076e+00
   4.1013496e+00  -3.4582029e-16
   6.8355827e+00   1.0614038e+00
   6.8355827e+00   3.1842115e+00
   6.8355827e+00  -3.1842115e+00
   6.8355827e+00  -1.0614038e+00
   9.5698157e+00   2.1228076e+00
   9.5698157e+00   4.2456153e+00
   9.5698157e+00  -2.1228076e+00
   9.5698157e+00  -4.9402898e-16
   1.2304049e+01   1.0614038e+00
   1.2304049e+01   3.1842115e+00
   1.2304049e+01  -3.1842115e+00
   1.2304049e+01  -1.0614038e+00
   1.5038282e+01   2.1228076e+00
   1.5038282e+01   4.2456153e+00
   1.5038282e+01  -2.1228076e+00
   1.5038282e+01  -5.0301133e-16
   1.7772515e+01   1.0614038e+00
   1.7772515e+01   3.1842115e+00
   1.7772515e+01  -3.1842115e+00
   1.7772515e+01  -1.0614038e+00
   2.0506748e+01   2.1228076e+00
   2.0506748e+01   4.2456153e+00
   2.0506748e+01  -2.1228076e+00
   2.0506748e+01  -4.6109372e-16
   1.3671165e+00  -5.3070191e+00
   1.3671165e+00   5.3070191e+00
   4.1013496e+00  -4.2456153e+00
   4.1013496e+00   6.3684229e+00
   6.8355827e+00  -5.3070191e+00
   6.8355827e+00   5.3070191e+00
   9.5698157e+00  -4.2456153e+00
   9.5698157e+00   6.3684229e+00
   1.2304049e+01  -5.3070191e+00
   1.2304049e+01   5.3070191e+00
   1.5038282e+01  -4.2456153e+00
   1.5038282e+01   6.3684229e+00
   1.7772515e+01  -5.3070191e+00
   1.7772515e+01   5.3070191e+00
   2.0506748e+01  -4.2456153e+00
   2.0506748e+01   6.3684229e+00


==> figures/data/extra/points_polar_32_8_snr_20__zone_2_.txt <==
   1.3671165e+00   2.9280381e+00
   1.3671165e+00   8.7841144e+00
   1.3671165e+00  -8.7841144e+00
   1.3671165e+00  -2.9280381e+00
   4.1013496e+00   5.8560763e+00
   4.1013496e+00   1.1712153e+01
   4.1013496e+00  -5.8560763e+00
   4.1013496e+00  -9.5399599e-16
   6.8355827e+00   2.9280381e+00
   6.8355827e+00   8.7841144e+00
   6.8355827e+00  -8.7841144e+00
   6.8355827e+00  -2.9280381e+00
   9.5698157e+00   5.8560763e+00
   9.5698157e+00   1.1712153e+01
   9.5698157e+00  -5.8560763e+00
   9.5698157e+00  -1.3628514e-15
   1.2304049e+01   2.9280381e+00
   1.2304049e+01   8.7841144e+00
   1.2304049e+01  -8.7841144e+00
   1.2304049e+01  -2.9280381e+00
   1.5038282e+01   5.8560763e+00
   1.5038282e+01   1.1712153e+01
   1.5038282e+01  -5.8560763e+00
   1.5038282e+01  -1.3876305e-15
   1.7772515e+01   2.9280381e+00
   1.7772515e+01   8.7841144e+00
   1.7772515e+01  -8.7841144e+00
   1.7772515e+01  -2.9280381e+00
   2.0506748e+01   5.8560763e+00
   2.0506748e+01   1.1712153e+01
   2.0506748e+01  -5.8560763e+00
   2.0506748e+01  -1.2719947e-15
   1.3671165e+00  -1.4640191e+01
   1.3671165e+00   1.4640191e+01
   4.1013496e+00  -1.1712153e+01
   4.1013496e+00   1.7568229e+01
   6.8355827e+00  -1.4640191e+01
   6.8355827e+00   1.4640191e+01
   9.5698157e+00  -1.1712153e+01
   9.5698157e+00   1.7568229e+01
   1.2304049e+01  -1.4640191e+01
   1.2304049e+01   1.4640191e+01
   1.5038282e+01  -1.1712153e+01
   1.5038282e+01   1.7568229e+01
   1.7772515e+01  -1.4640191e+01
   1.7772515e+01   1.4640191e+01
   2.0506748e+01  -1.1712153e+01
   2.0506748e+01   1.7568229e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_3_.txt <==
   1.3671165e+00   4.2655883e+00
   1.3671165e+00   1.2796765e+01
   1.3671165e+00  -1.2796765e+01
   1.3671165e+00  -4.2655883e+00
   4.1013496e+00   8.5311766e+00
   4.1013496e+00   1.7062353e+01
   4.1013496e+00  -8.5311766e+00
   4.1013496e+00  -1.3897886e-15
   6.8355827e+00   4.2655883e+00
   6.8355827e+00   1.2796765e+01
   6.8355827e+00  -1.2796765e+01
   6.8355827e+00  -4.2655883e+00
   9.5698157e+00   8.5311766e+00
   9.5698157e+00   1.7062353e+01
   9.5698157e+00  -8.5311766e+00
   9.5698157e+00  -1.9854123e-15
   1.2304049e+01   4.2655883e+00
   1.2304049e+01   1.2796765e+01
   1.2304049e+01  -1.2796765e+01
   1.2304049e+01  -4.2655883e+00
   1.5038282e+01   8.5311766e+00
   1.5038282e+01   1.7062353e+01
   1.5038282e+01  -8.5311766e+00
   1.5038282e+01  -2.0215108e-15
   1.7772515e+01   4.2655883e+00
   1.7772515e+01   1.2796765e+01
   1.7772515e+01  -1.2796765e+01
   1.7772515e+01  -4.2655883e+00
   2.0506748e+01   8.5311766e+00
   2.0506748e+01   1.7062353e+01
   2.0506748e+01  -8.5311766e+00
   2.0506748e+01  -1.8530515e-15
   1.3671165e+00  -2.1327942e+01
   1.3671165e+00   2.1327942e+01
   4.1013496e+00  -1.7062353e+01
   4.1013496e+00   2.5593530e+01
   6.8355827e+00  -2.1327942e+01
   6.8355827e+00   2.1327942e+01
   9.5698157e+00  -1.7062353e+01
   9.5698157e+00   2.5593530e+01
   1.2304049e+01  -2.1327942e+01
   1.2304049e+01   2.1327942e+01
   1.5038282e+01  -1.7062353e+01
   1.5038282e+01   2.5593530e+01
   1.7772515e+01  -2.1327942e+01
   1.7772515e+01   2.1327942e+01
   2.0506748e+01  -1.7062353e+01
   2.0506748e+01   2.5593530e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_4_.txt <==
   1.3671165e+00   5.1321977e+00
   1.3671165e+00   1.5396593e+01
   1.3671165e+00  -1.5396593e+01
   1.3671165e+00  -5.1321977e+00
   4.1013496e+00   1.0264395e+01
   4.1013496e+00   2.0528791e+01
   4.1013496e+00  -1.0264395e+01
   4.1013496e+00  -1.6721422e-15
   6.8355827e+00   5.1321977e+00
   6.8355827e+00   1.5396593e+01
   6.8355827e+00  -1.5396593e+01
   6.8355827e+00  -5.1321977e+00
   9.5698157e+00   1.0264395e+01
   9.5698157e+00   2.0528791e+01
   9.5698157e+00  -1.0264395e+01
   9.5698157e+00  -2.3887745e-15
   1.2304049e+01   5.1321977e+00
   1.2304049e+01   1.5396593e+01
   1.2304049e+01  -1.5396593e+01
   1.2304049e+01  -5.1321977e+00
   1.5038282e+01   1.0264395e+01
   1.5038282e+01   2.0528791e+01
   1.5038282e+01  -1.0264395e+01
   1.5038282e+01  -2.4322068e-15
   1.7772515e+01   5.1321977e+00
   1.7772515e+01   1.5396593e+01
   1.7772515e+01  -1.5396593e+01
   1.7772515e+01  -5.1321977e+00
   2.0506748e+01   1.0264395e+01
   2.0506748e+01   2.0528791e+01
   2.0506748e+01  -1.0264395e+01
   2.0506748e+01  -2.2295229e-15
   1.3671165e+00  -2.5660989e+01
   1.3671165e+00   2.5660989e+01
   4.1013496e+00  -2.0528791e+01
   4.1013496e+00   3.0793186e+01
   6.8355827e+00  -2.5660989e+01
   6.8355827e+00   2.5660989e+01
   9.5698157e+00  -2.0528791e+01
   9.5698157e+00   3.0793186e+01
   1.2304049e+01  -2.5660989e+01
   1.2304049e+01   2.5660989e+01
   1.5038282e+01  -2.0528791e+01
   1.5038282e+01   3.0793186e+01
   1.7772515e+01  -2.5660989e+01
   1.7772515e+01   2.5660989e+01
   2.0506748e+01  -2.0528791e+01
   2.0506748e+01   3.0793186e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_5_.txt <==
   1.3671165e+00   5.6821277e+00
   1.3671165e+00   1.7046383e+01
   1.3671165e+00  -1.7046383e+01
   1.3671165e+00  -5.6821277e+00
   4.1013496e+00   1.1364255e+01
   4.1013496e+00   2.2728511e+01
   4.1013496e+00  -1.1364255e+01
   4.1013496e+00  -1.8513171e-15
   6.8355827e+00   5.6821277e+00
   6.8355827e+00   1.7046383e+01
   6.8355827e+00  -1.7046383e+01
   6.8355827e+00  -5.6821277e+00
   9.5698157e+00   1.1364255e+01
   9.5698157e+00   2.2728511e+01
   9.5698157e+00  -1.1364255e+01
   9.5698157e+00  -2.6447387e-15
   1.2304049e+01   5.6821277e+00
   1.2304049e+01   1.7046383e+01
   1.2304049e+01  -1.7046383e+01
   1.2304049e+01  -5.6821277e+00
   1.5038282e+01   1.1364255e+01
   1.5038282e+01   2.2728511e+01
   1.5038282e+01  -1.1364255e+01
   1.5038282e+01  -2.6928248e-15
   1.7772515e+01   5.6821277e+00
   1.7772515e+01   1.7046383e+01
   1.7772515e+01  -1.7046383e+01
   1.7772515e+01  -5.6821277e+00
   2.0506748e+01   1.1364255e+01
   2.0506748e+01   2.2728511e+01
   2.0506748e+01  -1.1364255e+01
   2.0506748e+01  -2.4684228e-15
   1.3671165e+00  -2.8410638e+01
   1.3671165e+00   2.8410638e+01
   4.1013496e+00  -2.2728511e+01
   4.1013496e+00   3.4092766e+01
   6.8355827e+00  -2.8410638e+01
   6.8355827e+00   2.8410638e+01
   9.5698157e+00  -2.2728511e+01
   9.5698157e+00   3.4092766e+01
   1.2304049e+01  -2.8410638e+01
   1.2304049e+01   2.8410638e+01
   1.5038282e+01  -2.2728511e+01
   1.5038282e+01   3.4092766e+01
   1.7772515e+01  -2.8410638e+01
   1.7772515e+01   2.8410638e+01
   2.0506748e+01  -2.2728511e+01
   2.0506748e+01   3.4092766e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_6_.txt <==
   1.3671165e+00   6.0376234e+00
   1.3671165e+00   1.8112870e+01
   1.3671165e+00  -1.8112870e+01
   1.3671165e+00  -6.0376234e+00
   4.1013496e+00   1.2075247e+01
   4.1013496e+00   2.4150494e+01
   4.1013496e+00  -1.2075247e+01
   4.1013496e+00  -1.9671426e-15
   6.8355827e+00   6.0376234e+00
   6.8355827e+00   1.8112870e+01
   6.8355827e+00  -1.8112870e+01
   6.8355827e+00  -6.0376234e+00
   9.5698157e+00   1.2075247e+01
   9.5698157e+00   2.4150494e+01
   9.5698157e+00  -1.2075247e+01
   9.5698157e+00  -2.8102037e-15
   1.2304049e+01   6.0376234e+00
   1.2304049e+01   1.8112870e+01
   1.2304049e+01  -1.8112870e+01
   1.2304049e+01  -6.0376234e+00
   1.5038282e+01   1.2075247e+01
   1.5038282e+01   2.4150494e+01
   1.5038282e+01  -1.2075247e+01
   1.5038282e+01  -2.8612983e-15
   1.7772515e+01   6.0376234e+00
   1.7772515e+01   1.8112870e+01
   1.7772515e+01  -1.8112870e+01
   1.7772515e+01  -6.0376234e+00
   2.0506748e+01   1.2075247e+01
   2.0506748e+01   2.4150494e+01
   2.0506748e+01  -1.2075247e+01
   2.0506748e+01  -2.6228568e-15
   1.3671165e+00  -3.0188117e+01
   1.3671165e+00   3.0188117e+01
   4.1013496e+00  -2.4150494e+01
   4.1013496e+00   3.6225740e+01
   6.8355827e+00  -3.0188117e+01
   6.8355827e+00   3.0188117e+01
   9.5698157e+00  -2.4150494e+01
   9.5698157e+00   3.6225740e+01
   1.2304049e+01  -3.0188117e+01
   1.2304049e+01   3.0188117e+01
   1.5038282e+01  -2.4150494e+01
   1.5038282e+01   3.6225740e+01
   1.7772515e+01  -3.0188117e+01
   1.7772515e+01   3.0188117e+01
   2.0506748e+01  -2.4150494e+01
   2.0506748e+01   3.6225740e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_7_.txt <==
   1.3671165e+00   6.2749706e+00
   1.3671165e+00   1.8824912e+01
   1.3671165e+00  -1.8824912e+01
   1.3671165e+00  -6.2749706e+00
   4.1013496e+00   1.2549941e+01
   4.1013496e+00   2.5099883e+01
   4.1013496e+00  -1.2549941e+01
   4.1013496e+00  -2.0444737e-15
   6.8355827e+00   6.2749706e+00
   6.8355827e+00   1.8824912e+01
   6.8355827e+00  -1.8824912e+01
   6.8355827e+00  -6.2749706e+00
   9.5698157e+00   1.2549941e+01
   9.5698157e+00   2.5099883e+01
   9.5698157e+00  -1.2549941e+01
   9.5698157e+00  -2.9206766e-15
   1.2304049e+01   6.2749706e+00
   1.2304049e+01   1.8824912e+01
   1.2304049e+01  -1.8824912e+01
   1.2304049e+01  -6.2749706e+00
   1.5038282e+01   1.2549941e+01
   1.5038282e+01   2.5099883e+01
   1.5038282e+01  -1.2549941e+01
   1.5038282e+01  -2.9737799e-15
   1.7772515e+01   6.2749706e+00
   1.7772515e+01   1.8824912e+01
   1.7772515e+01  -1.8824912e+01
   1.7772515e+01  -6.2749706e+00
   2.0506748e+01   1.2549941e+01
   2.0506748e+01   2.5099883e+01
   2.0506748e+01  -1.2549941e+01
   2.0506748e+01  -2.7259649e-15
   1.3671165e+00  -3.1374853e+01
   1.3671165e+00   3.1374853e+01
   4.1013496e+00  -2.5099883e+01
   4.1013496e+00   3.7649824e+01
   6.8355827e+00  -3.1374853e+01
   6.8355827e+00   3.1374853e+01
   9.5698157e+00  -2.5099883e+01
   9.5698157e+00   3.7649824e+01
   1.2304049e+01  -3.1374853e+01
   1.2304049e+01   3.1374853e+01
   1.5038282e+01  -2.5099883e+01
   1.5038282e+01   3.7649824e+01
   1.7772515e+01  -3.1374853e+01
   1.7772515e+01   3.1374853e+01
   2.0506748e+01  -2.5099883e+01
   2.0506748e+01   3.7649824e+01


==> figures/data/extra/points_polar_32_8_snr_20__zone_8_.txt <==
   1.3671165e+00   6.4389943e+00
   1.3671165e+00   1.9316983e+01
   1.3671165e+00  -1.9316983e+01
   1.3671165e+00  -6.4389943e+00
   4.1013496e+00   1.2877989e+01
   4.1013496e+00   2.5755977e+01
   4.1013496e+00  -1.2877989e+01
   4.1013496e+00  -2.0979149e-15
   6.8355827e+00   6.4389943e+00
   6.8355827e+00   1.9316983e+01
   6.8355827e+00  -1.9316983e+01
   6.8355827e+00  -6.4389943e+00
   9.5698157e+00   1.2877989e+01
   9.5698157e+00   2.5755977e+01
   9.5698157e+00  -1.2877989e+01
   9.5698157e+00  -2.9970212e-15
   1.2304049e+01   6.4389943e+00
   1.2304049e+01   1.9316983e+01
   1.2304049e+01  -1.9316983e+01
   1.2304049e+01  -6.4389943e+00
   1.5038282e+01   1.2877989e+01
   1.5038282e+01   2.5755977e+01
   1.5038282e+01  -1.2877989e+01
   1.5038282e+01  -3.0515125e-15
   1.7772515e+01   6.4389943e+00
   1.7772515e+01   1.9316983e+01
   1.7772515e+01  -1.9316983e+01
   1.7772515e+01  -6.4389943e+00
   2.0506748e+01   1.2877989e+01
   2.0506748e+01   2.5755977e+01
   2.0506748e+01  -1.2877989e+01
   2.0506748e+01  -2.7972198e-15
   1.3671165e+00  -3.2194971e+01
   1.3671165e+00   3.2194971e+01
   4.1013496e+00  -2.5755977e+01
   4.1013496e+00   3.8633966e+01
   6.8355827e+00  -3.2194971e+01
   6.8355827e+00   3.2194971e+01
   9.5698157e+00  -2.5755977e+01
   9.5698157e+00   3.8633966e+01
   1.2304049e+01  -3.2194971e+01
   1.2304049e+01   3.2194971e+01
   1.5038282e+01  -2.5755977e+01
   1.5038282e+01   3.8633966e+01
   1.7772515e+01  -3.2194971e+01
   1.7772515e+01   3.2194971e+01
   2.0506748e+01  -2.5755977e+01
   2.0506748e+01   3.8633966e+01


==> figures/data/extra/ptqam_points_iq_32_8.txt <==
   7.6696499e-02   7.6696499e-02
  -7.6696499e-02   7.6696499e-02
  -7.6696499e-02  -7.6696499e-02
   7.6696499e-02  -7.6696499e-02
   5.5511151e-17   3.2539569e-01
  -3.2539569e-01   5.5511151e-17
  -5.5511151e-17  -3.2539569e-01
   3.2539569e-01  -8.3266727e-17
   3.8348249e-01   3.8348249e-01
  -3.8348249e-01   3.8348249e-01
  -3.8348249e-01  -3.8348249e-01
   3.8348249e-01  -3.8348249e-01
   1.1102230e-16   7.5925660e-01
  -7.5925660e-01   1.1102230e-16
  -1.6653345e-16  -7.5925660e-01
   7.5925660e-01  -2.7755576e-16
   6.9026849e-01   6.9026849e-01
  -6.9026849e-01   6.9026849e-01
  -6.9026849e-01  -6.9026849e-01
   6.9026849e-01  -6.9026849e-01
   2.2204460e-16   1.1931175e+00
  -1.1931175e+00   2.2204460e-16
  -3.3306691e-16  -1.1931175e+00
   1.1931175e+00  -4.4408921e-16
   9.9705449e-01   9.9705449e-01
  -9.9705449e-01   9.9705449e-01
  -9.9705449e-01  -9.9705449e-01
   9.9705449e-01  -9.9705449e-01
   3.3306691e-16   1.6269784e+00
  -1.6269784e+00   3.3306691e-16
  -4.4408921e-16  -1.6269784e+00
   1.6269784e+00  -5.5511151e-16


==> figures/data/extra/voronoi_32_8_snr_20__zone_1_.txt <==
2.940247 1.061404
2.528220 2.122808

2.528220 2.122808
2.940247 3.184211

2.940247 3.184211
2.528220 4.245615

5.262453 3.184211
2.940247 3.184211

2.940247 -3.184211
2.528220 -2.122808

2.528220 -2.122808
2.940247 -1.061404

2.528220 -0.000000
2.940247 1.061404

2.940247 -1.061404
2.528220 -0.000000

2.940247 1.061404
5.262453 1.061404

5.262453 -1.061404
2.940247 -1.061404

5.262453 1.061404
5.674480 2.122808

5.674480 -0.000000
5.262453 1.061404

5.674480 2.122808
5.262453 3.184211

5.262453 3.184211
5.674480 4.245615

7.996686 2.122808
5.674480 2.122808

5.262453 -3.184211
5.674480 -2.122808

5.674480 -2.122808
5.262453 -1.061404

5.262453 -1.061404
5.674480 -0.000000

5.674480 -0.000000
7.996686 -0.000000

7.996686 -2.122808
5.674480 -2.122808

8.408713 1.061404
7.996686 2.122808

7.996686 2.122808
8.408713 3.184211

8.408713 3.184211
7.996686 4.245615

10.730919 3.184211
8.408713 3.184211

8.408713 -3.184211
7.996686 -2.122808

7.996686 -2.122808
8.408713 -1.061404

7.996686 -0.000000
8.408713 1.061404

8.408713 -1.061404
7.996686 -0.000000

8.408713 1.061404
10.730919 1.061404

10.730919 -1.061404
8.408713 -1.061404

10.730919 1.061404
11.142946 2.122808

11.142946 -0.000000
10.730919 1.061404

11.142946 2.122808
10.730919 3.184211

10.730919 3.184211
11.142946 4.245615

13.465152 2.122808
11.142946 2.122808

10.730919 -3.184211
11.142946 -2.122808

11.142946 -2.122808
10.730919 -1.061404

10.730919 -1.061404
11.142946 -0.000000

11.142946 -0.000000
13.465152 -0.000000

13.465152 -2.122808
11.142946 -2.122808

13.877179 1.061404
13.465152 2.122808

13.465152 2.122808
13.877179 3.184211

13.877179 3.184211
13.465152 4.245615

16.199385 3.184211
13.877179 3.184211

13.877179 -3.184211
13.465152 -2.122808

13.465152 -2.122808
13.877179 -1.061404

13.465152 -0.000000
13.877179 1.061404

13.877179 -1.061404
13.465152 -0.000000

13.877179 1.061404
16.199385 1.061404

16.199385 -1.061404
13.877179 -1.061404

16.199385 1.061404
16.611412 2.122808

16.611412 -0.000000
16.199385 1.061404

16.611412 2.122808
16.199385 3.184211

16.199385 3.184211
16.611412 4.245615

18.933618 2.122808
16.611412 2.122808

16.199385 -3.184211
16.611412 -2.122808

16.611412 -2.122808
16.199385 -1.061404

16.199385 -1.061404
16.611412 -0.000000

16.611412 -0.000000
18.933618 -0.000000

18.933618 -2.122808
16.611412 -2.122808

19.345645 1.061404
18.933618 2.122808

18.933618 2.122808
19.345645 3.184211

19.345645 3.184211
18.933618 4.245615

19.345645 -3.184211
18.933618 -2.122808

18.933618 -2.122808
19.345645 -1.061404

18.933618 -0.000000
19.345645 1.061404

19.345645 -1.061404
18.933618 -0.000000

2.940247 5.307019
2.528220 4.245615

2.528220 -4.245615
2.940247 -3.184211

2.940247 -3.184211
5.262453 -3.184211

5.262453 -3.184211
5.674480 -4.245615

4.101350 -8.298083
2.528220 -4.245615

5.262453 5.307019
2.940247 5.307019

5.674480 -4.245615
7.996686 -4.245615

4.101350 -8.298083
5.674480 -4.245615

5.674480 4.245615
5.262453 5.307019

7.996686 4.245615
5.674480 4.245615

8.408713 5.307019
7.996686 4.245615

5.262453 5.307019
6.835583 9.359486

7.996686 -4.245615
8.408713 -3.184211

8.408713 -3.184211
10.730919 -3.184211

10.730919 -3.184211
11.142946 -4.245615

9.569816 -8.298083
7.996686 -4.245615

10.730919 5.307019
8.408713 5.307019

8.408713 5.307019
6.835583 9.359486

11.142946 -4.245615
13.465152 -4.245615

9.569816 -8.298083
11.142946 -4.245615

11.142946 4.245615
10.730919 5.307019

13.465152 4.245615
11.142946 4.245615

13.877179 5.307019
13.465152 4.245615

10.730919 5.307019
12.304049 9.359486

13.465152 -4.245615
13.877179 -3.184211

13.877179 -3.184211
16.199385 -3.184211

16.199385 -3.184211
16.611412 -4.245615

15.038282 -8.298083
13.465152 -4.245615

16.199385 5.307019
13.877179 5.307019

13.877179 5.307019
12.304049 9.359486

16.611412 -4.245615
18.933618 -4.245615

15.038282 -8.298083
16.611412 -4.245615

16.611412 4.245615
16.199385 5.307019

18.933618 4.245615
16.611412 4.245615

19.345645 5.307019
18.933618 4.245615

16.199385 5.307019
17.772515 9.359486

18.933618 -4.245615
19.345645 -3.184211

19.345645 5.307019
17.772515 9.359486

2.528220 -0.000000
-28.316890 -0.000000

2.528220 2.122808
-28.449557 2.122808

2.528220 -4.245615
-29.562003 -4.245615

2.528220 -2.122808
-28.708905 -2.122808

19.345645 3.184211
50.582769 3.184211

19.345645 5.307019
51.435867 5.307019

19.345645 -1.061404
50.323422 -1.061404

19.345645 1.061404
50.190755 1.061404

4.101350 -8.298083
4.101350 -41.883439

2.528220 4.245615
-29.084217 4.245615

2.940247 5.307019
-8.543745 34.890396

9.569816 -8.298083
9.569816 -39.651754

6.835583 9.359486
6.835583 41.514064

15.038282 -8.298083
15.038282 -40.452660

12.304049 9.359486
12.304049 40.713158

18.933618 -4.245615
30.417609 -33.828992

19.345645 -3.184211
50.958082 -3.184211

17.772515 9.359486
17.772515 42.944842



==> figures/data/extra/voronoi_32_8_snr_20__zone_2_.txt <==
4.101350 3.115429
1.166443 5.856076

1.166443 5.856076
4.101350 8.596723

4.101350 8.971506
1.166443 11.712153

4.101350 -8.596723
1.166443 -5.856076

1.166443 -5.856076
4.101350 -3.115429

1.166443 -0.000000
4.101350 2.740647

4.101350 -2.740647
1.166443 -0.000000

4.101350 2.740647
4.101350 3.115429

4.101350 3.115429
6.835583 5.668685

6.835583 0.187391
4.101350 2.740647

4.101350 8.596723
4.101350 8.971506

6.835583 6.043467
4.101350 8.596723

4.101350 8.971506
6.835583 11.524761

4.101350 -8.971506
4.101350 -8.596723

4.101350 -8.596723
6.835583 -6.043467

4.101350 -3.115429
4.101350 -2.740647

6.835583 -5.668685
4.101350 -3.115429

4.101350 -2.740647
6.835583 -0.187391

6.835583 5.668685
6.835583 6.043467

9.569816 3.115429
6.835583 5.668685

6.835583 6.043467
9.569816 8.596723

6.835583 11.524761
6.835583 11.899544

9.569816 8.971506
6.835583 11.524761

6.835583 -6.043467
6.835583 -5.668685

9.569816 -8.596723
6.835583 -6.043467

6.835583 -5.668685
9.569816 -3.115429

6.835583 -0.187391
6.835583 0.187391

6.835583 0.187391
9.569816 2.740647

9.569816 -2.740647
6.835583 -0.187391

9.569816 2.740647
9.569816 3.115429

9.569816 3.115429
12.304049 5.668685

12.304049 0.187391
9.569816 2.740647

9.569816 8.596723
9.569816 8.971506

12.304049 6.043467
9.569816 8.596723

9.569816 8.971506
12.304049 11.524761

9.569816 -8.971506
9.569816 -8.596723

9.569816 -8.596723
12.304049 -6.043467

9.569816 -3.115429
9.569816 -2.740647

12.304049 -5.668685
9.569816 -3.115429

9.569816 -2.740647
12.304049 -0.187391

12.304049 5.668685
12.304049 6.043467

15.038282 3.115429
12.304049 5.668685

12.304049 6.043467
15.038282 8.596723

12.304049 11.524761
12.304049 11.899544

15.038282 8.971506
12.304049 11.524761

12.304049 -6.043467
12.304049 -5.668685

15.038282 -8.596723
12.304049 -6.043467

12.304049 -5.668685
15.038282 -3.115429

12.304049 -0.187391
12.304049 0.187391

12.304049 0.187391
15.038282 2.740647

15.038282 -2.740647
12.304049 -0.187391

15.038282 2.740647
15.038282 3.115429

15.038282 3.115429
17.772515 5.668685

17.772515 0.187391
15.038282 2.740647

15.038282 8.596723
15.038282 8.971506

17.772515 6.043467
15.038282 8.596723

15.038282 8.971506
17.772515 11.524761

15.038282 -8.971506
15.038282 -8.596723

15.038282 -8.596723
17.772515 -6.043467

15.038282 -3.115429
15.038282 -2.740647

17.772515 -5.668685
15.038282 -3.115429

15.038282 -2.740647
17.772515 -0.187391

17.772515 5.668685
17.772515 6.043467

20.707422 2.928038
17.772515 5.668685

17.772515 6.043467
20.707422 8.784114

17.772515 11.524761
17.772515 11.899544

20.707422 8.784114
17.772515 11.524761

17.772515 -6.043467
17.772515 -5.668685

20.707422 -8.784114
17.772515 -6.043467

17.772515 -5.668685
20.707422 -2.928038

17.772515 -0.187391
17.772515 0.187391

17.772515 0.187391
20.707422 2.928038

20.707422 -2.928038
17.772515 -0.187391

4.101350 14.452800
1.166443 11.712153

1.166443 -11.712153
4.101350 -8.971506

4.101350 -8.971506
6.835583 -11.524761

4.101350 -14.452800
1.166443 -11.712153

4.101350 -14.452800
6.835583 -11.899544

6.835583 11.899544
4.101350 14.452800

9.569816 14.452800
6.835583 11.899544

4.101350 14.452800
4.101350 14.827582

4.101350 14.827582
6.835583 17.380838

6.835583 -11.524761
9.569816 -8.971506

9.569816 -8.971506
12.304049 -11.524761

6.835583 -11.899544
6.835583 -11.524761

9.569816 -14.452800
6.835583 -11.899544

9.569816 14.827582
6.835583 17.380838

9.569816 -14.452800
12.304049 -11.899544

12.304049 11.899544
9.569816 14.452800

15.038282 14.452800
12.304049 11.899544

9.569816 14.452800
9.569816 14.827582

9.569816 14.827582
12.304049 17.380838

12.304049 -11.524761
15.038282 -8.971506

15.038282 -8.971506
17.772515 -11.524761

12.304049 -11.899544
12.304049 -11.524761

15.038282 -14.452800
12.304049 -11.899544

15.038282 14.827582
12.304049 17.380838

15.038282 -14.452800
17.772515 -11.899544

17.772515 11.899544
15.038282 14.452800

20.707422 14.640191
17.772515 11.899544

15.038282 14.452800
15.038282 14.827582

15.038282 14.827582
17.772515 17.380838

17.772515 -11.524761
20.707422 -8.784114

17.772515 -11.899544
17.772515 -11.524761

20.707422 14.640191
17.772515 17.380838

1.166443 -0.000000
-46.179211 -0.000000

1.166443 5.856076
-47.011911 5.856076

1.166443 -11.712153
-52.703120 -11.712153

1.166443 -5.856076
-48.508096 -5.856076

20.707422 8.784114
70.381960 8.784114

20.707422 14.640191
74.576984 14.640191

20.707422 -2.928038
68.885775 -2.928038

20.707422 2.928038
68.053075 2.928038

4.101350 -14.452800
4.101350 -69.241425

1.166443 11.712153
-50.458978 11.712153

4.101350 14.827582
-34.252680 50.642982

9.569816 -14.452800
9.569816 -67.894310

6.835583 17.380838
6.835583 71.283659

15.038282 -14.452800
15.038282 -68.355621

12.304049 17.380838
12.304049 70.822348

17.772515 -11.899544
56.126545 -47.714943

20.707422 -8.784114
72.332843 -8.784114

17.772515 17.380838
17.772515 72.169464



==> figures/data/extra/voronoi_32_8_snr_20__zone_3_.txt <==
4.101350 5.522064
-0.593070 8.531177

-0.593070 8.531177
4.101350 11.540290

4.101350 14.053240
-0.593070 17.062353

4.101350 -11.540290
-0.593070 -8.531177

-0.593070 -8.531177
4.101350 -5.522064

-0.593070 -0.000000
4.101350 3.009113

4.101350 -3.009113
-0.593070 -0.000000

4.101350 3.009113
4.101350 5.522064

4.101350 5.522064
6.835583 7.274701

6.835583 1.256475
4.101350 3.009113

4.101350 11.540290
4.101350 14.053240

6.835583 9.787652
4.101350 11.540290

4.101350 14.053240
6.835583 15.805878

4.101350 -14.053240
4.101350 -11.540290

4.101350 -11.540290
6.835583 -9.787652

4.101350 -5.522064
4.101350 -3.009113

6.835583 -7.274701
4.101350 -5.522064

4.101350 -3.009113
6.835583 -1.256475

6.835583 7.274701
6.835583 9.787652

9.569816 5.522064
6.835583 7.274701

6.835583 9.787652
9.569816 11.540290

6.835583 15.805878
6.835583 18.318829

9.569816 14.053240
6.835583 15.805878

6.835583 -9.787652
6.835583 -7.274701

9.569816 -11.540290
6.835583 -9.787652

6.835583 -7.274701
9.569816 -5.522064

6.835583 -1.256475
6.835583 1.256475

6.835583 1.256475
9.569816 3.009113

9.569816 -3.009113
6.835583 -1.256475

9.569816 3.009113
9.569816 5.522064

9.569816 5.522064
12.304049 7.274701

12.304049 1.256475
9.569816 3.009113

9.569816 11.540290
9.569816 14.053240

12.304049 9.787652
9.569816 11.540290

9.569816 14.053240
12.304049 15.805878

9.569816 -14.053240
9.569816 -11.540290

9.569816 -11.540290
12.304049 -9.787652

9.569816 -5.522064
9.569816 -3.009113

12.304049 -7.274701
9.569816 -5.522064

9.569816 -3.009113
12.304049 -1.256475

12.304049 7.274701
12.304049 9.787652

15.038282 5.522064
12.304049 7.274701

12.304049 9.787652
15.038282 11.540290

12.304049 15.805878
12.304049 18.318829

15.038282 14.053240
12.304049 15.805878

12.304049 -9.787652
12.304049 -7.274701

15.038282 -11.540290
12.304049 -9.787652

12.304049 -7.274701
15.038282 -5.522064

12.304049 -1.256475
12.304049 1.256475

12.304049 1.256475
15.038282 3.009113

15.038282 -3.009113
12.304049 -1.256475

15.038282 3.009113
15.038282 5.522064

15.038282 5.522064
17.772515 7.274701

17.772515 1.256475
15.038282 3.009113

15.038282 11.540290
15.038282 14.053240

17.772515 9.787652
15.038282 11.540290

15.038282 14.053240
17.772515 15.805878

15.038282 -14.053240
15.038282 -11.540290

15.038282 -11.540290
17.772515 -9.787652

15.038282 -5.522064
15.038282 -3.009113

17.772515 -7.274701
15.038282 -5.522064

15.038282 -3.009113
17.772515 -1.256475

17.772515 7.274701
17.772515 9.787652

22.466934 4.265588
17.772515 7.274701

17.772515 9.787652
22.466934 12.796765

17.772515 15.805878
17.772515 18.318829

22.466934 12.796765
17.772515 15.805878

17.772515 -9.787652
17.772515 -7.274701

22.466934 -12.796765
17.772515 -9.787652

17.772515 -7.274701
22.466934 -4.265588

17.772515 -1.256475
17.772515 1.256475

17.772515 1.256475
22.466934 4.265588

22.466934 -4.265588
17.772515 -1.256475

4.101350 20.071466
-0.593070 17.062353

-0.593070 -17.062353
4.101350 -14.053240

4.101350 -14.053240
6.835583 -15.805878

4.101350 -20.071466
-0.593070 -17.062353

4.101350 -20.071466
6.835583 -18.318829

6.835583 18.318829
4.101350 20.071466

9.569816 20.071466
6.835583 18.318829

4.101350 20.071466
4.101350 22.584417

4.101350 22.584417
6.835583 24.337055

6.835583 -15.805878
9.569816 -14.053240

9.569816 -14.053240
12.304049 -15.805878

6.835583 -18.318829
6.835583 -15.805878

9.569816 -20.071466
6.835583 -18.318829

9.569816 22.584417
6.835583 24.337055

9.569816 -20.071466
12.304049 -18.318829

12.304049 18.318829
9.569816 20.071466

15.038282 20.071466
12.304049 18.318829

9.569816 20.071466
9.569816 22.584417

9.569816 22.584417
12.304049 24.337055

12.304049 -15.805878
15.038282 -14.053240

15.038282 -14.053240
17.772515 -15.805878

12.304049 -18.318829
12.304049 -15.805878

15.038282 -20.071466
12.304049 -18.318829

15.038282 22.584417
12.304049 24.337055

15.038282 -20.071466
17.772515 -18.318829

17.772515 18.318829
15.038282 20.071466

22.466934 21.327942
17.772515 18.318829

15.038282 20.071466
15.038282 22.584417

15.038282 22.584417
17.772515 24.337055

17.772515 -15.805878
22.466934 -12.796765

17.772515 -18.318829
17.772515 -15.805878

22.466934 21.327942
17.772515 24.337055

-0.593070 -0.000000
-62.993617 -0.000000

-0.593070 8.531177
-64.454380 8.531177

-0.593070 -17.062353
-73.659857 -17.062353

-0.593070 -8.531177
-66.973466 -8.531177

22.466934 12.796765
88.847331 12.796765

22.466934 21.327942
95.533722 21.327942

22.466934 -4.265588
86.328245 -4.265588

22.466934 4.265588
84.867482 4.265588

4.101350 -20.071466
4.101350 -93.979025

-0.593070 17.062353
-70.131542 17.062353

4.101350 22.584417
-56.715643 61.567980

9.569816 -20.071466
9.569816 -92.992718

6.835583 24.337055
6.835583 97.591863

15.038282 -20.071466
15.038282 -93.326274

12.304049 24.337055
12.304049 97.258306

17.772515 -18.318829
78.589507 -57.302392

22.466934 -12.796765
92.005407 -12.796765

17.772515 24.337055
17.772515 98.244613



==> figures/data/extra/voronoi_32_8_snr_20__zone_4_.txt <==
4.101350 6.969951
-2.082374 10.264395

-2.082374 10.264395
4.101350 13.558840

4.101350 17.234346
-2.082374 20.528791

4.101350 -13.558840
-2.082374 -10.264395

-2.082374 -10.264395
4.101350 -6.969951

-2.082374 0.000000
4.101350 3.294445

4.101350 -3.294445
-2.082374 0.000000

4.101350 3.294445
4.101350 6.969951

4.101350 6.969951
6.835583 8.426643

6.835583 1.837753
4.101350 3.294445

4.101350 13.558840
4.101350 17.234346

6.835583 12.102148
4.101350 13.558840

4.101350 17.234346
6.835583 18.691038

4.101350 -17.234346
4.101350 -13.558840

4.101350 -13.558840
6.835583 -12.102148

4.101350 -6.969951
4.101350 -3.294445

6.835583 -8.426643
4.101350 -6.969951

4.101350 -3.294445
6.835583 -1.837753

6.835583 8.426643
6.835583 12.102148

9.569816 6.969951
6.835583 8.426643

6.835583 12.102148
9.569816 13.558840

6.835583 18.691038
6.835583 22.366544

9.569816 17.234346
6.835583 18.691038

6.835583 -12.102148
6.835583 -8.426643

9.569816 -13.558840
6.835583 -12.102148

6.835583 -8.426643
9.569816 -6.969951

6.835583 -1.837753
6.835583 1.837753

6.835583 1.837753
9.569816 3.294445

9.569816 -3.294445
6.835583 -1.837753

9.569816 3.294445
9.569816 6.969951

9.569816 6.969951
12.304049 8.426643

12.304049 1.837753
9.569816 3.294445

9.569816 13.558840
9.569816 17.234346

12.304049 12.102148
9.569816 13.558840

9.569816 17.234346
12.304049 18.691038

9.569816 -17.234346
9.569816 -13.558840

9.569816 -13.558840
12.304049 -12.102148

9.569816 -6.969951
9.569816 -3.294445

12.304049 -8.426643
9.569816 -6.969951

9.569816 -3.294445
12.304049 -1.837753

12.304049 8.426643
12.304049 12.102148

15.038282 6.969951
12.304049 8.426643

12.304049 12.102148
15.038282 13.558840

12.304049 18.691038
12.304049 22.366544

15.038282 17.234346
12.304049 18.691038

12.304049 -12.102148
12.304049 -8.426643

15.038282 -13.558840
12.304049 -12.102148

12.304049 -8.426643
15.038282 -6.969951

12.304049 -1.837753
12.304049 1.837753

12.304049 1.837753
15.038282 3.294445

15.038282 -3.294445
12.304049 -1.837753

15.038282 3.294445
15.038282 6.969951

15.038282 6.969951
17.772515 8.426643

17.772515 1.837753
15.038282 3.294445

15.038282 13.558840
15.038282 17.234346

17.772515 12.102148
15.038282 13.558840

15.038282 17.234346
17.772515 18.691038

15.038282 -17.234346
15.038282 -13.558840

15.038282 -13.558840
17.772515 -12.102148

15.038282 -6.969951
15.038282 -3.294445

17.772515 -8.426643
15.038282 -6.969951

15.038282 -3.294445
17.772515 -1.837753

17.772515 8.426643
17.772515 12.102148

23.956239 5.132198
17.772515 8.426643

17.772515 12.102148
23.956239 15.396593

17.772515 18.691038
17.772515 22.366544

23.956239 15.396593
17.772515 18.691038

17.772515 -12.102148
17.772515 -8.426643

23.956239 -15.396593
17.772515 -12.102148

17.772515 -8.426643
23.956239 -5.132198

17.772515 -1.837753
17.772515 1.837753

17.772515 1.837753
23.956239 5.132198

23.956239 -5.132198
17.772515 -1.837753

4.101350 23.823236
-2.082374 20.528791

-2.082374 -20.528791
4.101350 -17.234346

4.101350 -17.234346
6.835583 -18.691038

4.101350 -23.823236
-2.082374 -20.528791

4.101350 -23.823236
6.835583 -22.366544

6.835583 22.366544
4.101350 23.823236

9.569816 23.823236
6.835583 22.366544

4.101350 23.823236
4.101350 27.498742

4.101350 27.498742
6.835583 28.955433

6.835583 -18.691038
9.569816 -17.234346

9.569816 -17.234346
12.304049 -18.691038

6.835583 -22.366544
6.835583 -18.691038

9.569816 -23.823236
6.835583 -22.366544

9.569816 27.498742
6.835583 28.955433

9.569816 -23.823236
12.304049 -22.366544

12.304049 22.366544
9.569816 23.823236

15.038282 23.823236
12.304049 22.366544

9.569816 23.823236
9.569816 27.498742

9.569816 27.498742
12.304049 28.955433

12.304049 -18.691038
15.038282 -17.234346

15.038282 -17.234346
17.772515 -18.691038

12.304049 -22.366544
12.304049 -18.691038

15.038282 -23.823236
12.304049 -22.366544

15.038282 27.498742
12.304049 28.955433

15.038282 -23.823236
17.772515 -22.366544

17.772515 22.366544
15.038282 23.823236

23.956239 25.660989
17.772515 22.366544

15.038282 23.823236
15.038282 27.498742

15.038282 27.498742
17.772515 28.955433

17.772515 -18.691038
23.956239 -15.396593

17.772515 -22.366544
17.772515 -18.691038

23.956239 25.660989
17.772515 28.955433

-2.082374 0.000000
-74.962556 0.000000

-2.082374 10.264395
-76.817787 10.264395

-2.082374 -20.528791
-88.204585 -20.528791

-2.082374 -10.264395
-79.971828 -10.264395

23.956239 15.396593
101.845692 15.396593

23.956239 25.660989
110.078449 25.660989

23.956239 -5.132198
98.691651 -5.132198

23.956239 5.132198
96.836421 5.132198

4.101350 -23.823236
4.101350 -110.693899

-2.082374 20.528791
-83.877465 20.528791

4.101350 27.498742
-71.325189 67.683034

9.569816 -23.823236
9.569816 -109.858355

6.835583 28.955433
6.835583 115.271972

15.038282 -23.823236
15.038282 -110.139775

12.304049 28.955433
12.304049 114.990553

17.772515 -22.366544
93.199054 -62.550837

23.956239 -15.396593
105.751329 -15.396593

17.772515 28.955433
17.772515 115.826097



==> figures/data/extra/voronoi_32_8_snr_20__zone_5_.txt <==
4.101350 7.865337
-3.169904 11.364255

-3.169904 11.364255
4.101350 14.863174

4.101350 19.229592
-3.169904 22.728511

4.101350 -14.863174
-3.169904 -11.364255

-3.169904 -11.364255
4.101350 -7.865337

-3.169904 -0.000000
4.101350 3.498919

4.101350 -3.498919
-3.169904 -0.000000

4.101350 3.498919
4.101350 7.865337

4.101350 7.865337
6.835583 9.181046

6.835583 2.183209
4.101350 3.498919

4.101350 14.863174
4.101350 19.229592

6.835583 13.547464
4.101350 14.863174

4.101350 19.229592
6.835583 20.545302

4.101350 -19.229592
4.101350 -14.863174

4.101350 -14.863174
6.835583 -13.547464

4.101350 -7.865337
4.101350 -3.498919

6.835583 -9.181046
4.101350 -7.865337

4.101350 -3.498919
6.835583 -2.183209

6.835583 9.181046
6.835583 13.547464

9.569816 7.865337
6.835583 9.181046

6.835583 13.547464
9.569816 14.863174

6.835583 20.545302
6.835583 24.911720

9.569816 19.229592
6.835583 20.545302

6.835583 -13.547464
6.835583 -9.181046

9.569816 -14.863174
6.835583 -13.547464

6.835583 -9.181046
9.569816 -7.865337

6.835583 -2.183209
6.835583 2.183209

6.835583 2.183209
9.569816 3.498919

9.569816 -3.498919
6.835583 -2.183209

9.569816 3.498919
9.569816 7.865337

9.569816 7.865337
12.304049 9.181046

12.304049 2.183209
9.569816 3.498919

9.569816 14.863174
9.569816 19.229592

12.304049 13.547464
9.569816 14.863174

9.569816 19.229592
12.304049 20.545302

9.569816 -19.229592
9.569816 -14.863174

9.569816 -14.863174
12.304049 -13.547464

9.569816 -7.865337
9.569816 -3.498919

12.304049 -9.181046
9.569816 -7.865337

9.569816 -3.498919
12.304049 -2.183209

12.304049 9.181046
12.304049 13.547464

15.038282 7.865337
12.304049 9.181046

12.304049 13.547464
15.038282 14.863174

12.304049 20.545302
12.304049 24.911720

15.038282 19.229592
12.304049 20.545302

12.304049 -13.547464
12.304049 -9.181046

15.038282 -14.863174
12.304049 -13.547464

12.304049 -9.181046
15.038282 -7.865337

12.304049 -2.183209
12.304049 2.183209

12.304049 2.183209
15.038282 3.498919

15.038282 -3.498919
12.304049 -2.183209

15.038282 3.498919
15.038282 7.865337

15.038282 7.865337
17.772515 9.181046

17.772515 2.183209
15.038282 3.498919

15.038282 14.863174
15.038282 19.229592

17.772515 13.547464
15.038282 14.863174

15.038282 19.229592
17.772515 20.545302

15.038282 -19.229592
15.038282 -14.863174

15.038282 -14.863174
17.772515 -13.547464

15.038282 -7.865337
15.038282 -3.498919

17.772515 -9.181046
15.038282 -7.865337

15.038282 -3.498919
17.772515 -2.183209

17.772515 9.181046
17.772515 13.547464

25.043769 5.682128
17.772515 9.181046

17.772515 13.547464
25.043769 17.046383

17.772515 20.545302
17.772515 24.911720

25.043769 17.046383
17.772515 20.545302

17.772515 -13.547464
17.772515 -9.181046

25.043769 -17.046383
17.772515 -13.547464

17.772515 -9.181046
25.043769 -5.682128

17.772515 -2.183209
17.772515 2.183209

17.772515 2.183209
25.043769 5.682128

25.043769 -5.682128
17.772515 -2.183209

4.101350 26.227429
-3.169904 22.728511

-3.169904 -22.728511
4.101350 -19.229592

4.101350 -19.229592
6.835583 -20.545302

4.101350 -26.227429
-3.169904 -22.728511

4.101350 -26.227429
6.835583 -24.911720

6.835583 24.911720
4.101350 26.227429

9.569816 26.227429
6.835583 24.911720

4.101350 26.227429
4.101350 30.593847

4.101350 30.593847
6.835583 31.909557

6.835583 -20.545302
9.569816 -19.229592

9.569816 -19.229592
12.304049 -20.545302

6.835583 -24.911720
6.835583 -20.545302

9.569816 -26.227429
6.835583 -24.911720

9.569816 30.593847
6.835583 31.909557

9.569816 -26.227429
12.304049 -24.911720

12.304049 24.911720
9.569816 26.227429

15.038282 26.227429
12.304049 24.911720

9.569816 26.227429
9.569816 30.593847

9.569816 30.593847
12.304049 31.909557

12.304049 -20.545302
15.038282 -19.229592

15.038282 -19.229592
17.772515 -20.545302

12.304049 -24.911720
12.304049 -20.545302

15.038282 -26.227429
12.304049 -24.911720

15.038282 30.593847
12.304049 31.909557

15.038282 -26.227429
17.772515 -24.911720

17.772515 24.911720
15.038282 26.227429

25.043769 28.410638
17.772515 24.911720

15.038282 26.227429
15.038282 30.593847

15.038282 30.593847
17.772515 31.909557

17.772515 -20.545302
25.043769 -17.046383

17.772515 -24.911720
17.772515 -20.545302

25.043769 28.410638
17.772515 31.909557

-3.169904 -0.000000
-82.928183 -0.000000

-3.169904 11.364255
-85.019836 11.364255

-3.169904 -22.728511
-97.740942 -22.728511

-3.169904 -11.364255
-88.557938 -11.364255

25.043769 17.046383
110.431803 17.046383

25.043769 28.410638
119.614806 28.410638

25.043769 -5.682128
106.893701 -5.682128

25.043769 5.682128
104.802047 5.682128

4.101350 -26.227429
4.101350 -121.457013

-3.169904 22.728511
-92.920745 22.728511

4.101350 30.593847
-80.557466 71.331568

9.569816 -26.227429
9.569816 -120.696249

6.835583 31.909557
6.835583 126.634155

15.038282 -26.227429
15.038282 -120.952027

12.304049 31.909557
12.304049 126.378376

17.772515 -24.911720
102.431330 -65.649441

25.043769 -17.046383
114.794609 -17.046383

17.772515 31.909557
17.772515 127.139141



==> figures/data/extra/voronoi_32_8_snr_20__zone_6_.txt <==
4.101350 8.437315
-3.931785 12.075247

-3.931785 12.075247
4.101350 15.713179

4.101350 20.512562
-3.931785 24.150494

4.101350 -15.713179
-3.931785 -12.075247

-3.931785 -12.075247
4.101350 -8.437315

-3.931785 0.000000
4.101350 3.637932

4.101350 -3.637932
-3.931785 0.000000

4.101350 3.637932
4.101350 8.437315

4.101350 8.437315
6.835583 9.675555

6.835583 2.399691
4.101350 3.637932

4.101350 15.713179
4.101350 20.512562

6.835583 14.474938
4.101350 15.713179

4.101350 20.512562
6.835583 21.750802

4.101350 -20.512562
4.101350 -15.713179

4.101350 -15.713179
6.835583 -14.474938

4.101350 -8.437315
4.101350 -3.637932

6.835583 -9.675555
4.101350 -8.437315

4.101350 -3.637932
6.835583 -2.399691

6.835583 9.675555
6.835583 14.474938

9.569816 8.437315
6.835583 9.675555

6.835583 14.474938
9.569816 15.713179

6.835583 21.750802
6.835583 26.550185

9.569816 20.512562
6.835583 21.750802

6.835583 -14.474938
6.835583 -9.675555

9.569816 -15.713179
6.835583 -14.474938

6.835583 -9.675555
9.569816 -8.437315

6.835583 -2.399691
6.835583 2.399691

6.835583 2.399691
9.569816 3.637932

9.569816 -3.637932
6.835583 -2.399691

9.569816 3.637932
9.569816 8.437315

9.569816 8.437315
12.304049 9.675555

12.304049 2.399691
9.569816 3.637932

9.569816 15.713179
9.569816 20.512562

12.304049 14.474938
9.569816 15.713179

9.569816 20.512562
12.304049 21.750802

9.569816 -20.512562
9.569816 -15.713179

9.569816 -15.713179
12.304049 -14.474938

9.569816 -8.437315
9.569816 -3.637932

12.304049 -9.675555
9.569816 -8.437315

9.569816 -3.637932
12.304049 -2.399691

12.304049 9.675555
12.304049 14.474938

15.038282 8.437315
12.304049 9.675555

12.304049 14.474938
15.038282 15.713179

12.304049 21.750802
12.304049 26.550185

15.038282 20.512562
12.304049 21.750802

12.304049 -14.474938
12.304049 -9.675555

15.038282 -15.713179
12.304049 -14.474938

12.304049 -9.675555
15.038282 -8.437315

12.304049 -2.399691
12.304049 2.399691

12.304049 2.399691
15.038282 3.637932

15.038282 -3.637932
12.304049 -2.399691

15.038282 3.637932
15.038282 8.437315

15.038282 8.437315
17.772515 9.675555

17.772515 2.399691
15.038282 3.637932

15.038282 15.713179
15.038282 20.512562

17.772515 14.474938
15.038282 15.713179

15.038282 20.512562
17.772515 21.750802

15.038282 -20.512562
15.038282 -15.713179

15.038282 -15.713179
17.772515 -14.474938

15.038282 -8.437315
15.038282 -3.637932

17.772515 -9.675555
15.038282 -8.437315

15.038282 -3.637932
17.772515 -2.399691

17.772515 9.675555
17.772515 14.474938

25.805650 6.037623
17.772515 9.675555

17.772515 14.474938
25.805650 18.112870

17.772515 21.750802
17.772515 26.550185

25.805650 18.112870
17.772515 21.750802

17.772515 -14.474938
17.772515 -9.675555

25.805650 -18.112870
17.772515 -14.474938

17.772515 -9.675555
25.805650 -6.037623

17.772515 -2.399691
17.772515 2.399691

17.772515 2.399691
25.805650 6.037623

25.805650 -6.037623
17.772515 -2.399691

4.101350 27.788426
-3.931785 24.150494

-3.931785 -24.150494
4.101350 -20.512562

4.101350 -20.512562
6.835583 -21.750802

4.101350 -27.788426
-3.931785 -24.150494

4.101350 -27.788426
6.835583 -26.550185

6.835583 26.550185
4.101350 27.788426

9.569816 27.788426
6.835583 26.550185

4.101350 27.788426
4.101350 32.587808

4.101350 32.587808
6.835583 33.826049

6.835583 -21.750802
9.569816 -20.512562

9.569816 -20.512562
12.304049 -21.750802

6.835583 -26.550185
6.835583 -21.750802

9.569816 -27.788426
6.835583 -26.550185

9.569816 32.587808
6.835583 33.826049

9.569816 -27.788426
12.304049 -26.550185

12.304049 26.550185
9.569816 27.788426

15.038282 27.788426
12.304049 26.550185

9.569816 27.788426
9.569816 32.587808

9.569816 32.587808
12.304049 33.826049

12.304049 -21.750802
15.038282 -20.512562

15.038282 -20.512562
17.772515 -21.750802

12.304049 -26.550185
12.304049 -21.750802

15.038282 -27.788426
12.304049 -26.550185

15.038282 32.587808
12.304049 33.826049

15.038282 -27.788426
17.772515 -26.550185

17.772515 26.550185
15.038282 27.788426

25.805650 30.188117
17.772515 26.550185

15.038282 27.788426
15.038282 32.587808

15.038282 32.587808
17.772515 33.826049

17.772515 -21.750802
25.805650 -18.112870

17.772515 -26.550185
17.772515 -21.750802

25.805650 30.188117
17.772515 33.826049

-3.931785 0.000000
-88.220620 0.000000

-3.931785 12.075247
-90.458245 12.075247

-3.931785 -24.150494
-104.020301 -24.150494

-3.931785 -12.075247
-94.236022 -12.075247

25.805650 18.112870
116.109887 18.112870

25.805650 30.188117
125.894166 30.188117

25.805650 -6.037623
112.332109 -6.037623

25.805650 6.037623
110.094485 6.037623

4.101350 -27.788426
4.101350 -128.461655

-3.931785 24.150494
-98.887015 24.150494

4.101350 32.587808
-86.506018 73.620785

9.569816 -27.788426
9.569816 -127.742738

6.835583 33.826049
6.835583 134.021848

15.038282 -27.788426
15.038282 -127.984225

12.304049 33.826049
12.304049 133.780361

17.772515 -26.550185
108.379883 -67.583162

25.805650 -18.112870
120.760880 -18.112870

17.772515 33.826049
17.772515 134.499279



==> figures/data/extra/voronoi_32_8_snr_20__zone_7_.txt <==
4.101350 8.816754
-4.466188 12.549941

-4.466188 12.549941
4.101350 16.283129

4.101350 21.366695
-4.466188 25.099883

4.101350 -16.283129
-4.466188 -12.549941

-4.466188 -12.549941
4.101350 -8.816754

-4.466188 -0.000000
4.101350 3.733188

4.101350 -3.733188
-4.466188 -0.000000

4.101350 3.733188
4.101350 8.816754

4.101350 8.816754
6.835583 10.008158

6.835583 2.541783
4.101350 3.733188

4.101350 16.283129
4.101350 21.366695

6.835583 15.091724
4.101350 16.283129

4.101350 21.366695
6.835583 22.558100

4.101350 -21.366695
4.101350 -16.283129

4.101350 -16.283129
6.835583 -15.091724

4.101350 -8.816754
4.101350 -3.733188

6.835583 -10.008158
4.101350 -8.816754

4.101350 -3.733188
6.835583 -2.541783

6.835583 10.008158
6.835583 15.091724

9.569816 8.816754
6.835583 10.008158

6.835583 15.091724
9.569816 16.283129

6.835583 22.558100
6.835583 27.641665

9.569816 21.366695
6.835583 22.558100

6.835583 -15.091724
6.835583 -10.008158

9.569816 -16.283129
6.835583 -15.091724

6.835583 -10.008158
9.569816 -8.816754

6.835583 -2.541783
6.835583 2.541783

6.835583 2.541783
9.569816 3.733188

9.569816 -3.733188
6.835583 -2.541783

9.569816 3.733188
9.569816 8.816754

9.569816 8.816754
12.304049 10.008158

12.304049 2.541783
9.569816 3.733188

9.569816 16.283129
9.569816 21.366695

12.304049 15.091724
9.569816 16.283129

9.569816 21.366695
12.304049 22.558100

9.569816 -21.366695
9.569816 -16.283129

9.569816 -16.283129
12.304049 -15.091724

9.569816 -8.816754
9.569816 -3.733188

12.304049 -10.008158
9.569816 -8.816754

9.569816 -3.733188
12.304049 -2.541783

12.304049 10.008158
12.304049 15.091724

15.038282 8.816754
12.304049 10.008158

12.304049 15.091724
15.038282 16.283129

12.304049 22.558100
12.304049 27.641665

15.038282 21.366695
12.304049 22.558100

12.304049 -15.091724
12.304049 -10.008158

15.038282 -16.283129
12.304049 -15.091724

12.304049 -10.008158
15.038282 -8.816754

12.304049 -2.541783
12.304049 2.541783

12.304049 2.541783
15.038282 3.733188

15.038282 -3.733188
12.304049 -2.541783

15.038282 3.733188
15.038282 8.816754

15.038282 8.816754
17.772515 10.008158

17.772515 2.541783
15.038282 3.733188

15.038282 16.283129
15.038282 21.366695

17.772515 15.091724
15.038282 16.283129

15.038282 21.366695
17.772515 22.558100

15.038282 -21.366695
15.038282 -16.283129

15.038282 -16.283129
17.772515 -15.091724

15.038282 -8.816754
15.038282 -3.733188

17.772515 -10.008158
15.038282 -8.816754

15.038282 -3.733188
17.772515 -2.541783

17.772515 10.008158
17.772515 15.091724

26.340052 6.274971
17.772515 10.008158

17.772515 15.091724
26.340052 18.824912

17.772515 22.558100
17.772515 27.641665

26.340052 18.824912
17.772515 22.558100

17.772515 -15.091724
17.772515 -10.008158

26.340052 -18.824912
17.772515 -15.091724

17.772515 -10.008158
26.340052 -6.274971

17.772515 -2.541783
17.772515 2.541783

17.772515 2.541783
26.340052 6.274971

26.340052 -6.274971
17.772515 -2.541783

4.101350 28.833070
-4.466188 25.099883

-4.466188 -25.099883
4.101350 -21.366695

4.101350 -21.366695
6.835583 -22.558100

4.101350 -28.833070
-4.466188 -25.099883

4.101350 -28.833070
6.835583 -27.641665

6.835583 27.641665
4.101350 28.833070

9.569816 28.833070
6.835583 27.641665

4.101350 28.833070
4.101350 33.916636

4.101350 33.916636
6.835583 35.108041

6.835583 -22.558100
9.569816 -21.366695

9.569816 -21.366695
12.304049 -22.558100

6.835583 -27.641665
6.835583 -22.558100

9.569816 -28.833070
6.835583 -27.641665

9.569816 33.916636
6.835583 35.108041

9.569816 -28.833070
12.304049 -27.641665

12.304049 27.641665
9.569816 28.833070

15.038282 28.833070
12.304049 27.641665

9.569816 28.833070
9.569816 33.916636

9.569816 33.916636
12.304049 35.108041

12.304049 -22.558100
15.038282 -21.366695

15.038282 -21.366695
17.772515 -22.558100

12.304049 -27.641665
12.304049 -22.558100

15.038282 -28.833070
12.304049 -27.641665

15.038282 33.916636
12.304049 35.108041

15.038282 -28.833070
17.772515 -27.641665

17.772515 27.641665
15.038282 28.833070

26.340052 31.374853
17.772515 27.641665

15.038282 28.833070
15.038282 33.916636

15.038282 33.916636
17.772515 35.108041

17.772515 -22.558100
26.340052 -18.824912

17.772515 -27.641665
17.772515 -22.558100

26.340052 31.374853
17.772515 35.108041

-4.466188 -0.000000
-91.814724 -0.000000

-4.466188 12.549941
-94.146640 12.549941

-4.466188 -25.099883
-108.260589 -25.099883

-4.466188 -12.549941
-98.080568 -12.549941

26.340052 18.824912
119.954432 18.824912

26.340052 31.374853
130.134454 31.374853

26.340052 -6.274971
116.020505 -6.274971

26.340052 6.274971
113.688589 6.274971

4.101350 -28.833070
4.101350 -133.155338

-4.466188 25.099883
-102.920729 25.099883

4.101350 33.916636
-90.468915 75.124342

9.569816 -28.833070
9.569816 -132.461968

6.835583 35.108041
6.835583 138.969719

15.038282 -28.833070
15.038282 -132.694748

12.304049 35.108041
12.304049 138.736938

17.772515 -27.641665
112.342780 -68.849372

26.340052 -18.824912
124.794594 -18.824912

17.772515 35.108041
17.772515 139.430309



==> figures/data/extra/voronoi_32_8_snr_20__zone_8_.txt <==
4.101350 9.077964
-4.847536 12.877989

-4.847536 12.877989
4.101350 16.678013

4.101350 21.955952
-4.847536 25.755977

4.101350 -16.678013
-4.847536 -12.877989

-4.847536 -12.877989
4.101350 -9.077964

-4.847536 -0.000000
4.101350 3.800025

4.101350 -3.800025
-4.847536 -0.000000

4.101350 3.800025
4.101350 9.077964

4.101350 9.077964
6.835583 10.239019

6.835583 2.638969
4.101350 3.800025

4.101350 16.678013
4.101350 21.955952

6.835583 15.516958
4.101350 16.678013

4.101350 21.955952
6.835583 23.117008

4.101350 -21.955952
4.101350 -16.678013

4.101350 -16.678013
6.835583 -15.516958

4.101350 -9.077964
4.101350 -3.800025

6.835583 -10.239019
4.101350 -9.077964

4.101350 -3.800025
6.835583 -2.638969

6.835583 10.239019
6.835583 15.516958

9.569816 9.077964
6.835583 10.239019

6.835583 15.516958
9.569816 16.678013

6.835583 23.117008
6.835583 28.394946

9.569816 21.955952
6.835583 23.117008

6.835583 -15.516958
6.835583 -10.239019

9.569816 -16.678013
6.835583 -15.516958

6.835583 -10.239019
9.569816 -9.077964

6.835583 -2.638969
6.835583 2.638969

6.835583 2.638969
9.569816 3.800025

9.569816 -3.800025
6.835583 -2.638969

9.569816 3.800025
9.569816 9.077964

9.569816 9.077964
12.304049 10.239019

12.304049 2.638969
9.569816 3.800025

9.569816 16.678013
9.569816 21.955952

12.304049 15.516958
9.569816 16.678013

9.569816 21.955952
12.304049 23.117008

9.569816 -21.955952
9.569816 -16.678013

9.569816 -16.678013
12.304049 -15.516958

9.569816 -9.077964
9.569816 -3.800025

12.304049 -10.239019
9.569816 -9.077964

9.569816 -3.800025
12.304049 -2.638969

12.304049 10.239019
12.304049 15.516958

15.038282 9.077964
12.304049 10.239019

12.304049 15.516958
15.038282 16.678013

12.304049 23.117008
12.304049 28.394946

15.038282 21.955952
12.304049 23.117008

12.304049 -15.516958
12.304049 -10.239019

15.038282 -16.678013
12.304049 -15.516958

12.304049 -10.239019
15.038282 -9.077964

12.304049 -2.638969
12.304049 2.638969

12.304049 2.638969
15.038282 3.800025

15.038282 -3.800025
12.304049 -2.638969

15.038282 3.800025
15.038282 9.077964

15.038282 9.077964
17.772515 10.239019

17.772515 2.638969
15.038282 3.800025

15.038282 16.678013
15.038282 21.955952

17.772515 15.516958
15.038282 16.678013

15.038282 21.955952
17.772515 23.117008

15.038282 -21.955952
15.038282 -16.678013

15.038282 -16.678013
17.772515 -15.516958

15.038282 -9.077964
15.038282 -3.800025

17.772515 -10.239019
15.038282 -9.077964

15.038282 -3.800025
17.772515 -2.638969

17.772515 10.239019
17.772515 15.516958

26.721400 6.438994
17.772515 10.239019

17.772515 15.516958
26.721400 19.316983

17.772515 23.117008
17.772515 28.394946

26.721400 19.316983
17.772515 23.117008

17.772515 -15.516958
17.772515 -10.239019

26.721400 -19.316983
17.772515 -15.516958

17.772515 -10.239019
26.721400 -6.438994

17.772515 -2.638969
17.772515 2.638969

17.772515 2.638969
26.721400 6.438994

26.721400 -6.438994
17.772515 -2.638969

4.101350 29.556002
-4.847536 25.755977

-4.847536 -25.755977
4.101350 -21.955952

4.101350 -21.955952
6.835583 -23.117008

4.101350 -29.556002
-4.847536 -25.755977

4.101350 -29.556002
6.835583 -28.394946

6.835583 28.394946
4.101350 29.556002

9.569816 29.556002
6.835583 28.394946

4.101350 29.556002
4.101350 34.833941

4.101350 34.833941
6.835583 35.994996

6.835583 -23.117008
9.569816 -21.955952

9.569816 -21.955952
12.304049 -23.117008

6.835583 -28.394946
6.835583 -23.117008

9.569816 -29.556002
6.835583 -28.394946

9.569816 34.833941
6.835583 35.994996

9.569816 -29.556002
12.304049 -28.394946

12.304049 28.394946
9.569816 29.556002

15.038282 29.556002
12.304049 28.394946

9.569816 29.556002
9.569816 34.833941

9.569816 34.833941
12.304049 35.994996

12.304049 -23.117008
15.038282 -21.955952

15.038282 -21.955952
17.772515 -23.117008

12.304049 -28.394946
12.304049 -23.117008

15.038282 -29.556002
12.304049 -28.394946

15.038282 34.833941
12.304049 35.994996

15.038282 -29.556002
17.772515 -28.394946

17.772515 28.394946
15.038282 29.556002

26.721400 32.194971
17.772515 28.394946

15.038282 29.556002
15.038282 34.833941

15.038282 34.833941
17.772515 35.994996

17.772515 -23.117008
26.721400 -19.316983

17.772515 -28.394946
17.772515 -23.117008

26.721400 32.194971
17.772515 35.994996

-4.847536 -0.000000
-94.326358 -0.000000

-4.847536 12.877989
-96.721925 12.877989

-4.847536 -25.755977
-111.212773 -25.755977

-4.847536 -12.877989
-100.761934 -12.877989

26.721400 19.316983
122.635798 19.316983

26.721400 32.194971
133.086638 32.194971

26.721400 -6.438994
118.595790 -6.438994

26.721400 6.438994
116.200223 6.438994

4.101350 -29.556002
4.101350 -136.406087

-4.847536 25.755977
-105.731304 25.755977

4.101350 34.833941
-93.203560 76.153173

9.569816 -29.556002
9.569816 -135.729367

6.835583 35.994996
6.835583 142.395475

15.038282 -29.556002
15.038282 -135.956480

12.304049 35.994996
12.304049 142.168361

17.772515 -28.394946
115.077425 -69.714179

26.721400 -19.316983
127.605169 -19.316983

17.772515 35.994996
17.772515 142.845081



==> figures/data/points.txt <==
   1.5430335e-01   1.5430335e-01
  -1.5430335e-01   1.5430335e-01
  -1.5430335e-01  -1.5430335e-01
   1.5430335e-01  -1.5430335e-01
   1.1102230e-16   6.5465367e-01
  -6.5465367e-01   1.1102230e-16
  -1.6653345e-16  -6.5465367e-01
   6.5465367e-01  -2.2204460e-16
   7.7151675e-01   7.7151675e-01
  -7.7151675e-01   7.7151675e-01
  -7.7151675e-01  -7.7151675e-01
   7.7151675e-01  -7.7151675e-01
   1.1102230e-16   1.5275252e+00
  -1.5275252e+00   1.1102230e-16
  -3.3306691e-16  -1.5275252e+00
   1.5275252e+00  -4.4408921e-16


==> figures/data/points_iq_32_8.txt <==
   7.6696499e-02   7.6696499e-02
  -7.6696499e-02   7.6696499e-02
  -7.6696499e-02  -7.6696499e-02
   7.6696499e-02  -7.6696499e-02
   5.5511151e-17   3.2539569e-01
  -3.2539569e-01   5.5511151e-17
  -5.5511151e-17  -3.2539569e-01
   3.2539569e-01  -8.3266727e-17
   3.8348249e-01   3.8348249e-01
  -3.8348249e-01   3.8348249e-01
  -3.8348249e-01  -3.8348249e-01
   3.8348249e-01  -3.8348249e-01
   1.1102230e-16   7.5925660e-01
  -7.5925660e-01   1.1102230e-16
  -1.6653345e-16  -7.5925660e-01
   7.5925660e-01  -2.7755576e-16
   6.9026849e-01   6.9026849e-01
  -6.9026849e-01   6.9026849e-01
  -6.9026849e-01  -6.9026849e-01
   6.9026849e-01  -6.9026849e-01
   2.2204460e-16   1.1931175e+00
  -1.1931175e+00   2.2204460e-16
  -3.3306691e-16  -1.1931175e+00
   1.1931175e+00  -4.4408921e-16
   9.9705449e-01   9.9705449e-01
  -9.9705449e-01   9.9705449e-01
  -9.9705449e-01  -9.9705449e-01
   9.9705449e-01  -9.9705449e-01
   3.3306691e-16   1.6269784e+00
  -1.6269784e+00   3.3306691e-16
  -4.4408921e-16  -1.6269784e+00
   1.6269784e+00  -5.5511151e-16


==> figures/data/points_polar.txt <==
   1.7354230e+00   2.2170119e+00
   1.7354230e+00   6.6510356e+00
   1.7354230e+00  -6.6510356e+00
   1.7354230e+00  -2.2170119e+00
   5.2062690e+00   4.4340237e+00
   5.2062690e+00   8.8680475e+00
   5.2062690e+00  -4.4340237e+00
   5.2062690e+00  -9.5742939e-16
   8.6771150e+00   2.2170119e+00
   8.6771150e+00   6.6510356e+00
   8.6771150e+00  -6.6510356e+00
   8.6771150e+00  -2.2170119e+00
   1.2147961e+01   4.4340237e+00
   1.2147961e+01   8.8680475e+00
   1.2147961e+01  -4.4340237e+00
   1.2147961e+01  -8.2065376e-16
   1.7354230e+00  -1.1085059e+01
   1.7354230e+00   1.1085059e+01
   5.2062690e+00  -8.8680475e+00
   5.2062690e+00   1.3302071e+01
   8.6771150e+00  -1.1085059e+01
   8.6771150e+00   1.1085059e+01
   1.2147961e+01  -8.8680475e+00
   1.2147961e+01   1.3302071e+01


==> figures/data/points_polar_32_8.txt <==
   1.3671165e+00   5.7289235e+00
   1.3671165e+00   1.7186771e+01
   1.3671165e+00  -1.7186771e+01
   1.3671165e+00  -5.7289235e+00
   4.1013496e+00   1.1457847e+01
   4.1013496e+00   2.2915694e+01
   4.1013496e+00  -1.1457847e+01
   4.1013496e+00  -1.8665638e-15
   6.8355827e+00   5.7289235e+00
   6.8355827e+00   1.7186771e+01
   6.8355827e+00  -1.7186771e+01
   6.8355827e+00  -5.7289235e+00
   9.5698157e+00   1.1457847e+01
   9.5698157e+00   2.2915694e+01
   9.5698157e+00  -1.1457847e+01
   9.5698157e+00  -2.6665198e-15
   1.2304049e+01   5.7289235e+00
   1.2304049e+01   1.7186771e+01
   1.2304049e+01  -1.7186771e+01
   1.2304049e+01  -5.7289235e+00
   1.5038282e+01   1.1457847e+01
   1.5038282e+01   2.2915694e+01
   1.5038282e+01  -1.1457847e+01
   1.5038282e+01  -2.7150019e-15
   1.7772515e+01   5.7289235e+00
   1.7772515e+01   1.7186771e+01
   1.7772515e+01  -1.7186771e+01
   1.7772515e+01  -5.7289235e+00
   2.0506748e+01   1.1457847e+01
   2.0506748e+01   2.2915694e+01
   2.0506748e+01  -1.1457847e+01
   2.0506748e+01  -2.4887518e-15
   1.3671165e+00  -2.8644618e+01
   1.3671165e+00   2.8644618e+01
   4.1013496e+00  -2.2915694e+01
   4.1013496e+00   3.4373541e+01
   6.8355827e+00  -2.8644618e+01
   6.8355827e+00   2.8644618e+01
   9.5698157e+00  -2.2915694e+01
   9.5698157e+00   3.4373541e+01
   1.2304049e+01  -2.8644618e+01
   1.2304049e+01   2.8644618e+01
   1.5038282e+01  -2.2915694e+01
   1.5038282e+01   3.4373541e+01
   1.7772515e+01  -2.8644618e+01
   1.7772515e+01   2.8644618e+01
   2.0506748e+01  -2.2915694e+01
   2.0506748e+01   3.4373541e+01


==> figures/data/points_polar_32_8_bar.txt <==
   7.6878612e+00   6.9695414e+00
   7.6878612e+00   2.0908624e+01
   7.6878612e+00  -2.0908624e+01
   7.6878612e+00  -6.9695414e+00
   2.3063584e+01   1.3939083e+01
   2.3063584e+01   2.7878166e+01
   2.3063584e+01  -1.3939083e+01
   2.3063584e+01  -2.2707746e-15
   3.8439306e+01   6.9695414e+00
   3.8439306e+01   2.0908624e+01
   3.8439306e+01  -2.0908624e+01
   3.8439306e+01  -6.9695414e+00
   5.3815029e+01   1.3939083e+01
   5.3815029e+01   2.7878166e+01
   5.3815029e+01  -1.3939083e+01
   5.3815029e+01  -3.2439637e-15
   6.9190751e+01   6.9695414e+00
   6.9190751e+01   2.0908624e+01
   6.9190751e+01  -2.0908624e+01
   6.9190751e+01  -6.9695414e+00
   8.4566473e+01   1.3939083e+01
   8.4566473e+01   2.7878166e+01
   8.4566473e+01  -1.3939083e+01
   8.4566473e+01  -3.3029448e-15
   9.9942196e+01   6.9695414e+00
   9.9942196e+01   2.0908624e+01
   9.9942196e+01  -2.0908624e+01
   9.9942196e+01  -6.9695414e+00
   1.1531792e+02   1.3939083e+01
   1.1531792e+02   2.7878166e+01
   1.1531792e+02  -1.3939083e+01
   1.1531792e+02  -3.0276994e-15
   7.6878612e+00  -3.4847707e+01
   7.6878612e+00   3.4847707e+01
   2.3063584e+01  -2.7878166e+01
   2.3063584e+01   4.1817249e+01
   3.8439306e+01  -3.4847707e+01
   3.8439306e+01   3.4847707e+01
   5.3815029e+01  -2.7878166e+01
   5.3815029e+01   4.1817249e+01
   6.9190751e+01  -3.4847707e+01
   6.9190751e+01   3.4847707e+01
   8.4566473e+01  -2.7878166e+01
   8.4566473e+01   4.1817249e+01
   9.9942196e+01  -3.4847707e+01
   9.9942196e+01   3.4847707e+01
   1.1531792e+02  -2.7878166e+01
   1.1531792e+02   4.1817249e+01


==> figures/data/ptqam_points_polar_32_8_lattice.txt <==
   7.8539816e-01   1.0846523e-01
   1.5707963e+00   3.2539569e-01
   7.8539816e-01   1.0846523e-01
  -1.1102230e-16   3.2539569e-01
   0.0000000e+00   0.0000000e+00
   2.3561945e+00   1.0846523e-01
   3.1415927e+00   3.2539569e-01
   2.3561945e+00   1.0846523e-01
   1.5707963e+00   3.2539569e-01
   0.0000000e+00   0.0000000e+00
  -2.3561945e+00   1.0846523e-01
  -1.5707963e+00   3.2539569e-01
  -2.3561945e+00   1.0846523e-01
  -3.1415927e+00   3.2539569e-01
   0.0000000e+00   0.0000000e+00
  -7.8539816e-01   1.0846523e-01
  -2.2204460e-16   3.2539569e-01
  -7.8539816e-01   1.0846523e-01
  -1.5707963e+00   3.2539569e-01
   0.0000000e+00   0.0000000e+00
   1.5707963e+00   3.2539569e-01
   2.3561945e+00   5.4232614e-01
   1.5707963e+00   3.2539569e-01
   7.8539816e-01   5.4232614e-01
   0.0000000e+00   0.0000000e+00
   3.1415927e+00   3.2539569e-01
   3.9269908e+00   5.4232614e-01
   3.1415927e+00   3.2539569e-01
   2.3561945e+00   5.4232614e-01
   0.0000000e+00   0.0000000e+00
  -1.5707963e+00   3.2539569e-01
  -7.8539816e-01   5.4232614e-01
  -1.5707963e+00   3.2539569e-01
  -2.3561945e+00   5.4232614e-01
   0.0000000e+00   0.0000000e+00
  -2.5589376e-16   3.2539569e-01
   7.8539816e-01   5.4232614e-01
  -2.5589376e-16   3.2539569e-01
  -7.8539816e-01   5.4232614e-01
   0.0000000e+00   0.0000000e+00
   7.8539816e-01   5.4232614e-01
   1.5707963e+00   7.5925660e-01
   7.8539816e-01   5.4232614e-01
   0.0000000e+00   7.5925660e-01
   0.0000000e+00   0.0000000e+00
   2.3561945e+00   5.4232614e-01
   3.1415927e+00   7.5925660e-01
   2.3561945e+00   5.4232614e-01
   1.5707963e+00   7.5925660e-01
   0.0000000e+00   0.0000000e+00
  -2.3561945e+00   5.4232614e-01
  -1.5707963e+00   7.5925660e-01
  -2.3561945e+00   5.4232614e-01
  -3.1415927e+00   7.5925660e-01
   0.0000000e+00   0.0000000e+00
  -7.8539816e-01   5.4232614e-01
  -3.3306691e-16   7.5925660e-01
  -7.8539816e-01   5.4232614e-01
  -1.5707963e+00   7.5925660e-01
   0.0000000e+00   0.0000000e+00
   1.5707963e+00   7.5925660e-01
   2.3561945e+00   9.7618706e-01
   1.5707963e+00   7.5925660e-01
   7.8539816e-01   9.7618706e-01
   0.0000000e+00   0.0000000e+00
   3.1415927e+00   7.5925660e-01
   3.9269908e+00   9.7618706e-01
   3.1415927e+00   7.5925660e-01
   2.3561945e+00   9.7618706e-01
   0.0000000e+00   0.0000000e+00
  -1.5707963e+00   7.5925660e-01
  -7.8539816e-01   9.7618706e-01
  -1.5707963e+00   7.5925660e-01
  -2.3561945e+00   9.7618706e-01
   0.0000000e+00   0.0000000e+00
  -3.6556252e-16   7.5925660e-01
   7.8539816e-01   9.7618706e-01
  -3.6556252e-16   7.5925660e-01
  -7.8539816e-01   9.7618706e-01
   0.0000000e+00   0.0000000e+00
   7.8539816e-01   9.7618706e-01
   1.5707963e+00   1.1931175e+00
   7.8539816e-01   9.7618706e-01
   0.0000000e+00   1.1931175e+00
   0.0000000e+00   0.0000000e+00
   2.3561945e+00   9.7618706e-01
   3.1415927e+00   1.1931175e+00
   2.3561945e+00   9.7618706e-01
   1.5707963e+00   1.1931175e+00
   0.0000000e+00   0.0000000e+00
  -2.3561945e+00   9.7618706e-01
  -1.5707963e+00   1.1931175e+00
  -2.3561945e+00   9.7618706e-01
  -3.1415927e+00   1.1931175e+00
   0.0000000e+00   0.0000000e+00
  -7.8539816e-01   9.7618706e-01
  -2.2204460e-16   1.1931175e+00
  -7.8539816e-01   9.7618706e-01
  -1.5707963e+00   1.1931175e+00
   0.0000000e+00   0.0000000e+00
   1.5707963e+00   1.1931175e+00
   2.3561945e+00   1.4100480e+00
   1.5707963e+00   1.1931175e+00
   7.8539816e-01   1.4100480e+00
   0.0000000e+00   0.0000000e+00
   3.1415927e+00   1.1931175e+00
   3.9269908e+00   1.4100480e+00
   3.1415927e+00   1.1931175e+00
   2.3561945e+00   1.4100480e+00
   0.0000000e+00   0.0000000e+00
  -1.5707963e+00   1.1931175e+00
  -7.8539816e-01   1.4100480e+00
  -1.5707963e+00   1.1931175e+00
  -2.3561945e+00   1.4100480e+00
   0.0000000e+00   0.0000000e+00
  -3.7220911e-16   1.1931175e+00
   7.8539816e-01   1.4100480e+00
  -3.7220911e-16   1.1931175e+00
  -7.8539816e-01   1.4100480e+00
   0.0000000e+00   0.0000000e+00
   7.8539816e-01   1.4100480e+00
   1.5707963e+00   1.6269784e+00
   7.8539816e-01   1.4100480e+00
  -1.1102230e-16   1.6269784e+00
   0.0000000e+00   0.0000000e+00
   2.3561945e+00   1.4100480e+00
   3.1415927e+00   1.6269784e+00
   2.3561945e+00   1.4100480e+00
   1.5707963e+00   1.6269784e+00
   0.0000000e+00   0.0000000e+00
  -2.3561945e+00   1.4100480e+00
  -1.5707963e+00   1.6269784e+00
  -2.3561945e+00   1.4100480e+00
  -3.1415927e+00   1.6269784e+00
   0.0000000e+00   0.0000000e+00
  -7.8539816e-01   1.4100480e+00
  -2.2204460e-16   1.6269784e+00
  -7.8539816e-01   1.4100480e+00
  -1.5707963e+00   1.6269784e+00
   0.0000000e+00   0.0000000e+00
   1.5707963e+00   1.6269784e+00
   2.3561945e+00   1.8439089e+00
   1.5707963e+00   1.6269784e+00
   7.8539816e-01   1.8439089e+00
   0.0000000e+00   0.0000000e+00
   3.1415927e+00   1.6269784e+00
   3.9269908e+00   1.8439089e+00
   3.1415927e+00   1.6269784e+00
   2.3561945e+00   1.8439089e+00
   0.0000000e+00   0.0000000e+00
  -1.5707963e+00   1.6269784e+00
  -7.8539816e-01   1.8439089e+00
  -1.5707963e+00   1.6269784e+00
  -2.3561945e+00   1.8439089e+00
   0.0000000e+00   0.0000000e+00
  -3.4119168e-16   1.6269784e+00
   7.8539816e-01   1.8439089e+00
  -3.4119168e-16   1.6269784e+00
  -7.8539816e-01   1.8439089e+00


==> figures/data/voronoi.txt <==
2.762785 -4.434024
-44271660062789056.000000 -6.651036

4.178907 2.217012
2.762785 4.434024

2.762785 4.434024
4.178907 6.651036

4.178907 6.651036
2.762785 8.868047

6.233631 6.651036
4.178907 6.651036

4.178907 -6.651036
2.762785 -4.434024

2.762785 -4.434024
4.178907 -2.217012

2.762785 -0.000000
4.178907 2.217012

4.178907 -2.217012
2.762785 -0.000000

4.178907 2.217012
6.233631 2.217012

6.233631 -2.217012
4.178907 -2.217012

6.233631 2.217012
7.649753 4.434024

7.649753 -0.000000
6.233631 2.217012

7.649753 4.434024
6.233631 6.651036

6.233631 6.651036
7.649753 8.868047

9.704477 4.434024
7.649753 4.434024

6.233631 -6.651036
7.649753 -4.434024

7.649753 -4.434024
6.233631 -2.217012

6.233631 -2.217012
7.649753 -0.000000

7.649753 -0.000000
9.704477 -0.000000

9.704477 -4.434024
7.649753 -4.434024

11.120599 2.217012
9.704477 4.434024

9.704477 4.434024
11.120599 6.651036

11.120599 6.651036
9.704477 8.868047

11067915015697278.000000 6.651036
11.120599 6.651036

11.120599 -6.651036
9.704477 -4.434024

9.704477 -4.434024
11.120599 -2.217012

9.704477 -0.000000
11.120599 2.217012

11.120599 -2.217012
9.704477 -0.000000

11.120599 2.217012
11067915015697278.000000 6.651036

11067915015697278.000000 6.651036
33203745047091816.000000 11.085059

33203745047091832.000000 11.085059
11.120599 -2.217012

-44271660062789056.000000 -6.651036
2.762785 -8.868047

4.178907 11.085059
2.762785 8.868047

2.762785 -8.868047
4.178907 -6.651036

4.178907 -6.651036
6.233631 -6.651036

6.233631 -6.651036
7.649753 -8.868047

5.206269 -12.693447
2.762785 -8.868047

6.233631 11.085059
4.178907 11.085059

7.649753 -8.868047
9.704477 -8.868047

5.206269 -12.693447
7.649753 -8.868047

7.649753 8.868047
6.233631 11.085059

9.704477 8.868047
7.649753 8.868047

11.120599 11.085059
9.704477 8.868047

6.233631 11.085059
8.677115 14.910459

9.704477 -8.868047
11.120599 -6.651036

33203745047091816.000000 11.085059
11.120599 11.085059

33203745047091832.000000 11.085059
33203745047091816.000000 11.085059

11.120599 11.085059
8.677115 14.910459

2.762785 -0.000000
-28.077679 -0.000000

2.762785 4.434024
-29.094879 4.434024

-44271660062789056.000000 -6.651036
-88543320125578144.000000 -6.651036

33203745047091832.000000 11.085059
66407490094183680.000000 17.736095

5.206269 -12.693447
5.206269 -53.121110

2.762785 8.868047
-32.567520 8.868047

4.178907 11.085059
-15.667996 42.156406

9.704477 -8.868047
29.551380 -39.939394

11.120599 -6.651036
46.450904 -6.651036

8.677115 14.910459
8.677115 55.338122



==> figures/data/voronoi_32_8.txt <==
4.101350 7.940904
-3.267553 11.457847

-3.267553 11.457847
4.101350 14.974790

4.101350 19.398751
-3.267553 22.915694

4.101350 -14.974790
-3.267553 -11.457847

-3.267553 -11.457847
4.101350 -7.940904

-3.267553 -0.000000
4.101350 3.516943

4.101350 -3.516943
-3.267553 -0.000000

4.101350 3.516943
4.101350 7.940904

4.101350 7.940904
6.835583 9.245867

6.835583 2.211981
4.101350 3.516943

4.101350 14.974790
4.101350 19.398751

6.835583 13.669828
4.101350 14.974790

4.101350 19.398751
6.835583 20.703714

4.101350 -19.398751
4.101350 -14.974790

4.101350 -14.974790
6.835583 -13.669828

4.101350 -7.940904
4.101350 -3.516943

6.835583 -9.245867
4.101350 -7.940904

4.101350 -3.516943
6.835583 -2.211981

6.835583 9.245867
6.835583 13.669828

9.569816 7.940904
6.835583 9.245867

6.835583 13.669828
9.569816 14.974790

6.835583 20.703714
6.835583 25.127675

9.569816 19.398751
6.835583 20.703714

6.835583 -13.669828
6.835583 -9.245867

9.569816 -14.974790
6.835583 -13.669828

6.835583 -9.245867
9.569816 -7.940904

6.835583 -2.211981
6.835583 2.211981

6.835583 2.211981
9.569816 3.516943

9.569816 -3.516943
6.835583 -2.211981

9.569816 3.516943
9.569816 7.940904

9.569816 7.940904
12.304049 9.245867

12.304049 2.211981
9.569816 3.516943

9.569816 14.974790
9.569816 19.398751

12.304049 13.669828
9.569816 14.974790

9.569816 19.398751
12.304049 20.703714

9.569816 -19.398751
9.569816 -14.974790

9.569816 -14.974790
12.304049 -13.669828

9.569816 -7.940904
9.569816 -3.516943

12.304049 -9.245867
9.569816 -7.940904

9.569816 -3.516943
12.304049 -2.211981

12.304049 9.245867
12.304049 13.669828

15.038282 7.940904
12.304049 9.245867

12.304049 13.669828
15.038282 14.974790

12.304049 20.703714
12.304049 25.127675

15.038282 19.398751
12.304049 20.703714

12.304049 -13.669828
12.304049 -9.245867

15.038282 -14.974790
12.304049 -13.669828

12.304049 -9.245867
15.038282 -7.940904

12.304049 -2.211981
12.304049 2.211981

12.304049 2.211981
15.038282 3.516943

15.038282 -3.516943
12.304049 -2.211981

15.038282 3.516943
15.038282 7.940904

15.038282 7.940904
17.772515 9.245867

17.772515 2.211981
15.038282 3.516943

15.038282 14.974790
15.038282 19.398751

17.772515 13.669828
15.038282 14.974790

15.038282 19.398751
17.772515 20.703714

15.038282 -19.398751
15.038282 -14.974790

15.038282 -14.974790
17.772515 -13.669828

15.038282 -7.940904
15.038282 -3.516943

17.772515 -9.245867
15.038282 -7.940904

15.038282 -3.516943
17.772515 -2.211981

17.772515 9.245867
17.772515 13.669828

25.141418 5.728924
17.772515 9.245867

17.772515 13.669828
25.141418 17.186771

17.772515 20.703714
17.772515 25.127675

25.141418 17.186771
17.772515 20.703714

17.772515 -13.669828
17.772515 -9.245867

25.141418 -17.186771
17.772515 -13.669828

17.772515 -9.245867
25.141418 -5.728924

17.772515 -2.211981
17.772515 2.211981

17.772515 2.211981
25.141418 5.728924

25.141418 -5.728924
17.772515 -2.211981

4.101350 26.432637
-3.267553 22.915694

-3.267553 -22.915694
4.101350 -19.398751

4.101350 -19.398751
6.835583 -20.703714

4.101350 -26.432637
-3.267553 -22.915694

4.101350 -26.432637
6.835583 -25.127675

6.835583 25.127675
4.101350 26.432637

9.569816 26.432637
6.835583 25.127675

4.101350 26.432637
4.101350 30.856598

4.101350 30.856598
6.835583 32.161561

6.835583 -20.703714
9.569816 -19.398751

9.569816 -19.398751
12.304049 -20.703714

6.835583 -25.127675
6.835583 -20.703714

9.569816 -26.432637
6.835583 -25.127675

9.569816 30.856598
6.835583 32.161561

9.569816 -26.432637
12.304049 -25.127675

12.304049 25.127675
9.569816 26.432637

15.038282 26.432637
12.304049 25.127675

9.569816 26.432637
9.569816 30.856598

9.569816 30.856598
12.304049 32.161561

12.304049 -20.703714
15.038282 -19.398751

15.038282 -19.398751
17.772515 -20.703714

12.304049 -25.127675
12.304049 -20.703714

15.038282 -26.432637
12.304049 -25.127675

15.038282 30.856598
12.304049 32.161561

15.038282 -26.432637
17.772515 -25.127675

17.772515 25.127675
15.038282 26.432637

25.141418 28.644618
17.772515 25.127675

15.038282 26.432637
15.038282 30.856598

15.038282 30.856598
17.772515 32.161561

17.772515 -20.703714
25.141418 -17.186771

17.772515 -25.127675
17.772515 -20.703714

25.141418 28.644618
17.772515 32.161561

-3.267553 -0.000000
-83.618546 -0.000000

-3.267553 11.457847
-85.729733 11.457847

-3.267553 -22.915694
-98.562516 -22.915694

-3.267553 -11.457847
-89.299778 -11.457847

25.141418 17.186771
111.173643 17.186771

25.141418 28.644618
120.436380 28.644618

25.141418 -5.728924
107.603598 -5.728924

25.141418 5.728924
105.492411 5.728924

4.101350 -26.432637
4.101350 -122.377170

-3.267553 22.915694
-93.700852 22.915694

4.101350 30.856598
-81.341399 71.635705

9.569816 -26.432637
9.569816 -121.622180

6.835583 32.161561
6.835583 127.604908

15.038282 -26.432637
15.038282 -121.875984

12.304049 32.161561
12.304049 127.351103

17.772515 -25.127675
103.215263 -65.906782

25.141418 -17.186771
115.574717 -17.186771

17.772515 32.161561
17.772515 128.106093



==> figures/data/voronoi_32_8_bar.txt <==
13.796138 -13.939083
-109380067194963104.000000 -20.908624

16.955307 6.969541
13.796138 13.939083

13.796138 13.939083
16.955307 20.908624

16.955307 20.908624
13.796138 27.878166

29.171860 20.908624
16.955307 20.908624

16.955307 -20.908624
13.796138 -13.939083

13.796138 -13.939083
16.955307 -6.969541

13.796138 -0.000000
16.955307 6.969541

16.955307 -6.969541
13.796138 -0.000000

16.955307 6.969541
29.171860 6.969541

29.171860 -6.969541
16.955307 -6.969541

29.171860 6.969541
32.331029 13.939083

32.331029 -0.000000
29.171860 6.969541

32.331029 13.939083
29.171860 20.908624

29.171860 20.908624
32.331029 27.878166

44.547583 13.939083
32.331029 13.939083

29.171860 -20.908624
32.331029 -13.939083

32.331029 -13.939083
29.171860 -6.969541

29.171860 -6.969541
32.331029 -0.000000

32.331029 -0.000000
44.547583 -0.000000

44.547583 -13.939083
32.331029 -13.939083

47.706752 6.969541
44.547583 13.939083

44.547583 13.939083
47.706752 20.908624

47.706752 20.908624
44.547583 27.878166

59.923305 20.908624
47.706752 20.908624

47.706752 -20.908624
44.547583 -13.939083

44.547583 -13.939083
47.706752 -6.969541

44.547583 -0.000000
47.706752 6.969541

47.706752 -6.969541
44.547583 -0.000000

47.706752 6.969541
59.923305 6.969541

59.923305 -6.969541
47.706752 -6.969541

59.923305 6.969541
63.082474 13.939083

63.082474 0.000000
59.923305 6.969541

63.082474 13.939083
59.923305 20.908624

59.923305 20.908624
63.082474 27.878166

75.299028 13.939083
63.082474 13.939083

59.923305 -20.908624
63.082474 -13.939083

63.082474 -13.939083
59.923305 -6.969541

59.923305 -6.969541
63.082474 0.000000

63.082474 0.000000
75.299028 -0.000000

75.299028 -13.939083
63.082474 -13.939083

78.458197 6.969541
75.299028 13.939083

75.299028 13.939083
78.458197 20.908624

78.458197 20.908624
75.299028 27.878166

90.674750 20.908624
78.458197 20.908624

78.458197 -20.908624
75.299028 -13.939083

75.299028 -13.939083
78.458197 -6.969541

75.299028 -0.000000
78.458197 6.969541

78.458197 -6.969541
75.299028 -0.000000

78.458197 6.969541
90.674750 6.969541

90.674750 -6.969541
78.458197 -6.969541

90.674750 6.969541
93.833919 13.939083

93.833919 -0.000000
90.674750 6.969541

93.833919 13.939083
90.674750 20.908624

90.674750 20.908624
93.833919 27.878166

106.050473 13.939083
93.833919 13.939083

90.674750 -20.908624
93.833919 -13.939083

93.833919 -13.939083
90.674750 -6.969541

90.674750 -6.969541
93.833919 -0.000000

93.833919 -0.000000
106.050473 -0.000000

106.050473 -13.939083
93.833919 -13.939083

109.209642 6.969541
106.050473 13.939083

106.050473 13.939083
109.209642 20.908624

109.209642 20.908624
106.050473 27.878166

109.209642 -20.908624
106.050473 -13.939083

106.050473 -13.939083
109.209642 -6.969541

106.050473 -0.000000
109.209642 6.969541

109.209642 -6.969541
106.050473 -0.000000

-109380067194963104.000000 -20.908624
13.796138 -27.878166

16.955307 34.847707
13.796138 27.878166

13.796138 -27.878166
16.955307 -20.908624

16.955307 -20.908624
29.171860 -20.908624

29.171860 -20.908624
32.331029 -27.878166

23.063584 -48.323367
13.796138 -27.878166

29.171860 34.847707
16.955307 34.847707

32.331029 -27.878166
44.547583 -27.878166

23.063584 -48.323367
32.331029 -27.878166

32.331029 27.878166
29.171860 34.847707

44.547583 27.878166
32.331029 27.878166

47.706752 34.847707
44.547583 27.878166

29.171860 34.847707
38.439306 55.292908

44.547583 -27.878166
47.706752 -20.908624

47.706752 -20.908624
59.923305 -20.908624

59.923305 -20.908624
63.082474 -27.878166

53.815029 -48.323367
44.547583 -27.878166

59.923305 34.847707
47.706752 34.847707

47.706752 34.847707
38.439306 55.292908

63.082474 -27.878166
75.299028 -27.878166

53.815029 -48.323367
63.082474 -27.878166

63.082474 27.878166
59.923305 34.847707

75.299028 27.878166
63.082474 27.878166

78.458197 34.847707
75.299028 27.878166

59.923305 34.847707
69.190751 55.292908

75.299028 -27.878166
78.458197 -20.908624

78.458197 -20.908624
90.674750 -20.908624

90.674750 -20.908624
93.833919 -27.878166

84.566473 -48.323367
75.299028 -27.878166

90.674750 34.847707
78.458197 34.847707

78.458197 34.847707
69.190751 55.292908

93.833919 -27.878166
106.050473 -27.878166

84.566473 -48.323367
93.833919 -27.878166

93.833919 27.878166
90.674750 34.847707

106.050473 27.878166
93.833919 27.878166

109.209642 34.847707
106.050473 27.878166

90.674750 34.847707
99.942196 55.292908

106.050473 -27.878166
109.209642 -20.908624

109.209642 34.847707
99.942196 55.292908

13.796138 -0.000000
-166.180613 -0.000000

13.796138 13.939083
-167.185541 13.939083

-109380067194963104.000000 -20.908624
-218760134389926400.000000 -20.908624

109.209642 20.908624
292.141559 20.908624

109.209642 34.847707
298.445162 34.847707

109.209642 -6.969541
290.191320 -6.969541

109.209642 6.969541
289.186393 6.969541

23.063584 -48.323367
23.063584 -244.977216

13.796138 27.878166
-171.928208 27.878166

16.955307 34.847707
-60.091991 204.824152

53.815029 -48.323367
53.815029 -232.841697

38.439306 55.292908
38.439306 244.145696

84.566473 -48.323367
84.566473 -237.176154

69.190751 55.292908
69.190751 239.811239

106.050473 -27.878166
183.097771 -197.854610

109.209642 -20.908624
294.933987 -20.908624

99.942196 55.292908
99.942196 251.946758



==> plots/data/4096-HPQAM_1024_-sim-OPT-_1.000000e-03_.txt <==
   5.4000000e+01   2.3143925e-01
   5.6000000e+01   1.3219584e-01
   5.8000000e+01   5.8171277e-02
   6.0000000e+01   1.7295998e-02
   6.2000000e+01   2.9591424e-03
   6.4000000e+01   3.6371423e-04
   6.6000000e+01   9.3428558e-05
   6.8000000e+01   3.5428566e-05
   7.0000000e+01   7.9999989e-06
   7.2000000e+01   8.5714273e-07
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_1024_-sim-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   2.3146068e-01
   5.6000000e+01   1.3222441e-01
   5.8000000e+01   5.8206277e-02
   6.0000000e+01   1.7335140e-02
   6.2000000e+01   2.9939996e-03
   6.4000000e+01   3.7557137e-04
   6.6000000e+01   9.8999986e-05
   6.8000000e+01   3.5428566e-05
   7.0000000e+01   7.9999989e-06
   7.2000000e+01   8.5714273e-07
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_1024_-theory-bicais-metric-_1.000000e-03_.txt <==
   5.4000000e+01   2.3184457e-01
   5.6000000e+01   1.3235448e-01
   5.8000000e+01   5.8387077e-02
   6.0000000e+01   1.7541277e-02
   6.2000000e+01   3.2175653e-03
   6.4000000e+01   6.1772187e-04
   6.6000000e+01   3.3908395e-04
   6.8000000e+01   2.1860946e-04
   7.0000000e+01   1.1431496e-04
   7.2000000e+01   4.0045656e-05
   7.4000000e+01   6.5003019e-06


==> plots/data/4096-HPQAM_1024_-theory-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   2.3184276e-01
   5.6000000e+01   1.3231971e-01
   5.8000000e+01   5.8296090e-02
   6.0000000e+01   1.7376199e-02
   6.2000000e+01   2.9820322e-03
   6.4000000e+01   3.4405758e-04
   6.6000000e+01   7.8219999e-05
   6.8000000e+01   2.0668791e-05
   7.0000000e+01   3.2158374e-06
   7.2000000e+01   2.1308654e-07
   7.4000000e+01   3.6477465e-09


==> plots/data/4096-HPQAM_1024_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   5.4000000e+01   2.3191451e-01
   5.6000000e+01   1.3249727e-01
   5.8000000e+01   5.8526961e-02
   6.0000000e+01   1.7596777e-02
   6.2000000e+01   3.1443835e-03
   6.4000000e+01   4.3554041e-04
   6.6000000e+01   1.1590082e-04
   6.8000000e+01   3.0986553e-05
   7.0000000e+01   4.8236654e-06
   7.2000000e+01   3.1962976e-07
   7.4000000e+01   5.4716197e-09


==> plots/data/4096-HPQAM_1024_-theory_1.000000e-03_.txt <==
   5.4000000e+01   2.3057460e-01
   5.6000000e+01   1.3122200e-01
   5.8000000e+01   5.7420421e-02
   6.0000000e+01   1.6753185e-02
   6.2000000e+01   2.6000284e-03
   6.4000000e+01   1.4992630e-04
   6.6000000e+01   1.8165755e-06
   6.8000000e+01   1.8709344e-09
   7.0000000e+01   3.8968828e-14
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_2048_-sim-OPT-_1.000000e-03_.txt <==
   5.4000000e+01   5.4924564e-01
   5.6000000e+01   4.5037922e-01
   5.8000000e+01   3.4245338e-01
   6.0000000e+01   2.3185625e-01
   6.2000000e+01   1.3211355e-01
   6.4000000e+01   5.8093135e-02
   6.6000000e+01   1.7183283e-02
   6.8000000e+01   2.7418568e-03
   7.0000000e+01   1.7514283e-04
   7.2000000e+01   5.9999991e-06
   7.4000000e+01   8.5714273e-07


==> plots/data/4096-HPQAM_2048_-sim-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   5.4928092e-01
   5.6000000e+01   4.5042479e-01
   5.8000000e+01   3.4249009e-01
   6.0000000e+01   2.3189697e-01
   6.2000000e+01   1.3215584e-01
   6.4000000e+01   5.8149992e-02
   6.6000000e+01   1.7215140e-02
   6.8000000e+01   2.7528567e-03
   7.0000000e+01   1.7785712e-04
   7.2000000e+01   6.1428563e-06
   7.4000000e+01   8.5714273e-07


==> plots/data/4096-HPQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_2048_-theory-bicais-metric-_1.000000e-03_.txt <==
   5.4000000e+01   5.4924999e-01
   5.6000000e+01   4.5081537e-01
   5.8000000e+01   3.4242368e-01
   6.0000000e+01   2.3198810e-01
   6.2000000e+01   1.3240668e-01
   6.4000000e+01   5.8235733e-02
   6.6000000e+01   1.7183491e-02
   6.8000000e+01   2.7778931e-03
   7.0000000e+01   2.2237922e-04
   7.2000000e+01   3.1664475e-05
   7.4000000e+01   8.8106625e-06


==> plots/data/4096-HPQAM_2048_-theory-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   5.4925394e-01
   5.6000000e+01   4.5081946e-01
   5.8000000e+01   3.4242647e-01
   6.0000000e+01   2.3198659e-01
   6.2000000e+01   1.3239596e-01
   6.4000000e+01   5.8209969e-02
   6.6000000e+01   1.7140119e-02
   6.8000000e+01   2.7242152e-03
   7.0000000e+01   1.7586151e-04
   7.2000000e+01   5.5497701e-06
   7.4000000e+01   2.6089428e-07


==> plots/data/4096-HPQAM_2048_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   5.4000000e+01   5.4907636e-01
   5.6000000e+01   4.5070322e-01
   5.8000000e+01   3.4237364e-01
   6.0000000e+01   2.3199182e-01
   6.2000000e+01   1.3244339e-01
   6.4000000e+01   5.8273976e-02
   6.6000000e+01   1.7193973e-02
   6.8000000e+01   2.7540549e-03
   7.0000000e+01   1.8599419e-04
   7.2000000e+01   7.3630173e-06
   7.4000000e+01   3.9031922e-07


==> plots/data/4096-HPQAM_2048_-theory_1.000000e-03_.txt <==
   5.4000000e+01   5.4887954e-01
   5.6000000e+01   4.5045890e-01
   5.8000000e+01   3.4208771e-01
   6.0000000e+01   2.3168097e-01
   6.2000000e+01   1.3213776e-01
   6.4000000e+01   5.8013543e-02
   6.6000000e+01   1.7013612e-02
   6.8000000e+01   2.6617825e-03
   7.0000000e+01   1.5544188e-04
   7.2000000e+01   1.9213949e-06
   7.4000000e+01   2.0423868e-09


==> plots/data/4096-HPQAM_512_-sim-OPT-_1.000000e-03_.txt <==
   3.6000000e+01   7.6770525e-01
   3.8000000e+01   7.0874606e-01
   4.0000000e+01   6.3746627e-01
   4.2000000e+01   5.5221389e-01
   4.4000000e+01   4.5300891e-01
   4.6000000e+01   3.4505933e-01
   4.8000000e+01   2.3412175e-01
   5.0000000e+01   1.3459997e-01
   5.2000000e+01   6.0210988e-02
   5.4000000e+01   1.9109796e-02
   5.6000000e+01   4.2581991e-03
   5.8000000e+01   1.2971997e-03
   6.0000000e+01   7.6879985e-04
   6.2000000e+01   4.8479990e-04
   6.4000000e+01   2.8479994e-04
   6.6000000e+01   1.3959997e-04
   6.8000000e+01   4.4799991e-05
   7.0000000e+01   1.0199998e-05


==> plots/data/4096-HPQAM_512_-sim-proposed-metric-_1.000000e-03_-.txt <==
   3.6000000e+01   7.6771025e-01
   3.8000000e+01   7.0876506e-01
   4.0000000e+01   6.3749447e-01
   4.2000000e+01   5.5220089e-01
   4.4000000e+01   4.5301071e-01
   4.6000000e+01   3.4507773e-01
   4.8000000e+01   2.3414875e-01
   5.0000000e+01   1.3464717e-01
   5.2000000e+01   6.0257588e-02
   5.4000000e+01   1.9142796e-02
   5.6000000e+01   4.2869991e-03
   5.8000000e+01   1.3093997e-03
   6.0000000e+01   7.7019985e-04
   6.2000000e+01   4.8579990e-04
   6.4000000e+01   2.8479994e-04
   6.6000000e+01   1.3959997e-04
   6.8000000e+01   4.4799991e-05
   7.0000000e+01   1.0199998e-05


==> plots/data/4096-HPQAM_512_-sim-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_512_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00


==> plots/data/4096-HPQAM_512_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.6000000e+01   7.6917225e-01
   3.8000000e+01   7.1028840e-01
   4.0000000e+01   6.3862419e-01
   4.2000000e+01   5.5311707e-01
   4.4000000e+01   4.5424219e-01
   4.6000000e+01   3.4543481e-01
   4.8000000e+01   2.3468976e-01
   5.0000000e+01   1.3497860e-01
   5.2000000e+01   6.0834382e-02
   5.4000000e+01   1.9779786e-02
   5.6000000e+01   5.1367037e-03
   5.8000000e+01   2.1454644e-03
   6.0000000e+01   1.5034338e-03
   6.2000000e+01   1.0802741e-03
   6.4000000e+01   7.1054496e-04
   6.6000000e+01   3.6697021e-04
   6.8000000e+01   9.6948007e-05
   7.0000000e+01   7.7033387e-06


==> plots/data/4096-HPQAM_512_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   7.6920267e-01
   3.8000000e+01   7.1033000e-01
   4.0000000e+01   6.3867885e-01
   4.2000000e+01   5.5318432e-01
   4.4000000e+01   4.5431551e-01
   4.6000000e+01   3.4549529e-01
   4.8000000e+01   2.3469758e-01
   5.0000000e+01   1.3486775e-01
   5.2000000e+01   6.0524914e-02
   5.4000000e+01   1.9223030e-02
   5.6000000e+01   4.3754197e-03
   5.8000000e+01   1.3164055e-03
   6.0000000e+01   7.5053556e-04
   6.2000000e+01   4.7548190e-04
   6.4000000e+01   2.7257743e-04
   6.6000000e+01   1.2469190e-04
   6.8000000e+01   3.9928349e-05
   7.0000000e+01   7.5473573e-06


==> plots/data/4096-HPQAM_512_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.6000000e+01   7.6793907e-01
   3.8000000e+01   7.0923555e-01
   4.0000000e+01   6.3778905e-01
   4.2000000e+01   5.5253672e-01
   4.4000000e+01   4.5394466e-01
   4.6000000e+01   3.4542328e-01
   4.8000000e+01   2.3491981e-01
   5.0000000e+01   1.3533737e-01
   5.2000000e+01   6.1147901e-02
   5.4000000e+01   1.9879858e-02
   5.6000000e+01   4.9665622e-03
   5.8000000e+01   1.7925435e-03
   6.0000000e+01   1.1020956e-03
   6.2000000e+01   7.1093236e-04
   6.4000000e+01   4.0878953e-04
   6.6000000e+01   1.8703729e-04
   6.8000000e+01   5.9892523e-05
   7.0000000e+01   1.1321036e-05


==> plots/data/4096-HPQAM_512_-theory_1.000000e-03_.txt <==
   3.6000000e+01   7.6275863e-01
   3.8000000e+01   7.0393095e-01
   4.0000000e+01   6.3235401e-01
   4.2000000e+01   5.4698091e-01
   4.4000000e+01   4.4830818e-01
   4.6000000e+01   3.3979732e-01
   4.8000000e+01   2.2946926e-01
   5.0000000e+01   1.3030891e-01
   5.2000000e+01   5.6830894e-02
   5.4000000e+01   1.6495630e-02
   5.6000000e+01   2.5394385e-03
   5.8000000e+01   1.4458257e-04
   6.0000000e+01   1.7171298e-06
   6.2000000e+01   1.7427874e-09
   6.4000000e+01   4.0540904e-12
   6.6000000e+01   1.8951507e-13
   6.8000000e+01   1.8873791e-15
   7.0000000e+01   0.0000000e+00


==> plots/data/4096-PQAM_1024_-sim-_1.000000e-03_.txt <==
   5.4000000e+01   5.4928178e-01
   5.6000000e+01   4.5059979e-01
   5.8000000e+01   3.4240381e-01
   6.0000000e+01   2.3195482e-01
   6.2000000e+01   1.3227370e-01
   6.4000000e+01   5.8098420e-02
   6.6000000e+01   1.7082855e-02
   6.8000000e+01   2.7227139e-03
   7.0000000e+01   1.6942855e-04
   7.2000000e+01   2.1428568e-06
   7.4000000e+01   0.0000000e+00


==> plots/data/4096-PQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   5.4923924e-01
   5.6000000e+01   4.5079853e-01
   5.8000000e+01   3.4239721e-01
   6.0000000e+01   2.3194579e-01
   6.2000000e+01   1.3233939e-01
   6.4000000e+01   5.8139783e-02
   6.6000000e+01   1.7072761e-02
   6.8000000e+01   2.6801136e-03
   7.0000000e+01   1.5854927e-04
   7.2000000e+01   2.1335987e-06
   7.4000000e+01   5.6896679e-09


==> plots/data/4096-PQAM_1024_-theory_1.000000e-03_.txt <==
   5.4000000e+01   5.4887951e-01
   5.6000000e+01   4.5045886e-01
   5.8000000e+01   3.4208767e-01
   6.0000000e+01   2.3168093e-01
   6.2000000e+01   1.3213773e-01
   6.4000000e+01   5.8013521e-02
   6.6000000e+01   1.7013602e-02
   6.8000000e+01   2.6617802e-03
   7.0000000e+01   1.5544167e-04
   7.2000000e+01   1.9213908e-06
   7.4000000e+01   2.0423801e-09


==> plots/data/4096-PQAM_2048_-sim-_1.000000e-03_.txt <==
   5.4000000e+01   7.6435289e-01
   5.6000000e+01   7.0575161e-01
   5.8000000e+01   6.3431362e-01
   6.0000000e+01   5.5020864e-01
   6.2000000e+01   4.5159508e-01
   6.4000000e+01   3.4313024e-01
   6.6000000e+01   2.3260954e-01
   6.8000000e+01   1.3331470e-01
   7.0000000e+01   5.8535849e-02
   7.2000000e+01   1.7245855e-02
   7.4000000e+01   2.7119996e-03


==> plots/data/4096-PQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   7.6448458e-01
   5.6000000e+01   7.0602279e-01
   5.8000000e+01   6.3485557e-01
   6.0000000e+01   5.4990410e-01
   6.2000000e+01   4.5159612e-01
   6.4000000e+01   3.4327625e-01
   6.6000000e+01   2.3281130e-01
   6.8000000e+01   1.3306404e-01
   7.0000000e+01   5.8611692e-02
   7.2000000e+01   1.7277037e-02
   7.4000000e+01   2.7247223e-03


==> plots/data/4096-PQAM_2048_-theory_1.000000e-03_.txt <==
   5.4000000e+01   7.6439076e-01
   5.6000000e+01   7.0593202e-01
   5.8000000e+01   6.3476976e-01
   6.0000000e+01   5.4982661e-01
   6.2000000e+01   4.5153252e-01
   6.4000000e+01   3.4323241e-01
   6.6000000e+01   2.3278842e-01
   6.8000000e+01   1.3305624e-01
   7.0000000e+01   5.8610302e-02
   7.2000000e+01   1.7276945e-02
   7.4000000e+01   2.7247210e-03


==> plots/data/4096-PQAM_512_-sim-_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00


==> plots/data/4096-PQAM_512_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   2.3180789e-01
   5.6000000e+01   1.3230146e-01
   5.8000000e+01   5.8311968e-02
   6.0000000e+01   1.7434736e-02
   6.2000000e+01   3.0670345e-03
   6.4000000e+01   4.2210587e-04
   6.6000000e+01   1.2650446e-04
   6.8000000e+01   3.9930217e-05
   7.0000000e+01   7.5473573e-06


==> plots/data/4096-PQAM_512_-theory_1.000000e-03_.txt <==
   5.4000000e+01   2.3057444e-01
   5.6000000e+01   1.3122187e-01
   5.8000000e+01   5.7420332e-02
   6.0000000e+01   1.6753146e-02
   6.2000000e+01   2.6000192e-03
   6.4000000e+01   1.4992549e-04
   6.6000000e+01   1.8165601e-06
   6.8000000e+01   1.8709096e-09
   7.0000000e+01   3.8958642e-14


==> plots/data/4096-QAM-sim-EUCD_1.000000e-03_.txt <==
   0.0000000e+00   9.9857001e-01
   1.0000000e+00   9.9858001e-01
   2.0000000e+00   9.9822002e-01
   3.0000000e+00   9.9810002e-01
   4.0000000e+00   9.9759002e-01
   5.0000000e+00   9.9699003e-01
   6.0000000e+00   9.9665003e-01
   7.0000000e+00   9.9632004e-01
   8.0000000e+00   9.9505005e-01
   9.0000000e+00   9.9451005e-01
   1.0000000e+01   9.9342007e-01
   1.1000000e+01   9.9162008e-01
   1.2000000e+01   9.9037010e-01
   1.3000000e+01   9.8823012e-01
   1.4000000e+01   9.8564014e-01
   1.5000000e+01   9.8268017e-01
   1.6000000e+01   9.7810022e-01
   1.7000000e+01   9.7377026e-01
   1.8000000e+01   9.6815032e-01
   1.9000000e+01   9.6119039e-01
   2.0000000e+01   9.5279047e-01
   2.1000000e+01   9.4378056e-01
   2.2000000e+01   9.3175068e-01
   2.3000000e+01   9.1888081e-01
   2.4000000e+01   9.0341097e-01
   2.5000000e+01   8.8410116e-01
   2.6000000e+01   8.6154138e-01
   2.7000000e+01   8.3967160e-01
   2.8000000e+01   8.1227188e-01
   2.9000000e+01   7.8269217e-01
   3.0000000e+01   7.4831252e-01
   3.1000000e+01   7.1638284e-01
   3.2000000e+01   6.8088319e-01
   3.3000000e+01   6.4962350e-01
   3.4000000e+01   6.0979390e-01
   3.5000000e+01   5.7998420e-01
   3.6000000e+01   5.4872451e-01
   3.7000000e+01   5.2381476e-01
   3.8000000e+01   5.0224498e-01
   3.9000000e+01   4.8312517e-01
   4.0000000e+01   4.6941531e-01
   4.1000000e+01   4.5919541e-01
   4.2000000e+01   4.5296547e-01
   4.3000000e+01   4.4928551e-01
   4.4000000e+01   4.4021560e-01
   4.5000000e+01   4.4118559e-01
   4.6000000e+01   4.3924561e-01
   4.7000000e+01   4.3344567e-01
   4.8000000e+01   4.3297567e-01
   4.9000000e+01   4.2688573e-01
   5.0000000e+01   4.2758572e-01
   5.1000000e+01   4.2583574e-01
   5.2000000e+01   4.2503575e-01
   5.3000000e+01   4.2547575e-01
   5.4000000e+01   4.2683573e-01
   5.5000000e+01   4.2513575e-01
   5.6000000e+01   4.2270577e-01
   5.7000000e+01   4.2437576e-01
   5.8000000e+01   4.2496575e-01
   5.9000000e+01   4.2457575e-01
   6.0000000e+01   4.2617574e-01
   6.1000000e+01   4.2268577e-01
   6.2000000e+01   4.2318577e-01
   6.3000000e+01   4.2543575e-01
   6.4000000e+01   4.2515575e-01
   6.5000000e+01   4.2500575e-01
   6.6000000e+01   4.2188578e-01
   6.7000000e+01   4.2488575e-01
   6.8000000e+01   4.2348577e-01
   6.9000000e+01   4.2523575e-01
   7.0000000e+01   4.2548575e-01
   7.1000000e+01   4.2373576e-01
   7.2000000e+01   4.2420576e-01
   7.3000000e+01   4.2733573e-01
   7.4000000e+01   4.2313577e-01
   7.5000000e+01   4.2120579e-01
   7.6000000e+01   4.2478575e-01
   7.7000000e+01   4.2474575e-01
   7.8000000e+01   4.2350576e-01
   7.9000000e+01   4.2390576e-01
   8.0000000e+01   4.2526575e-01
   8.1000000e+01   4.2354576e-01
   8.2000000e+01   4.2416576e-01
   8.3000000e+01   4.2215578e-01
   8.4000000e+01   4.2401576e-01
   8.5000000e+01   4.2452575e-01
   8.6000000e+01   4.2449576e-01
   8.7000000e+01   4.2720573e-01
   8.8000000e+01   4.2558574e-01
   8.9000000e+01   4.2552574e-01
   9.0000000e+01   4.2413576e-01
   9.1000000e+01   4.2394576e-01
   9.2000000e+01   4.2425576e-01
   9.3000000e+01   4.2469575e-01
   9.4000000e+01   4.2517575e-01
   9.5000000e+01   4.2031580e-01
   9.6000000e+01   4.2349577e-01
   9.7000000e+01   4.2555574e-01
   9.8000000e+01   4.2544575e-01
   9.9000000e+01   4.2390576e-01
   1.0000000e+02   4.2426576e-01


==> plots/data/4096-QAM-sim-EUCD_1.000000e-04_.txt <==
   0.0000000e+00   9.9863900e-01
   1.0000000e+00   9.9845900e-01
   2.0000000e+00   9.9821800e-01
   3.0000000e+00   9.9789800e-01
   4.0000000e+00   9.9752700e-01
   5.0000000e+00   9.9709800e-01
   6.0000000e+00   9.9664900e-01
   7.0000000e+00   9.9604900e-01
   8.0000000e+00   9.9531500e-01
   9.0000000e+00   9.9439801e-01
   1.0000000e+01   9.9311101e-01
   1.1000000e+01   9.9162401e-01
   1.2000000e+01   9.8999601e-01
   1.3000000e+01   9.8783001e-01
   1.4000000e+01   9.8529601e-01
   1.5000000e+01   9.8179702e-01
   1.6000000e+01   9.7780702e-01
   1.7000000e+01   9.7284303e-01
   1.8000000e+01   9.6681303e-01
   1.9000000e+01   9.5888904e-01
   2.0000000e+01   9.4960705e-01
   2.1000000e+01   9.3778206e-01
   2.2000000e+01   9.2376208e-01
   2.3000000e+01   9.0638609e-01
   2.4000000e+01   8.8521111e-01
   2.5000000e+01   8.6026014e-01
   2.6000000e+01   8.2912217e-01
   2.7000000e+01   7.9394221e-01
   2.8000000e+01   7.5207525e-01
   2.9000000e+01   7.0319530e-01
   3.0000000e+01   6.4861835e-01
   3.1000000e+01   5.8832041e-01
   3.2000000e+01   5.2193448e-01
   3.3000000e+01   4.5548754e-01
   3.4000000e+01   3.8788961e-01
   3.5000000e+01   3.2201168e-01
   3.6000000e+01   2.6133774e-01
   3.7000000e+01   2.0979279e-01
   3.8000000e+01   1.6660783e-01
   3.9000000e+01   1.3222087e-01
   4.0000000e+01   1.0759089e-01
   4.1000000e+01   8.9425911e-02
   4.2000000e+01   7.6370924e-02
   4.3000000e+01   6.7345933e-02
   4.4000000e+01   6.0583939e-02
   4.5000000e+01   5.5942944e-02
   4.6000000e+01   5.1692948e-02
   4.7000000e+01   4.9031951e-02
   4.8000000e+01   4.6894953e-02
   4.9000000e+01   4.4898955e-02
   5.0000000e+01   4.4268956e-02
   5.1000000e+01   4.2797957e-02
   5.2000000e+01   4.1513958e-02
   5.3000000e+01   4.1187959e-02
   5.4000000e+01   4.0851959e-02
   5.5000000e+01   4.0292960e-02
   5.6000000e+01   4.0167960e-02
   5.7000000e+01   3.9718960e-02
   5.8000000e+01   3.9937960e-02
   5.9000000e+01   3.9560960e-02
   6.0000000e+01   3.8950961e-02
   6.1000000e+01   3.9297961e-02
   6.2000000e+01   3.9390961e-02
   6.3000000e+01   3.8928961e-02
   6.4000000e+01   3.9053961e-02
   6.5000000e+01   3.9091961e-02
   6.6000000e+01   3.9023961e-02
   6.7000000e+01   3.9148961e-02
   6.8000000e+01   3.8856961e-02
   6.9000000e+01   3.8987961e-02
   7.0000000e+01   3.8803961e-02
   7.1000000e+01   3.9249961e-02
   7.2000000e+01   3.8839961e-02
   7.3000000e+01   3.8855961e-02
   7.4000000e+01   3.9066961e-02
   7.5000000e+01   3.8741961e-02
   7.6000000e+01   3.8598961e-02
   7.7000000e+01   3.9048961e-02
   7.8000000e+01   3.9148961e-02
   7.9000000e+01   3.8721961e-02
   8.0000000e+01   3.8764961e-02
   8.1000000e+01   3.8823961e-02
   8.2000000e+01   3.9147961e-02
   8.3000000e+01   3.8867961e-02
   8.4000000e+01   3.8638961e-02
   8.5000000e+01   3.8749961e-02
   8.6000000e+01   3.8865961e-02
   8.7000000e+01   3.8617961e-02
   8.8000000e+01   3.8496962e-02
   8.9000000e+01   3.8932961e-02
   9.0000000e+01   3.8824961e-02
   9.1000000e+01   3.8609961e-02
   9.2000000e+01   3.8648961e-02
   9.3000000e+01   3.8832961e-02
   9.4000000e+01   3.8705961e-02
   9.5000000e+01   3.8412962e-02
   9.6000000e+01   3.9078961e-02
   9.7000000e+01   3.8983961e-02
   9.8000000e+01   3.8348962e-02
   9.9000000e+01   3.8593961e-02
   1.0000000e+02   3.9109961e-02


==> plots/data/4096-QAM-sim-GAPD_1.000000e-03_.txt <==
   0.0000000e+00   9.9860001e-01
   1.0000000e+00   9.9859001e-01
   2.0000000e+00   9.9807002e-01
   3.0000000e+00   9.9810002e-01
   4.0000000e+00   9.9747003e-01
   5.0000000e+00   9.9705003e-01
   6.0000000e+00   9.9659003e-01
   7.0000000e+00   9.9630004e-01
   8.0000000e+00   9.9512005e-01
   9.0000000e+00   9.9450005e-01
   1.0000000e+01   9.9326007e-01
   1.1000000e+01   9.9143009e-01
   1.2000000e+01   9.9030010e-01
   1.3000000e+01   9.8813012e-01
   1.4000000e+01   9.8564014e-01
   1.5000000e+01   9.8288017e-01
   1.6000000e+01   9.7809022e-01
   1.7000000e+01   9.7397026e-01
   1.8000000e+01   9.6816032e-01
   1.9000000e+01   9.6120039e-01
   2.0000000e+01   9.5292047e-01
   2.1000000e+01   9.4360056e-01
   2.2000000e+01   9.3201068e-01
   2.3000000e+01   9.1902081e-01
   2.4000000e+01   9.0273097e-01
   2.5000000e+01   8.8336117e-01
   2.6000000e+01   8.6113139e-01
   2.7000000e+01   8.3852161e-01
   2.8000000e+01   8.1065189e-01
   2.9000000e+01   7.7944221e-01
   3.0000000e+01   7.4289257e-01
   3.1000000e+01   7.0901291e-01
   3.2000000e+01   6.7031330e-01
   3.3000000e+01   6.3427366e-01
   3.4000000e+01   5.8937411e-01
   3.5000000e+01   5.5075449e-01
   3.6000000e+01   5.0792492e-01
   3.7000000e+01   4.7225528e-01
   3.8000000e+01   4.3554564e-01
   3.9000000e+01   3.9929601e-01
   4.0000000e+01   3.6850631e-01
   4.1000000e+01   3.3731663e-01
   4.2000000e+01   3.1214688e-01
   4.3000000e+01   2.8453715e-01
   4.4000000e+01   2.6207738e-01
   4.5000000e+01   2.3783762e-01
   4.6000000e+01   2.1641784e-01
   4.7000000e+01   1.9569804e-01
   4.8000000e+01   1.7625824e-01
   4.9000000e+01   1.5736843e-01
   5.0000000e+01   1.4165858e-01
   5.1000000e+01   1.2769872e-01
   5.2000000e+01   1.1415886e-01
   5.3000000e+01   1.0301897e-01
   5.4000000e+01   9.1409086e-02
   5.5000000e+01   8.1199188e-02
   5.6000000e+01   7.4739253e-02
   5.7000000e+01   6.7019330e-02
   5.8000000e+01   5.9669403e-02
   5.9000000e+01   5.3589464e-02
   6.0000000e+01   4.9349507e-02
   6.1000000e+01   4.4349557e-02
   6.2000000e+01   4.0769592e-02
   6.3000000e+01   3.7459625e-02
   6.4000000e+01   3.5069649e-02
   6.5000000e+01   3.2109679e-02
   6.6000000e+01   3.1029690e-02
   6.7000000e+01   2.9479705e-02
   6.8000000e+01   2.9189708e-02
   6.9000000e+01   2.8389716e-02
   7.0000000e+01   2.6909731e-02
   7.1000000e+01   2.7879721e-02
   7.2000000e+01   2.7009730e-02
   7.3000000e+01   2.8149719e-02
   7.4000000e+01   2.6769732e-02
   7.5000000e+01   2.7529725e-02
   7.6000000e+01   2.7199728e-02
   7.7000000e+01   2.7569724e-02
   7.8000000e+01   2.7749723e-02
   7.9000000e+01   2.7479725e-02
   8.0000000e+01   2.6849732e-02
   8.1000000e+01   2.7549725e-02
   8.2000000e+01   2.6369736e-02
   8.3000000e+01   2.6259737e-02
   8.4000000e+01   2.6609734e-02
   8.5000000e+01   2.7639724e-02
   8.6000000e+01   2.7049730e-02
   8.7000000e+01   2.7589724e-02
   8.8000000e+01   2.8459715e-02
   8.9000000e+01   2.7629724e-02
   9.0000000e+01   2.6439736e-02
   9.1000000e+01   2.6779732e-02
   9.2000000e+01   2.6589734e-02
   9.3000000e+01   2.6839732e-02
   9.4000000e+01   2.6569734e-02
   9.5000000e+01   2.5969740e-02
   9.6000000e+01   2.7119729e-02
   9.7000000e+01   2.6809732e-02
   9.8000000e+01   2.7349727e-02
   9.9000000e+01   2.6909731e-02
   1.0000000e+02   2.6289737e-02


==> plots/data/4096-QAM-sim-GAPD_1.000000e-04_.txt <==
   0.0000000e+00   9.9868300e-01
   1.0000000e+00   9.9846200e-01
   2.0000000e+00   9.9824000e-01
   3.0000000e+00   9.9791500e-01
   4.0000000e+00   9.9757100e-01
   5.0000000e+00   9.9715600e-01
   6.0000000e+00   9.9665800e-01
   7.0000000e+00   9.9606000e-01
   8.0000000e+00   9.9531700e-01
   9.0000000e+00   9.9442101e-01
   1.0000000e+01   9.9312401e-01
   1.1000000e+01   9.9160401e-01
   1.2000000e+01   9.9002701e-01
   1.3000000e+01   9.8780201e-01
   1.4000000e+01   9.8530101e-01
   1.5000000e+01   9.8175702e-01
   1.6000000e+01   9.7784502e-01
   1.7000000e+01   9.7283803e-01
   1.8000000e+01   9.6682503e-01
   1.9000000e+01   9.5887304e-01
   2.0000000e+01   9.4968305e-01
   2.1000000e+01   9.3776406e-01
   2.2000000e+01   9.2368408e-01
   2.3000000e+01   9.0647309e-01
   2.4000000e+01   8.8518111e-01
   2.5000000e+01   8.6023714e-01
   2.6000000e+01   8.2918217e-01
   2.7000000e+01   7.9381121e-01
   2.8000000e+01   7.5189725e-01
   2.9000000e+01   7.0311630e-01
   3.0000000e+01   6.4823435e-01
   3.1000000e+01   5.8763941e-01
   3.2000000e+01   5.2089048e-01
   3.3000000e+01   4.5302755e-01
   3.4000000e+01   3.8396362e-01
   3.5000000e+01   3.1604168e-01
   3.6000000e+01   2.5235875e-01
   3.7000000e+01   1.9733280e-01
   3.8000000e+01   1.5040085e-01
   3.9000000e+01   1.1276889e-01
   4.0000000e+01   8.4306916e-02
   4.1000000e+01   6.3360937e-02
   4.2000000e+01   4.8019952e-02
   4.3000000e+01   3.7791962e-02
   4.4000000e+01   3.0329970e-02
   4.5000000e+01   2.4967975e-02
   4.6000000e+01   2.0577979e-02
   4.7000000e+01   1.7350983e-02
   4.8000000e+01   1.5154985e-02
   4.9000000e+01   1.2767987e-02
   5.0000000e+01   1.1610988e-02
   5.1000000e+01   1.0176990e-02
   5.2000000e+01   8.9289911e-03
   5.3000000e+01   7.8939921e-03
   5.4000000e+01   7.0549929e-03
   5.5000000e+01   6.3039937e-03
   5.6000000e+01   5.8209942e-03
   5.7000000e+01   5.0639949e-03
   5.8000000e+01   4.5149955e-03
   5.9000000e+01   4.1089959e-03
   6.0000000e+01   3.6199964e-03
   6.1000000e+01   3.2089968e-03
   6.2000000e+01   2.8639971e-03
   6.3000000e+01   2.4699975e-03
   6.4000000e+01   2.4089976e-03
   6.5000000e+01   2.0509979e-03
   6.6000000e+01   1.8999981e-03
   6.7000000e+01   1.7579982e-03
   6.8000000e+01   1.5619984e-03
   6.9000000e+01   1.4989985e-03
   7.0000000e+01   1.4289986e-03
   7.1000000e+01   1.4249986e-03
   7.2000000e+01   1.4029986e-03
   7.3000000e+01   1.3479987e-03
   7.4000000e+01   1.4129986e-03
   7.5000000e+01   1.3219987e-03
   7.6000000e+01   1.4239986e-03
   7.7000000e+01   1.3989986e-03
   7.8000000e+01   1.3449987e-03
   7.9000000e+01   1.3999986e-03
   8.0000000e+01   1.3479987e-03
   8.1000000e+01   1.3779986e-03
   8.2000000e+01   1.3429987e-03
   8.3000000e+01   1.4039986e-03
   8.4000000e+01   1.3639986e-03
   8.5000000e+01   1.4309986e-03
   8.6000000e+01   1.3899986e-03
   8.7000000e+01   1.3419987e-03
   8.8000000e+01   1.3369987e-03
   8.9000000e+01   1.3719986e-03
   9.0000000e+01   1.3579986e-03
   9.1000000e+01   1.3379987e-03
   9.2000000e+01   1.3829986e-03
   9.3000000e+01   1.4089986e-03
   9.4000000e+01   1.4009986e-03
   9.5000000e+01   1.3859986e-03
   9.6000000e+01   1.3259987e-03
   9.7000000e+01   1.3279987e-03
   9.8000000e+01   1.3069987e-03
   9.9000000e+01   1.3669986e-03
   1.0000000e+02   1.3909986e-03


==> plots/data/8192-HPQAM_1024_-sim-OPT-_1.000000e-03_.txt <==
   3.6000000e+01   8.8217582e-01
   3.8000000e+01   8.5164283e-01
   4.0000000e+01   8.1328984e-01
   4.2000000e+01   7.6563825e-01
   4.4000000e+01   7.0688866e-01
   4.6000000e+01   6.3528827e-01
   4.8000000e+01   5.5036969e-01
   5.0000000e+01   4.5210411e-01
   5.2000000e+01   3.4348453e-01
   5.4000000e+01   2.3275415e-01
   5.6000000e+01   1.3296157e-01
   5.8000000e+01   5.9221388e-02
   6.0000000e+01   1.8009396e-02
   6.2000000e+01   3.5039993e-03
   6.4000000e+01   7.4499985e-04
   6.6000000e+01   3.8379992e-04
   6.8000000e+01   2.5119995e-04
   7.0000000e+01   1.4379997e-04
   7.2000000e+01   7.3399985e-05
   7.4000000e+01   2.2199996e-05
   7.6000000e+01   3.1999994e-06
   7.8000000e+01   3.9999992e-07


==> plots/data/8192-HPQAM_1024_-sim-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   8.8221202e-01
   3.8000000e+01   8.5159083e-01
   4.0000000e+01   8.1321544e-01
   4.2000000e+01   7.6566785e-01
   4.4000000e+01   7.0687866e-01
   4.6000000e+01   6.3532007e-01
   4.8000000e+01   5.5037769e-01
   5.0000000e+01   4.5212171e-01
   5.2000000e+01   3.4349173e-01
   5.4000000e+01   2.3277355e-01
   5.6000000e+01   1.3300157e-01
   5.8000000e+01   5.9242188e-02
   6.0000000e+01   1.8032996e-02
   6.2000000e+01   3.5175993e-03
   6.4000000e+01   7.5519985e-04
   6.6000000e+01   3.8619992e-04
   6.8000000e+01   2.5099995e-04
   7.0000000e+01   1.4379997e-04
   7.2000000e+01   7.3399985e-05
   7.4000000e+01   2.2199996e-05
   7.6000000e+01   3.1999994e-06
   7.8000000e+01   3.9999992e-07


==> plots/data/8192-HPQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_1024_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.6000000e+01   8.8327435e-01
   3.8000000e+01   8.5253780e-01
   4.0000000e+01   8.1416918e-01
   4.2000000e+01   7.6651092e-01
   4.4000000e+01   7.0777845e-01
   4.6000000e+01   6.3629643e-01
   4.8000000e+01   5.5099991e-01
   5.0000000e+01   4.5235240e-01
   5.2000000e+01   3.4376326e-01
   5.4000000e+01   2.3318734e-01
   5.6000000e+01   1.3356002e-01
   5.8000000e+01   5.9425820e-02
   6.0000000e+01   1.8398980e-02
   6.2000000e+01   3.9020224e-03
   6.4000000e+01   1.1532070e-03
   6.6000000e+01   7.5505197e-04
   6.8000000e+01   5.4217156e-04
   7.0000000e+01   3.5711406e-04
   7.2000000e+01   1.8517998e-04
   7.4000000e+01   4.9452722e-05
   7.6000000e+01   3.9382798e-06
   7.8000000e+01   3.4455981e-07


==> plots/data/8192-HPQAM_1024_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   8.8327957e-01
   3.8000000e+01   8.5254536e-01
   4.0000000e+01   8.1417999e-01
   4.2000000e+01   7.6652609e-01
   4.4000000e+01   7.0779921e-01
   4.6000000e+01   6.3632371e-01
   4.8000000e+01   5.5103349e-01
   5.0000000e+01   4.5238907e-01
   5.2000000e+01   3.4379365e-01
   5.4000000e+01   2.3319167e-01
   5.6000000e+01   1.3350540e-01
   5.8000000e+01   5.9272271e-02
   6.0000000e+01   1.8121840e-02
   6.2000000e+01   3.5221128e-03
   6.4000000e+01   7.3859178e-04
   6.6000000e+01   3.7793118e-04
   6.8000000e+01   2.3893097e-04
   7.0000000e+01   1.3720110e-04
   7.2000000e+01   6.2949095e-05
   7.4000000e+01   2.0247200e-05
   7.6000000e+01   3.8521213e-06
   7.8000000e+01   3.4455976e-07


==> plots/data/8192-HPQAM_1024_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.6000000e+01   8.8247805e-01
   3.8000000e+01   8.5178845e-01
   4.0000000e+01   8.1347863e-01
   4.2000000e+01   7.6589351e-01
   4.4000000e+01   7.0725102e-01
   4.6000000e+01   6.3587766e-01
   4.8000000e+01   5.5070835e-01
   5.0000000e+01   4.5220215e-01
   5.2000000e+01   3.4375609e-01
   5.4000000e+01   2.3330135e-01
   5.6000000e+01   1.3373914e-01
   5.8000000e+01   5.9583275e-02
   6.0000000e+01   1.8450371e-02
   6.2000000e+01   3.8181925e-03
   6.4000000e+01   9.7730081e-04
   6.6000000e+01   5.5434040e-04
   6.8000000e+01   3.5721753e-04
   7.0000000e+01   2.0576169e-04
   7.2000000e+01   9.4423347e-05
   7.4000000e+01   3.0370800e-05
   7.6000000e+01   5.7781819e-06
   7.8000000e+01   5.1683963e-07


==> plots/data/8192-HPQAM_1024_-theory_1.000000e-03_.txt <==
   3.6000000e+01   8.8003089e-01
   3.8000000e+01   8.4930155e-01
   4.0000000e+01   8.1094429e-01
   4.2000000e+01   7.6330389e-01
   4.4000000e+01   7.0459939e-01
   4.6000000e+01   6.3316081e-01
   4.8000000e+01   5.4793100e-01
   5.0000000e+01   4.4938414e-01
   5.2000000e+01   3.4094271e-01
   5.4000000e+01   2.3057460e-01
   5.6000000e+01   1.3122200e-01
   5.8000000e+01   5.7420422e-02
   6.0000000e+01   1.6753186e-02
   6.2000000e+01   2.6000288e-03
   6.4000000e+01   1.4992654e-04
   6.6000000e+01   1.8166834e-06
   6.8000000e+01   1.9009110e-09
   7.0000000e+01   4.1496806e-12
   7.2000000e+01   1.9650948e-13
   7.4000000e+01   1.8873791e-15
   7.6000000e+01  -2.2204460e-16
   7.8000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_2048_-sim-OPT-_1.000000e-03_.txt <==
   3.6000000e+01   9.4005261e-01
   3.8000000e+01   9.2467522e-01
   4.0000000e+01   9.0535822e-01
   4.2000000e+01   8.8078622e-01
   4.4000000e+01   8.4992883e-01
   4.6000000e+01   8.1181284e-01
   4.8000000e+01   7.6425805e-01
   5.0000000e+01   7.0547806e-01
   5.2000000e+01   6.3410427e-01
   5.4000000e+01   5.4967149e-01
   5.6000000e+01   4.5079431e-01
   5.8000000e+01   3.4258493e-01
   6.0000000e+01   2.3239635e-01
   6.2000000e+01   1.3277297e-01
   6.4000000e+01   5.8342188e-02
   6.6000000e+01   1.7205397e-02
   6.8000000e+01   2.8527994e-03
   7.0000000e+01   2.5999995e-04
   7.2000000e+01   5.4399989e-05
   7.4000000e+01   1.8799996e-05
   7.6000000e+01   3.1999994e-06
   7.8000000e+01   7.9999984e-07


==> plots/data/8192-HPQAM_2048_-sim-proposed-metric-_1.000000e-03_-.txt <==
   3.6000000e+01   9.4000581e-01
   3.8000000e+01   9.2468222e-01
   4.0000000e+01   9.0536962e-01
   4.2000000e+01   8.8079222e-01
   4.4000000e+01   8.4989563e-01
   4.6000000e+01   8.1179244e-01
   4.8000000e+01   7.6421045e-01
   5.0000000e+01   7.0549246e-01
   5.2000000e+01   6.3414167e-01
   5.4000000e+01   5.4965289e-01
   5.6000000e+01   4.5081011e-01
   5.8000000e+01   3.4258893e-01
   6.0000000e+01   2.3241515e-01
   6.2000000e+01   1.3278777e-01
   6.4000000e+01   5.8358188e-02
   6.6000000e+01   1.7223997e-02
   6.8000000e+01   2.8651994e-03
   7.0000000e+01   2.6479995e-04
   7.2000000e+01   5.5999989e-05
   7.4000000e+01   1.8599996e-05
   7.6000000e+01   2.9999994e-06
   7.8000000e+01   7.9999984e-07


==> plots/data/8192-HPQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_2048_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.6000000e+01   9.4064075e-01
   3.8000000e+01   9.2510656e-01
   4.0000000e+01   9.0559170e-01
   4.2000000e+01   8.8110664e-01
   4.4000000e+01   8.5044617e-01
   4.6000000e+01   8.1217273e-01
   4.8000000e+01   7.6463246e-01
   5.0000000e+01   7.0604391e-01
   5.2000000e+01   6.3473264e-01
   5.4000000e+01   5.4962940e-01
   5.6000000e+01   4.5118351e-01
   5.8000000e+01   3.4277531e-01
   6.0000000e+01   2.3231657e-01
   6.2000000e+01   1.3270479e-01
   6.4000000e+01   5.8497775e-02
   6.6000000e+01   1.7408575e-02
   6.8000000e+01   2.9713814e-03
   7.0000000e+01   3.9005594e-04
   7.2000000e+01   1.7119299e-04
   7.4000000e+01   1.0989007e-04
   7.6000000e+01   5.7634259e-05
   7.8000000e+01   2.0302123e-05


==> plots/data/8192-HPQAM_2048_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   9.4064116e-01
   3.8000000e+01   9.2510715e-01
   4.0000000e+01   9.0559257e-01
   4.2000000e+01   8.8110793e-01
   4.4000000e+01   8.5044802e-01
   4.6000000e+01   8.1217538e-01
   4.8000000e+01   7.6463616e-01
   5.0000000e+01   7.0604895e-01
   5.2000000e+01   6.3473923e-01
   5.4000000e+01   5.4963742e-01
   5.6000000e+01   4.5119206e-01
   5.8000000e+01   3.4278186e-01
   6.0000000e+01   2.3231579e-01
   6.2000000e+01   1.3268763e-01
   6.4000000e+01   5.8452628e-02
   6.6000000e+01   1.7326432e-02
   6.8000000e+01   2.8539176e-03
   7.0000000e+01   2.5329862e-04
   7.2000000e+01   4.0555972e-05
   7.4000000e+01   1.0501253e-05
   7.6000000e+01   1.6450644e-06
   7.8000000e+01   1.1020842e-07


==> plots/data/8192-HPQAM_2048_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.6000000e+01   9.4019676e-01
   3.8000000e+01   9.2467404e-01
   4.0000000e+01   9.0517359e-01
   4.2000000e+01   8.8070663e-01
   4.4000000e+01   8.5006878e-01
   4.6000000e+01   8.1182354e-01
   4.8000000e+01   7.6431815e-01
   5.0000000e+01   7.0577228e-01
   5.2000000e+01   6.3451233e-01
   5.4000000e+01   5.4946900e-01
   5.6000000e+01   4.5108979e-01
   5.8000000e+01   3.4274986e-01
   6.0000000e+01   2.3235102e-01
   6.2000000e+01   1.3277598e-01
   6.4000000e+01   5.8567952e-02
   6.6000000e+01   1.7436922e-02
   6.8000000e+01   2.9354577e-03
   7.0000000e+01   2.9937908e-04
   7.2000000e+01   5.9605044e-05
   7.4000000e+01   1.5742660e-05
   7.6000000e+01   2.4675483e-06
   7.8000000e+01   1.6531260e-07


==> plots/data/8192-HPQAM_2048_-theory_1.000000e-03_.txt <==
   3.6000000e+01   9.3984473e-01
   3.8000000e+01   9.2431099e-01
   4.0000000e+01   9.0479685e-01
   4.2000000e+01   8.8031295e-01
   4.4000000e+01   8.4965428e-01
   4.6000000e+01   8.1138370e-01
   4.8000000e+01   7.6384792e-01
   5.0000000e+01   7.0526640e-01
   5.2000000e+01   6.3396604e-01
   5.4000000e+01   5.4887954e-01
   5.6000000e+01   4.5045890e-01
   5.8000000e+01   3.4208771e-01
   6.0000000e+01   2.3168097e-01
   6.2000000e+01   1.3213776e-01
   6.4000000e+01   5.8013543e-02
   6.6000000e+01   1.7013612e-02
   6.8000000e+01   2.6617825e-03
   7.0000000e+01   1.5544188e-04
   7.2000000e+01   1.9213949e-06
   7.4000000e+01   2.0423868e-09
   7.6000000e+01   4.4741988e-14
   7.8000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_256_-sim-OPT-_1.000000e-03_.txt <==
   3.0000000e+01   8.3821162e-01
   3.2000000e+01   7.8719213e-01
   3.4000000e+01   7.2562274e-01
   3.6000000e+01   6.5025350e-01
   3.8000000e+01   5.6362436e-01
   4.0000000e+01   4.6476535e-01
   4.2000000e+01   3.6282637e-01
   4.4000000e+01   2.6630734e-01
   4.6000000e+01   1.8292817e-01
   4.8000000e+01   1.2228878e-01
   5.0000000e+01   7.6499235e-02
   5.2000000e+01   3.9809602e-02
   5.4000000e+01   1.7979820e-02
   5.6000000e+01   9.2699073e-03
   5.8000000e+01   6.5999340e-03
   6.0000000e+01   5.4099459e-03
   6.2000000e+01   4.5799542e-03
   6.4000000e+01   4.1799582e-03
   6.6000000e+01   3.5299647e-03
   6.8000000e+01   3.0899691e-03
   7.0000000e+01   2.8299717e-03
   7.2000000e+01   2.3199768e-03
   7.4000000e+01   1.9699803e-03
   7.6000000e+01   1.8599814e-03
   7.8000000e+01   1.9599804e-03
   8.0000000e+01   1.7699823e-03


==> plots/data/8192-HPQAM_256_-sim-proposed-metric-_1.000000e-03_-.txt <==
   3.0000000e+01   8.3825162e-01
   3.2000000e+01   7.8729213e-01
   3.4000000e+01   7.2560274e-01
   3.6000000e+01   6.5042350e-01
   3.8000000e+01   5.6379436e-01
   4.0000000e+01   4.6484535e-01
   4.2000000e+01   3.6286637e-01
   4.4000000e+01   2.6636734e-01
   4.6000000e+01   1.8300817e-01
   4.8000000e+01   1.2228878e-01
   5.0000000e+01   7.6439236e-02
   5.2000000e+01   3.9769602e-02
   5.4000000e+01   1.7999820e-02
   5.6000000e+01   9.2699073e-03
   5.8000000e+01   6.5999340e-03
   6.0000000e+01   5.4099459e-03
   6.2000000e+01   4.5799542e-03
   6.4000000e+01   4.1799582e-03
   6.6000000e+01   3.5299647e-03
   6.8000000e+01   3.0899691e-03
   7.0000000e+01   2.8299717e-03
   7.2000000e+01   2.3199768e-03
   7.4000000e+01   1.9699803e-03
   7.6000000e+01   1.8599814e-03
   7.8000000e+01   1.9599804e-03
   8.0000000e+01   1.7699823e-03


==> plots/data/8192-HPQAM_256_-theory-approx-v2_1.000000e-03_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_256_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.0000000e+01   8.4140935e-01
   3.2000000e+01   7.9068369e-01
   3.4000000e+01   7.2822767e-01
   3.6000000e+01   6.5308471e-01
   3.8000000e+01   5.6559932e-01
   4.0000000e+01   4.6860036e-01
   4.2000000e+01   3.6860513e-01
   4.4000000e+01   2.7569518e-01
   4.6000000e+01   1.9972568e-01
   4.8000000e+01   1.4272942e-01
   5.0000000e+01   9.6303570e-02
   5.2000000e+01   4.8846013e-02
   5.4000000e+01   2.0555626e-02
   5.6000000e+01   9.6615952e-03
   5.8000000e+01   6.7672384e-03
   6.0000000e+01   5.6429191e-03
   6.2000000e+01   4.8100358e-03
   6.4000000e+01   4.1260205e-03
   6.6000000e+01   3.5509655e-03
   6.8000000e+01   3.0627928e-03
   7.0000000e+01   2.6611780e-03
   7.2000000e+01   2.3573946e-03
   7.4000000e+01   2.1540446e-03
   7.6000000e+01   2.0345766e-03
   7.8000000e+01   1.9714080e-03
   8.0000000e+01   1.9398414e-03


==> plots/data/8192-HPQAM_256_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.0000000e+01   8.4161566e-01
   3.2000000e+01   7.9097882e-01
   3.4000000e+01   7.2863232e-01
   3.6000000e+01   6.5360617e-01
   3.8000000e+01   5.6620648e-01
   4.0000000e+01   4.6917594e-01
   4.2000000e+01   3.6889661e-01
   4.4000000e+01   2.7529395e-01
   4.6000000e+01   1.9819461e-01
   4.8000000e+01   1.4003110e-01
   5.0000000e+01   9.3125710e-02
   5.2000000e+01   4.7454803e-02
   5.4000000e+01   2.0209536e-02
   5.6000000e+01   9.6171842e-03
   5.8000000e+01   6.7651644e-03
   6.0000000e+01   5.6428990e-03
   6.2000000e+01   4.8100357e-03
   6.4000000e+01   4.1260205e-03
   6.6000000e+01   3.5509655e-03
   6.8000000e+01   3.0627928e-03
   7.0000000e+01   2.6611780e-03
   7.2000000e+01   2.3573946e-03
   7.4000000e+01   2.1540446e-03
   7.6000000e+01   2.0345766e-03
   7.8000000e+01   1.9714080e-03
   8.0000000e+01   1.9398414e-03


==> plots/data/8192-HPQAM_256_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.0000000e+01   8.3888910e-01
   3.2000000e+01   7.8856253e-01
   3.4000000e+01   7.2658926e-01
   3.6000000e+01   6.5200408e-01
   3.8000000e+01   5.6510960e-01
   4.0000000e+01   4.6862960e-01
   4.2000000e+01   3.6890481e-01
   4.4000000e+01   2.7579816e-01
   4.6000000e+01   1.9907594e-01
   4.8000000e+01   1.4115891e-01
   5.0000000e+01   9.4422706e-02
   5.2000000e+01   4.8919005e-02
   5.4000000e+01   2.1733699e-02
   5.6000000e+01   1.1097481e-02
   5.8000000e+01   8.1423175e-03
   6.0000000e+01   6.8863295e-03
   6.2000000e+01   5.8952255e-03
   6.4000000e+01   5.0311365e-03
   6.6000000e+01   4.2617372e-03
   6.8000000e+01   3.5791535e-03
   7.0000000e+01   3.0021580e-03
   7.2000000e+01   2.5595263e-03
   7.4000000e+01   2.2614114e-03
   7.6000000e+01   2.0860299e-03
   7.8000000e+01   1.9934735e-03
   8.0000000e+01   1.9474253e-03


==> plots/data/8192-HPQAM_256_-theory_1.000000e-03_.txt <==
   3.0000000e+01   8.1110663e-01
   3.2000000e+01   7.5570420e-01
   3.4000000e+01   6.8953507e-01
   3.6000000e+01   6.1180524e-01
   3.8000000e+01   5.2299600e-01
   4.0000000e+01   4.2610704e-01
   4.2000000e+01   3.2786495e-01
   4.4000000e+01   2.3852277e-01
   4.6000000e+01   1.6789415e-01
   4.8000000e+01   1.1754428e-01
   5.0000000e+01   7.8154329e-02
   5.2000000e+01   3.6984419e-02
   5.4000000e+01   1.2397084e-02
   5.6000000e+01   3.5645141e-03
   5.8000000e+01   2.0086887e-03
   6.0000000e+01   1.9117753e-03
   6.2000000e+01   1.9087877e-03
   6.4000000e+01   1.9076214e-03
   6.6000000e+01   1.9068864e-03
   6.8000000e+01   1.9064228e-03
   7.0000000e+01   1.9061303e-03
   7.2000000e+01   1.9059457e-03
   7.4000000e+01   1.9058293e-03
   7.6000000e+01   1.9057558e-03
   7.8000000e+01   1.9057095e-03
   8.0000000e+01   1.9056802e-03


==> plots/data/8192-HPQAM_4096_-sim-OPT-_1.000000e-03_.txt <==
   3.6000000e+01   9.6975301e-01
   3.8000000e+01   9.6204141e-01
   4.0000000e+01   9.5216821e-01
   4.2000000e+01   9.3978601e-01
   4.4000000e+01   9.2446402e-01
   4.6000000e+01   9.0511242e-01
   4.8000000e+01   8.8054362e-01
   5.0000000e+01   8.4992823e-01
   5.2000000e+01   8.1179464e-01
   5.4000000e+01   7.6443545e-01
   5.6000000e+01   7.0594166e-01
   5.8000000e+01   6.3453447e-01
   6.0000000e+01   5.5006929e-01
   6.2000000e+01   4.5182011e-01
   6.4000000e+01   3.4300693e-01
   6.6000000e+01   2.3249555e-01
   6.8000000e+01   1.3315997e-01
   7.0000000e+01   5.8630988e-02
   7.2000000e+01   1.7363197e-02
   7.4000000e+01   2.7695994e-03
   7.6000000e+01   1.7259997e-04
   7.8000000e+01   4.1999992e-06


==> plots/data/8192-HPQAM_4096_-sim-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   9.6977761e-01
   3.8000000e+01   9.6201161e-01
   4.0000000e+01   9.5218761e-01
   4.2000000e+01   9.3980361e-01
   4.4000000e+01   9.2445882e-01
   4.6000000e+01   9.0513882e-01
   4.8000000e+01   8.8054822e-01
   5.0000000e+01   8.4993863e-01
   5.2000000e+01   8.1180424e-01
   5.4000000e+01   7.6447765e-01
   5.6000000e+01   7.0593906e-01
   5.8000000e+01   6.3457747e-01
   6.0000000e+01   5.5008009e-01
   6.2000000e+01   4.5186011e-01
   6.4000000e+01   3.4301693e-01
   6.6000000e+01   2.3252455e-01
   6.8000000e+01   1.3317477e-01
   7.0000000e+01   5.8649388e-02
   7.2000000e+01   1.7378197e-02
   7.4000000e+01   2.7741994e-03
   7.6000000e+01   1.7639996e-04
   7.8000000e+01   4.1999992e-06


==> plots/data/8192-HPQAM_4096_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00


==> plots/data/8192-HPQAM_4096_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.6000000e+01   9.7009912e-01
   3.8000000e+01   9.6231094e-01
   4.0000000e+01   9.5251141e-01
   4.2000000e+01   9.4018496e-01
   4.4000000e+01   9.2468762e-01
   4.6000000e+01   9.0521898e-01
   4.8000000e+01   8.8079170e-01
   5.0000000e+01   8.5020306e-01
   5.2000000e+01   8.1201820e-01
   5.4000000e+01   7.6458560e-01
   5.6000000e+01   7.0612493e-01
   5.8000000e+01   6.3495966e-01
   6.0000000e+01   5.5001190e-01
   6.2000000e+01   4.5171085e-01
   6.4000000e+01   3.4340053e-01
   6.6000000e+01   2.3294217e-01
   6.8000000e+01   1.3319093e-01
   7.0000000e+01   5.8721660e-02
   7.2000000e+01   1.7362165e-02
   7.4000000e+01   2.7830484e-03
   7.6000000e+01   1.9483146e-04
   7.8000000e+01   1.7054397e-05


==> plots/data/8192-HPQAM_4096_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   9.7009915e-01
   3.8000000e+01   9.6231098e-01
   4.0000000e+01   9.5251148e-01
   4.2000000e+01   9.4018506e-01
   4.4000000e+01   9.2468777e-01
   4.6000000e+01   9.0521920e-01
   4.8000000e+01   8.8079202e-01
   5.0000000e+01   8.5020352e-01
   5.2000000e+01   8.1201886e-01
   5.4000000e+01   7.6458653e-01
   5.6000000e+01   7.0612619e-01
   5.8000000e+01   6.3496130e-01
   6.0000000e+01   5.5001387e-01
   6.2000000e+01   4.5171290e-01
   6.4000000e+01   3.4340193e-01
   6.6000000e+01   2.3294145e-01
   6.8000000e+01   1.3318563e-01
   7.0000000e+01   5.8708868e-02
   7.2000000e+01   1.7340561e-02
   7.4000000e+01   2.7562228e-03
   7.6000000e+01   1.7149012e-04
   7.8000000e+01   3.8859090e-06


==> plots/data/8192-HPQAM_4096_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.6000000e+01   9.6986599e-01
   3.8000000e+01   9.6208065e-01
   4.0000000e+01   9.5228470e-01
   4.2000000e+01   9.3996273e-01
   4.4000000e+01   9.2447103e-01
   4.6000000e+01   9.0500944e-01
   4.8000000e+01   8.8059096e-01
   5.0000000e+01   8.5001329e-01
   5.2000000e+01   8.1184202e-01
   5.4000000e+01   7.6442613e-01
   5.6000000e+01   7.0598574e-01
   5.8000000e+01   6.3484463e-01
   6.0000000e+01   5.4992478e-01
   6.2000000e+01   4.5165445e-01
   6.4000000e+01   3.4337520e-01
   6.6000000e+01   2.3294380e-01
   6.8000000e+01   1.3320919e-01
   7.0000000e+01   5.8740859e-02
   7.2000000e+01   1.7367592e-02
   7.4000000e+01   2.7712684e-03
   7.6000000e+01   1.7662814e-04
   7.8000000e+01   4.8124965e-06


==> plots/data/8192-HPQAM_4096_-theory_1.000000e-03_.txt <==
   3.6000000e+01   9.6990096e-01
   3.8000000e+01   9.6211281e-01
   4.0000000e+01   9.5231334e-01
   4.2000000e+01   9.3998696e-01
   4.4000000e+01   9.2448975e-01
   4.6000000e+01   9.0502131e-01
   4.8000000e+01   8.8059434e-01
   5.0000000e+01   8.5000620e-01
   5.2000000e+01   8.1182212e-01
   5.4000000e+01   7.6439076e-01
   5.6000000e+01   7.0593203e-01
   5.8000000e+01   6.3476977e-01
   6.0000000e+01   5.4982661e-01
   6.2000000e+01   4.5153253e-01
   6.4000000e+01   3.4323242e-01
   6.6000000e+01   2.3278843e-01
   6.8000000e+01   1.3305625e-01
   7.0000000e+01   5.8610307e-02
   7.2000000e+01   1.7276948e-02
   7.4000000e+01   2.7247216e-03
   7.6000000e+01   1.6113412e-04
   7.8000000e+01   2.0317396e-06


==> plots/data/8192-PQAM_1024_-sim-_1.000000e-03_.txt <==
   3.6000000e+01   9.4035121e-01
   3.8000000e+01   9.2453762e-01
   4.0000000e+01   9.0507322e-01
   4.2000000e+01   8.8062902e-01
   4.4000000e+01   8.5004883e-01
   4.6000000e+01   8.1145684e-01
   4.8000000e+01   7.6440025e-01
   5.0000000e+01   7.0557166e-01
   5.2000000e+01   6.3473707e-01
   5.4000000e+01   5.4925349e-01
   5.6000000e+01   4.5087671e-01
   5.8000000e+01   3.4235253e-01
   6.0000000e+01   2.3225415e-01
   6.2000000e+01   1.3275037e-01
   6.4000000e+01   5.8367388e-02
   6.6000000e+01   1.7373597e-02
   6.8000000e+01   2.8821994e-03
   7.0000000e+01   3.0659994e-04
   7.2000000e+01   7.3399985e-05
   7.4000000e+01   2.1999996e-05
   7.6000000e+01   4.1999992e-06
   7.8000000e+01   1.9999996e-07


==> plots/data/8192-PQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   9.4064066e-01
   3.8000000e+01   9.2510641e-01
   4.0000000e+01   9.0559147e-01
   4.2000000e+01   8.8110629e-01
   4.4000000e+01   8.5044560e-01
   4.6000000e+01   8.1217185e-01
   4.8000000e+01   7.6463107e-01
   5.0000000e+01   7.0604173e-01
   5.2000000e+01   6.3472924e-01
   5.4000000e+01   5.4962412e-01
   5.6000000e+01   4.5117540e-01
   5.8000000e+01   3.4276302e-01
   6.0000000e+01   2.3229835e-01
   6.2000000e+01   1.3267841e-01
   6.4000000e+01   5.8460376e-02
   6.6000000e+01   1.7355508e-02
   6.8000000e+01   2.8963668e-03
   7.0000000e+01   2.9243651e-04
   7.2000000e+01   6.4868364e-05
   7.4000000e+01   2.0249241e-05
   7.6000000e+01   3.8521213e-06
   7.8000000e+01   3.4455976e-07


==> plots/data/8192-PQAM_1024_-theory_1.000000e-03_.txt <==
   3.6000000e+01   9.3984472e-01
   3.8000000e+01   9.2431098e-01
   4.0000000e+01   9.0479685e-01
   4.2000000e+01   8.8031294e-01
   4.4000000e+01   8.4965427e-01
   4.6000000e+01   8.1138369e-01
   4.8000000e+01   7.6384790e-01
   5.0000000e+01   7.0526637e-01
   5.2000000e+01   6.3396601e-01
   5.4000000e+01   5.4887951e-01
   5.6000000e+01   4.5045886e-01
   5.8000000e+01   3.4208767e-01
   6.0000000e+01   2.3168093e-01
   6.2000000e+01   1.3213773e-01
   6.4000000e+01   5.8013521e-02
   6.6000000e+01   1.7013602e-02
   6.8000000e+01   2.6617802e-03
   7.0000000e+01   1.5544167e-04
   7.2000000e+01   1.9213908e-06
   7.4000000e+01   2.0423801e-09
   7.6000000e+01   4.4710224e-14
   7.8000000e+01   2.0891727e-21


==> plots/data/8192-PQAM_2048_-sim-_1.000000e-03_.txt <==
   3.6000000e+01   9.6990301e-01
   3.8000000e+01   9.6210821e-01
   4.0000000e+01   9.5214141e-01
   4.2000000e+01   9.3989401e-01
   4.4000000e+01   9.2445942e-01
   4.6000000e+01   9.0496082e-01
   4.8000000e+01   8.8084422e-01
   5.0000000e+01   8.4993683e-01
   5.2000000e+01   8.1152324e-01
   5.4000000e+01   7.6444765e-01
   5.6000000e+01   7.0623506e-01
   5.8000000e+01   6.3492047e-01
   6.0000000e+01   5.4977049e-01
   6.2000000e+01   4.5151671e-01
   6.4000000e+01   3.4345793e-01
   6.6000000e+01   2.3261655e-01
   6.8000000e+01   1.3306757e-01
   7.0000000e+01   5.8672388e-02
   7.2000000e+01   1.7378797e-02
   7.4000000e+01   2.7471995e-03
   7.6000000e+01   1.7119997e-04
   7.8000000e+01   1.5999997e-06


==> plots/data/8192-PQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   9.7009909e-01
   3.8000000e+01   9.6231090e-01
   4.0000000e+01   9.5251136e-01
   4.2000000e+01   9.4018487e-01
   4.4000000e+01   9.2468749e-01
   4.6000000e+01   9.0521876e-01
   4.8000000e+01   8.8079135e-01
   5.0000000e+01   8.5020251e-01
   5.2000000e+01   8.1201733e-01
   5.4000000e+01   7.6458423e-01
   5.6000000e+01   7.0612278e-01
   5.8000000e+01   6.3495627e-01
   6.0000000e+01   5.5000656e-01
   6.2000000e+01   4.5170248e-01
   6.4000000e+01   3.4338736e-01
   6.6000000e+01   2.3292113e-01
   6.8000000e+01   1.3315744e-01
   7.0000000e+01   5.8673821e-02
   7.2000000e+01   1.7306812e-02
   7.4000000e+01   2.7340238e-03
   7.6000000e+01   1.6272285e-04
   7.8000000e+01   2.1414798e-06


==> plots/data/8192-PQAM_2048_-theory_1.000000e-03_.txt <==
   3.6000000e+01   9.6990096e-01
   3.8000000e+01   9.6211281e-01
   4.0000000e+01   9.5231333e-01
   4.2000000e+01   9.3998696e-01
   4.4000000e+01   9.2448975e-01
   4.6000000e+01   9.0502131e-01
   4.8000000e+01   8.8059434e-01
   5.0000000e+01   8.5000620e-01
   5.2000000e+01   8.1182212e-01
   5.4000000e+01   7.6439076e-01
   5.6000000e+01   7.0593202e-01
   5.8000000e+01   6.3476976e-01
   6.0000000e+01   5.4982661e-01
   6.2000000e+01   4.5153252e-01
   6.4000000e+01   3.4323241e-01
   6.6000000e+01   2.3278842e-01
   6.8000000e+01   1.3305624e-01
   7.0000000e+01   5.8610302e-02
   7.2000000e+01   1.7276945e-02
   7.4000000e+01   2.7247210e-03
   7.6000000e+01   1.6113406e-04
   7.8000000e+01   2.0317386e-06


==> plots/data/8192-PQAM_256_-sim-_1.000000e-03_.txt <==
   3.0000000e+01   8.9288107e-01
   3.2000000e+01   8.6249138e-01
   3.4000000e+01   8.2484175e-01
   3.6000000e+01   7.7612224e-01
   3.8000000e+01   7.1769282e-01
   4.0000000e+01   6.4506355e-01
   4.2000000e+01   5.6388436e-01
   4.4000000e+01   4.6559534e-01
   4.6000000e+01   3.5392646e-01
   4.8000000e+01   2.4229758e-01
   5.0000000e+01   1.4223858e-01
   5.2000000e+01   6.8629314e-02
   5.4000000e+01   2.5729743e-02
   5.6000000e+01   1.0489895e-02
   5.8000000e+01   7.2099279e-03
   6.0000000e+01   5.7499425e-03
   6.2000000e+01   4.9099509e-03
   6.4000000e+01   4.0599594e-03
   6.6000000e+01   3.3999660e-03
   6.8000000e+01   2.9699703e-03
   7.0000000e+01   2.7599724e-03
   7.2000000e+01   2.3699763e-03
   7.4000000e+01   2.0699793e-03
   7.6000000e+01   1.9899801e-03
   7.8000000e+01   1.9099809e-03
   8.0000000e+01   1.6899831e-03


==> plots/data/8192-PQAM_256_-theory-approx-v2_1.000000e-03_.txt <==
   3.0000000e+01   8.9445313e-01
   3.2000000e+01   8.6372980e-01
   3.4000000e+01   8.2534486e-01
   3.6000000e+01   7.7763779e-01
   3.8000000e+01   7.1881688e-01
   4.0000000e+01   6.4719572e-01
   4.2000000e+01   5.6169523e-01
   4.4000000e+01   4.6276376e-01
   4.6000000e+01   3.5379821e-01
   4.8000000e+01   2.4274760e-01
   5.0000000e+01   1.4254584e-01
   5.2000000e+01   6.7727559e-02
   5.4000000e+01   2.5886106e-02
   5.6000000e+01   1.0467520e-02
   5.8000000e+01   6.8126517e-03
   6.0000000e+01   5.6434558e-03
   6.2000000e+01   4.8100363e-03
   6.4000000e+01   4.1260205e-03
   6.6000000e+01   3.5509655e-03
   6.8000000e+01   3.0627928e-03
   7.0000000e+01   2.6611780e-03
   7.2000000e+01   2.3573946e-03
   7.4000000e+01   2.1540446e-03
   7.6000000e+01   2.0345766e-03
   7.8000000e+01   1.9714080e-03
   8.0000000e+01   1.9398414e-03


==> plots/data/8192-PQAM_256_-theory_1.000000e-03_.txt <==
   3.0000000e+01   8.8110072e-01
   3.2000000e+01   8.4997389e-01
   3.4000000e+01   8.1137147e-01
   3.6000000e+01   7.6357226e-01
   3.8000000e+01   7.0476082e-01
   4.0000000e+01   6.3325339e-01
   4.2000000e+01   5.4799409e-01
   4.4000000e+01   4.4947231e-01
   4.6000000e+01   3.4113938e-01
   4.8000000e+01   2.3099881e-01
   5.0000000e+01   1.3200952e-01
   5.2000000e+01   5.8657781e-02
   5.4000000e+01   1.8389312e-02
   5.6000000e+01   4.4527461e-03
   5.8000000e+01   2.0578673e-03
   6.0000000e+01   1.9123479e-03
   6.2000000e+01   1.9087883e-03
   6.4000000e+01   1.9076214e-03
   6.6000000e+01   1.9068864e-03
   6.8000000e+01   1.9064228e-03
   7.0000000e+01   1.9061303e-03
   7.2000000e+01   1.9059457e-03
   7.4000000e+01   1.9058293e-03
   7.6000000e+01   1.9057558e-03
   7.8000000e+01   1.9057095e-03
   8.0000000e+01   1.9056802e-03


==> plots/data/8192-PQAM_4096_-sim-_1.000000e-03_.txt <==
   3.6000000e+01   9.8481160e-01
   3.8000000e+01   9.8099200e-01
   4.0000000e+01   9.7606180e-01
   4.2000000e+01   9.6984801e-01
   4.4000000e+01   9.6223721e-01
   4.6000000e+01   9.5219881e-01
   4.8000000e+01   9.4001281e-01
   5.0000000e+01   9.2448602e-01
   5.2000000e+01   9.0515162e-01
   5.4000000e+01   8.8102322e-01
   5.6000000e+01   8.5003643e-01
   5.8000000e+01   8.1197664e-01
   6.0000000e+01   7.6501645e-01
   6.2000000e+01   7.0664406e-01
   6.4000000e+01   6.3581307e-01
   6.6000000e+01   5.5089249e-01
   6.8000000e+01   4.5226551e-01
   7.0000000e+01   3.4426993e-01
   7.2000000e+01   2.3364095e-01
   7.4000000e+01   1.3409357e-01
   7.6000000e+01   5.9064188e-02
   7.8000000e+01   1.7517996e-02


==> plots/data/8192-PQAM_4096_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   9.8499728e-01
   3.8000000e+01   9.8110054e-01
   4.0000000e+01   9.7619548e-01
   4.2000000e+01   9.7002168e-01
   4.4000000e+01   9.6225192e-01
   4.6000000e+01   9.5247556e-01
   4.8000000e+01   9.4017819e-01
   5.0000000e+01   9.2471733e-01
   5.2000000e+01   9.0529432e-01
   5.4000000e+01   8.8092393e-01
   5.6000000e+01   8.5040578e-01
   5.8000000e+01   8.1230743e-01
   6.0000000e+01   7.6497935e-01
   6.2000000e+01   7.0664171e-01
   6.4000000e+01   6.3561495e-01
   6.6000000e+01   5.5081104e-01
   6.8000000e+01   4.5263694e-01
   7.0000000e+01   3.4439887e-01
   7.2000000e+01   2.3390854e-01
   7.4000000e+01   1.3398143e-01
   7.6000000e+01   5.9211434e-02
   7.8000000e+01   1.7543260e-02


==> plots/data/8192-PQAM_4096_-theory_1.000000e-03_.txt <==
   3.6000000e+01   9.8494780e-01
   3.8000000e+01   9.8105106e-01
   4.0000000e+01   9.7614601e-01
   4.2000000e+01   9.6997222e-01
   4.4000000e+01   9.6220249e-01
   4.6000000e+01   9.5242616e-01
   4.8000000e+01   9.4012885e-01
   5.0000000e+01   9.2466809e-01
   5.2000000e+01   9.0524524e-01
   5.4000000e+01   8.8087508e-01
   5.6000000e+01   8.5035731e-01
   5.8000000e+01   8.1225956e-01
   6.0000000e+01   7.6493243e-01
   6.2000000e+01   7.0659631e-01
   6.4000000e+01   6.3557202e-01
   6.6000000e+01   5.5077224e-01
   6.8000000e+01   4.5260505e-01
   7.0000000e+01   3.4437684e-01
   7.2000000e+01   2.3389700e-01
   7.4000000e+01   1.3397747e-01
   7.6000000e+01   5.9210723e-02
   7.8000000e+01   1.7543212e-02


==> plots/euc_gap/4096-HPQAM_4096_-EUC-D.txt <==
   0.0000000e+00   9.9923500e-01
   5.0000000e+00   9.9891100e-01
   1.0000000e+01   9.9819700e-01
   1.5000000e+01   9.9710800e-01
   2.0000000e+01   9.9505700e-01
   2.5000000e+01   9.9132001e-01
   3.0000000e+01   9.8460902e-01
   3.5000000e+01   9.7263003e-01
   4.0000000e+01   9.5248505e-01
   4.5000000e+01   9.1717408e-01
   5.0000000e+01   8.5681314e-01
   5.5000000e+01   7.6345124e-01
   6.0000000e+01   6.2900737e-01
   6.5000000e+01   4.6751553e-01
   7.0000000e+01   3.3994366e-01
   7.5000000e+01   2.9593070e-01
   8.0000000e+01   2.8776471e-01


==> plots/euc_gap/4096-HPQAM_4096_-GAP-D.txt <==
   0.0000000e+00   9.9926100e-01
   5.0000000e+00   9.9895900e-01
   1.0000000e+01   9.9828600e-01
   1.5000000e+01   9.9715100e-01
   2.0000000e+01   9.9503900e-01
   2.5000000e+01   9.9140201e-01
   3.0000000e+01   9.8464102e-01
   3.5000000e+01   9.7262403e-01
   4.0000000e+01   9.5216505e-01
   4.5000000e+01   9.1535308e-01
   5.0000000e+01   8.4915115e-01
   5.5000000e+01   7.3676126e-01
   6.0000000e+01   5.5025245e-01
   6.5000000e+01   2.8762171e-01
   7.0000000e+01   5.8713941e-02
   7.5000000e+01   8.0699919e-04
   8.0000000e+01   2.2286434e-09


==> plots/euc_gap/4096-HQAM_PD_0.01.txt <==
0.000000000000000000e+00 9.989000000000000101e-01
5.000000000000000000e+00 9.970999999999999863e-01
1.000000000000000000e+01 9.928000000000000158e-01
1.500000000000000000e+01 9.811999999999999611e-01
2.000000000000000000e+01 9.474000000000000199e-01
2.500000000000000000e+01 8.655000000000000471e-01
3.000000000000000000e+01 6.514999999999999680e-01
3.500000000000000000e+01 3.267999999999999794e-01
4.000000000000000000e+01 9.429999999999999494e-02
4.500000000000000000e+01 3.160000000000000309e-02
5.000000000000000000e+01 1.580000000000000154e-02
5.500000000000000000e+01 8.800000000000000530e-03
6.000000000000000000e+01 4.599999999999999922e-03
6.500000000000000000e+01 2.599999999999999881e-03
7.000000000000000000e+01 1.500000000000000031e-03
7.500000000000000000e+01 1.500000000000000031e-03
8.000000000000000000e+01 1.500000000000000031e-03

==> plots/euc_gap/4096-HQAM_euc.txt <==
0.000000000000000000e+00 9.995000000000000551e-01
5.000000000000000000e+00 9.988000000000000211e-01
1.000000000000000000e+01 9.953999999999999515e-01
1.500000000000000000e+01 9.856000000000000316e-01
2.000000000000000000e+01 9.564000000000000279e-01
2.500000000000000000e+01 8.799000000000000155e-01
3.000000000000000000e+01 7.492999999999999661e-01
3.500000000000000000e+01 5.776000000000000023e-01
4.000000000000000000e+01 4.714999999999999747e-01
4.500000000000000000e+01 4.451999999999999846e-01
5.000000000000000000e+01 4.252000000000000224e-01
5.500000000000000000e+01 4.299999999999999933e-01
6.000000000000000000e+01 4.349000000000000088e-01
6.500000000000000000e+01 4.297000000000000264e-01
7.000000000000000000e+01 4.339999999999999969e-01
7.500000000000000000e+01 4.282000000000000250e-01
8.000000000000000000e+01 4.282000000000000250e-01

==> plots/euc_gap/4096-HQAM_euc_0.01.txt <==
0.000000000000000000e+00 9.996500000000000385e-01
5.000000000000000000e+00 9.987000000000000322e-01
1.000000000000000000e+01 9.951699999999999990e-01
1.500000000000000000e+01 9.852100000000000302e-01
2.000000000000000000e+01 9.543500000000000316e-01
2.500000000000000000e+01 8.647599999999999731e-01
3.000000000000000000e+01 6.515600000000000280e-01
3.500000000000000000e+01 3.174799999999999844e-01
4.000000000000000000e+01 1.035599999999999993e-01
4.500000000000000000e+01 5.920999999999999874e-02
5.000000000000000000e+01 4.789999999999999813e-02
5.500000000000000000e+01 4.594000000000000167e-02
6.000000000000000000e+01 4.456000000000000238e-02
6.500000000000000000e+01 4.436999999999999972e-02
7.000000000000000000e+01 4.422000000000000236e-02
7.500000000000000000e+01 4.386999999999999927e-02
8.000000000000000000e+01 4.386999999999999927e-02

==> plots/euc_gap/4096-QAM-sim-EUCD_1.000000e-03_.txt <==
   0.0000000e+00   9.9857001e-01
   1.0000000e+00   9.9858001e-01
   2.0000000e+00   9.9822002e-01
   3.0000000e+00   9.9810002e-01
   4.0000000e+00   9.9759002e-01
   5.0000000e+00   9.9699003e-01
   6.0000000e+00   9.9665003e-01
   7.0000000e+00   9.9632004e-01
   8.0000000e+00   9.9505005e-01
   9.0000000e+00   9.9451005e-01
   1.0000000e+01   9.9342007e-01
   1.1000000e+01   9.9162008e-01
   1.2000000e+01   9.9037010e-01
   1.3000000e+01   9.8823012e-01
   1.4000000e+01   9.8564014e-01
   1.5000000e+01   9.8268017e-01
   1.6000000e+01   9.7810022e-01
   1.7000000e+01   9.7377026e-01
   1.8000000e+01   9.6815032e-01
   1.9000000e+01   9.6119039e-01
   2.0000000e+01   9.5279047e-01
   2.1000000e+01   9.4378056e-01
   2.2000000e+01   9.3175068e-01
   2.3000000e+01   9.1888081e-01
   2.4000000e+01   9.0341097e-01
   2.5000000e+01   8.8410116e-01
   2.6000000e+01   8.6154138e-01
   2.7000000e+01   8.3967160e-01
   2.8000000e+01   8.1227188e-01
   2.9000000e+01   7.8269217e-01
   3.0000000e+01   7.4831252e-01
   3.1000000e+01   7.1638284e-01
   3.2000000e+01   6.8088319e-01
   3.3000000e+01   6.4962350e-01
   3.4000000e+01   6.0979390e-01
   3.5000000e+01   5.7998420e-01
   3.6000000e+01   5.4872451e-01
   3.7000000e+01   5.2381476e-01
   3.8000000e+01   5.0224498e-01
   3.9000000e+01   4.8312517e-01
   4.0000000e+01   4.6941531e-01
   4.1000000e+01   4.5919541e-01
   4.2000000e+01   4.5296547e-01
   4.3000000e+01   4.4928551e-01
   4.4000000e+01   4.4021560e-01
   4.5000000e+01   4.4118559e-01
   4.6000000e+01   4.3924561e-01
   4.7000000e+01   4.3344567e-01
   4.8000000e+01   4.3297567e-01
   4.9000000e+01   4.2688573e-01
   5.0000000e+01   4.2758572e-01
   5.1000000e+01   4.2583574e-01
   5.2000000e+01   4.2503575e-01
   5.3000000e+01   4.2547575e-01
   5.4000000e+01   4.2683573e-01
   5.5000000e+01   4.2513575e-01
   5.6000000e+01   4.2270577e-01
   5.7000000e+01   4.2437576e-01
   5.8000000e+01   4.2496575e-01
   5.9000000e+01   4.2457575e-01
   6.0000000e+01   4.2617574e-01
   6.1000000e+01   4.2268577e-01
   6.2000000e+01   4.2318577e-01
   6.3000000e+01   4.2543575e-01
   6.4000000e+01   4.2515575e-01
   6.5000000e+01   4.2500575e-01
   6.6000000e+01   4.2188578e-01
   6.7000000e+01   4.2488575e-01
   6.8000000e+01   4.2348577e-01
   6.9000000e+01   4.2523575e-01
   7.0000000e+01   4.2548575e-01
   7.1000000e+01   4.2373576e-01
   7.2000000e+01   4.2420576e-01
   7.3000000e+01   4.2733573e-01
   7.4000000e+01   4.2313577e-01
   7.5000000e+01   4.2120579e-01
   7.6000000e+01   4.2478575e-01
   7.7000000e+01   4.2474575e-01
   7.8000000e+01   4.2350576e-01
   7.9000000e+01   4.2390576e-01
   8.0000000e+01   4.2526575e-01
   8.1000000e+01   4.2354576e-01
   8.2000000e+01   4.2416576e-01
   8.3000000e+01   4.2215578e-01
   8.4000000e+01   4.2401576e-01
   8.5000000e+01   4.2452575e-01
   8.6000000e+01   4.2449576e-01
   8.7000000e+01   4.2720573e-01
   8.8000000e+01   4.2558574e-01
   8.9000000e+01   4.2552574e-01
   9.0000000e+01   4.2413576e-01
   9.1000000e+01   4.2394576e-01
   9.2000000e+01   4.2425576e-01
   9.3000000e+01   4.2469575e-01
   9.4000000e+01   4.2517575e-01
   9.5000000e+01   4.2031580e-01
   9.6000000e+01   4.2349577e-01
   9.7000000e+01   4.2555574e-01
   9.8000000e+01   4.2544575e-01
   9.9000000e+01   4.2390576e-01
   1.0000000e+02   4.2426576e-01


==> plots/euc_gap/4096-QAM-sim-EUCD_1.000000e-04_.txt <==
   0.0000000e+00   9.9843002e-01
   1.0000000e+00   9.9864001e-01
   2.0000000e+00   9.9821002e-01
   3.0000000e+00   9.9786002e-01
   4.0000000e+00   9.9702003e-01
   5.0000000e+00   9.9724003e-01
   6.0000000e+00   9.9648004e-01
   7.0000000e+00   9.9597004e-01
   8.0000000e+00   9.9544005e-01
   9.0000000e+00   9.9408006e-01
   1.0000000e+01   9.9329007e-01
   1.1000000e+01   9.9196008e-01
   1.2000000e+01   9.8982010e-01
   1.3000000e+01   9.8752012e-01
   1.4000000e+01   9.8436016e-01
   1.5000000e+01   9.8132019e-01
   1.6000000e+01   9.7773022e-01
   1.7000000e+01   9.7212028e-01
   1.8000000e+01   9.6657033e-01
   1.9000000e+01   9.5919041e-01
   2.0000000e+01   9.4923051e-01
   2.1000000e+01   9.3748063e-01
   2.2000000e+01   9.2431076e-01
   2.3000000e+01   9.0625094e-01
   2.4000000e+01   8.8637114e-01
   2.5000000e+01   8.6101139e-01
   2.6000000e+01   8.2968170e-01
   2.7000000e+01   7.9101209e-01
   2.8000000e+01   7.5109249e-01
   2.9000000e+01   7.0155298e-01
   3.0000000e+01   6.5094349e-01
   3.1000000e+01   5.8878411e-01
   3.2000000e+01   5.2351476e-01
   3.3000000e+01   4.5462545e-01
   3.4000000e+01   3.8540615e-01
   3.5000000e+01   3.2150678e-01
   3.6000000e+01   2.6174738e-01
   3.7000000e+01   2.0703793e-01
   3.8000000e+01   1.6633834e-01
   3.9000000e+01   1.3040870e-01
   4.0000000e+01   1.0786892e-01
   4.1000000e+01   8.7419126e-02
   4.2000000e+01   7.5659243e-02
   4.3000000e+01   6.7549325e-02
   4.4000000e+01   5.9479405e-02
   4.5000000e+01   5.6249438e-02
   4.6000000e+01   5.2449476e-02
   4.7000000e+01   4.8249518e-02
   4.8000000e+01   4.6369536e-02
   4.9000000e+01   4.6159538e-02
   5.0000000e+01   4.3549565e-02
   5.1000000e+01   4.1679583e-02
   5.2000000e+01   4.0909591e-02
   5.3000000e+01   4.1429586e-02
   5.4000000e+01   4.0549595e-02
   5.5000000e+01   4.0279597e-02
   5.6000000e+01   3.9819602e-02
   5.7000000e+01   3.8859611e-02
   5.8000000e+01   3.9319607e-02
   5.9000000e+01   3.9849602e-02
   6.0000000e+01   3.8479615e-02
   6.1000000e+01   3.8879611e-02
   6.2000000e+01   3.9839602e-02
   6.3000000e+01   3.7849622e-02
   6.4000000e+01   3.8889611e-02
   6.5000000e+01   3.8779612e-02
   6.6000000e+01   3.8899611e-02
   6.7000000e+01   3.8449616e-02
   6.8000000e+01   3.9179608e-02
   6.9000000e+01   3.7889621e-02
   7.0000000e+01   3.8769612e-02
   7.1000000e+01   3.9389606e-02
   7.2000000e+01   3.8899611e-02
   7.3000000e+01   3.8159618e-02
   7.4000000e+01   3.9089609e-02
   7.5000000e+01   3.9679603e-02
   7.6000000e+01   3.9069609e-02
   7.7000000e+01   3.8759612e-02
   7.8000000e+01   3.8349617e-02
   7.9000000e+01   3.9039610e-02
   8.0000000e+01   3.8679613e-02
   8.1000000e+01   3.9869601e-02
   8.2000000e+01   3.8619614e-02
   8.3000000e+01   3.8609614e-02
   8.4000000e+01   3.9249608e-02
   8.5000000e+01   3.8519615e-02
   8.6000000e+01   3.8789612e-02
   8.7000000e+01   3.8789612e-02
   8.8000000e+01   3.8099619e-02
   8.9000000e+01   3.9129609e-02
   9.0000000e+01   3.9329607e-02
   9.1000000e+01   3.9269607e-02
   9.2000000e+01   3.8449616e-02
   9.3000000e+01   3.8409616e-02
   9.4000000e+01   3.9309607e-02
   9.5000000e+01   3.9009610e-02
   9.6000000e+01   3.9629604e-02
   9.7000000e+01   3.8889611e-02
   9.8000000e+01   3.8399616e-02
   9.9000000e+01   3.9009610e-02
   1.0000000e+02   3.8839612e-02


==> plots/euc_gap/4096-QAM-sim-GAPD_1.000000e-03_.txt <==
   0.0000000e+00   9.9860001e-01
   1.0000000e+00   9.9859001e-01
   2.0000000e+00   9.9807002e-01
   3.0000000e+00   9.9810002e-01
   4.0000000e+00   9.9747003e-01
   5.0000000e+00   9.9705003e-01
   6.0000000e+00   9.9659003e-01
   7.0000000e+00   9.9630004e-01
   8.0000000e+00   9.9512005e-01
   9.0000000e+00   9.9450005e-01
   1.0000000e+01   9.9326007e-01
   1.1000000e+01   9.9143009e-01
   1.2000000e+01   9.9030010e-01
   1.3000000e+01   9.8813012e-01
   1.4000000e+01   9.8564014e-01
   1.5000000e+01   9.8288017e-01
   1.6000000e+01   9.7809022e-01
   1.7000000e+01   9.7397026e-01
   1.8000000e+01   9.6816032e-01
   1.9000000e+01   9.6120039e-01
   2.0000000e+01   9.5292047e-01
   2.1000000e+01   9.4360056e-01
   2.2000000e+01   9.3201068e-01
   2.3000000e+01   9.1902081e-01
   2.4000000e+01   9.0273097e-01
   2.5000000e+01   8.8336117e-01
   2.6000000e+01   8.6113139e-01
   2.7000000e+01   8.3852161e-01
   2.8000000e+01   8.1065189e-01
   2.9000000e+01   7.7944221e-01
   3.0000000e+01   7.4289257e-01
   3.1000000e+01   7.0901291e-01
   3.2000000e+01   6.7031330e-01
   3.3000000e+01   6.3427366e-01
   3.4000000e+01   5.8937411e-01
   3.5000000e+01   5.5075449e-01
   3.6000000e+01   5.0792492e-01
   3.7000000e+01   4.7225528e-01
   3.8000000e+01   4.3554564e-01
   3.9000000e+01   3.9929601e-01
   4.0000000e+01   3.6850631e-01
   4.1000000e+01   3.3731663e-01
   4.2000000e+01   3.1214688e-01
   4.3000000e+01   2.8453715e-01
   4.4000000e+01   2.6207738e-01
   4.5000000e+01   2.3783762e-01
   4.6000000e+01   2.1641784e-01
   4.7000000e+01   1.9569804e-01
   4.8000000e+01   1.7625824e-01
   4.9000000e+01   1.5736843e-01
   5.0000000e+01   1.4165858e-01
   5.1000000e+01   1.2769872e-01
   5.2000000e+01   1.1415886e-01
   5.3000000e+01   1.0301897e-01
   5.4000000e+01   9.1409086e-02
   5.5000000e+01   8.1199188e-02
   5.6000000e+01   7.4739253e-02
   5.7000000e+01   6.7019330e-02
   5.8000000e+01   5.9669403e-02
   5.9000000e+01   5.3589464e-02
   6.0000000e+01   4.9349507e-02
   6.1000000e+01   4.4349557e-02
   6.2000000e+01   4.0769592e-02
   6.3000000e+01   3.7459625e-02
   6.4000000e+01   3.5069649e-02
   6.5000000e+01   3.2109679e-02
   6.6000000e+01   3.1029690e-02
   6.7000000e+01   2.9479705e-02
   6.8000000e+01   2.9189708e-02
   6.9000000e+01   2.8389716e-02
   7.0000000e+01   2.6909731e-02
   7.1000000e+01   2.7879721e-02
   7.2000000e+01   2.7009730e-02
   7.3000000e+01   2.8149719e-02
   7.4000000e+01   2.6769732e-02
   7.5000000e+01   2.7529725e-02
   7.6000000e+01   2.7199728e-02
   7.7000000e+01   2.7569724e-02
   7.8000000e+01   2.7749723e-02
   7.9000000e+01   2.7479725e-02
   8.0000000e+01   2.6849732e-02
   8.1000000e+01   2.7549725e-02
   8.2000000e+01   2.6369736e-02
   8.3000000e+01   2.6259737e-02
   8.4000000e+01   2.6609734e-02
   8.5000000e+01   2.7639724e-02
   8.6000000e+01   2.7049730e-02
   8.7000000e+01   2.7589724e-02
   8.8000000e+01   2.8459715e-02
   8.9000000e+01   2.7629724e-02
   9.0000000e+01   2.6439736e-02
   9.1000000e+01   2.6779732e-02
   9.2000000e+01   2.6589734e-02
   9.3000000e+01   2.6839732e-02
   9.4000000e+01   2.6569734e-02
   9.5000000e+01   2.5969740e-02
   9.6000000e+01   2.7119729e-02
   9.7000000e+01   2.6809732e-02
   9.8000000e+01   2.7349727e-02
   9.9000000e+01   2.6909731e-02
   1.0000000e+02   2.6289737e-02


==> plots/euc_gap/4096-QAM-sim-GAPD_1.000000e-04_.txt <==
   0.0000000e+00   9.9868300e-01
   1.0000000e+00   9.9846200e-01
   2.0000000e+00   9.9824000e-01
   3.0000000e+00   9.9791500e-01
   4.0000000e+00   9.9757100e-01
   5.0000000e+00   9.9715600e-01
   6.0000000e+00   9.9665800e-01
   7.0000000e+00   9.9606000e-01
   8.0000000e+00   9.9531700e-01
   9.0000000e+00   9.9442101e-01
   1.0000000e+01   9.9312401e-01
   1.1000000e+01   9.9160401e-01
   1.2000000e+01   9.9002701e-01
   1.3000000e+01   9.8780201e-01
   1.4000000e+01   9.8530101e-01
   1.5000000e+01   9.8175702e-01
   1.6000000e+01   9.7784502e-01
   1.7000000e+01   9.7283803e-01
   1.8000000e+01   9.6682503e-01
   1.9000000e+01   9.5887304e-01
   2.0000000e+01   9.4968305e-01
   2.1000000e+01   9.3776406e-01
   2.2000000e+01   9.2368408e-01
   2.3000000e+01   9.0647309e-01
   2.4000000e+01   8.8518111e-01
   2.5000000e+01   8.6023714e-01
   2.6000000e+01   8.2918217e-01
   2.7000000e+01   7.9381121e-01
   2.8000000e+01   7.5189725e-01
   2.9000000e+01   7.0311630e-01
   3.0000000e+01   6.4823435e-01
   3.1000000e+01   5.8763941e-01
   3.2000000e+01   5.2089048e-01
   3.3000000e+01   4.5302755e-01
   3.4000000e+01   3.8396362e-01
   3.5000000e+01   3.1604168e-01
   3.6000000e+01   2.5235875e-01
   3.7000000e+01   1.9733280e-01
   3.8000000e+01   1.5040085e-01
   3.9000000e+01   1.1276889e-01
   4.0000000e+01   8.4306916e-02
   4.1000000e+01   6.3360937e-02
   4.2000000e+01   4.8019952e-02
   4.3000000e+01   3.7791962e-02
   4.4000000e+01   3.0329970e-02
   4.5000000e+01   2.4967975e-02
   4.6000000e+01   2.0577979e-02
   4.7000000e+01   1.7350983e-02
   4.8000000e+01   1.5154985e-02
   4.9000000e+01   1.2767987e-02
   5.0000000e+01   1.1610988e-02
   5.1000000e+01   1.0176990e-02
   5.2000000e+01   8.9289911e-03
   5.3000000e+01   7.8939921e-03
   5.4000000e+01   7.0549929e-03
   5.5000000e+01   6.3039937e-03
   5.6000000e+01   5.8209942e-03
   5.7000000e+01   5.0639949e-03
   5.8000000e+01   4.5149955e-03
   5.9000000e+01   4.1089959e-03
   6.0000000e+01   3.6199964e-03
   6.1000000e+01   3.2089968e-03
   6.2000000e+01   2.8639971e-03
   6.3000000e+01   2.4699975e-03
   6.4000000e+01   2.4089976e-03
   6.5000000e+01   2.0509979e-03
   6.6000000e+01   1.8999981e-03
   6.7000000e+01   1.7579982e-03
   6.8000000e+01   1.5619984e-03
   6.9000000e+01   1.4989985e-03
   7.0000000e+01   1.4289986e-03
   7.1000000e+01   1.4249986e-03
   7.2000000e+01   1.4029986e-03
   7.3000000e+01   1.3479987e-03
   7.4000000e+01   1.4129986e-03
   7.5000000e+01   1.3219987e-03
   7.6000000e+01   1.4239986e-03
   7.7000000e+01   1.3989986e-03
   7.8000000e+01   1.3449987e-03
   7.9000000e+01   1.3999986e-03
   8.0000000e+01   1.3479987e-03
   8.1000000e+01   1.3779986e-03
   8.2000000e+01   1.3429987e-03
   8.3000000e+01   1.4039986e-03
   8.4000000e+01   1.3639986e-03
   8.5000000e+01   1.4309986e-03
   8.6000000e+01   1.3899986e-03
   8.7000000e+01   1.3419987e-03
   8.8000000e+01   1.3369987e-03
   8.9000000e+01   1.3719986e-03
   9.0000000e+01   1.3579986e-03
   9.1000000e+01   1.3379987e-03
   9.2000000e+01   1.3829986e-03
   9.3000000e+01   1.4089986e-03
   9.4000000e+01   1.4009986e-03
   9.5000000e+01   1.3859986e-03
   9.6000000e+01   1.3259987e-03
   9.7000000e+01   1.3279987e-03
   9.8000000e+01   1.3069987e-03
   9.9000000e+01   1.3669986e-03
   1.0000000e+02   1.3909986e-03


==> plots/euc_gap/64-HPQAM_64_-EUC-D.txt <==
   0.0000000e+00   9.5413705e-01
   5.0000000e+00   9.3089607e-01
   1.0000000e+01   8.8939911e-01
   1.5000000e+01   8.1681118e-01
   2.0000000e+01   6.9017431e-01
   2.5000000e+01   4.8851551e-01
   3.0000000e+01   2.2275478e-01
   3.5000000e+01   3.1358969e-02
   4.0000000e+01   1.7299983e-04
   4.5000000e+01   0.0000000e+00


==> plots/euc_gap/64-HPQAM_64_-GAP-D.txt <==
   0.0000000e+00   9.5721004e-01
   5.0000000e+00   9.3524706e-01
   1.0000000e+01   8.9392311e-01
   1.5000000e+01   8.2138718e-01
   2.0000000e+01   6.9480131e-01
   2.5000000e+01   4.9255751e-01
   3.0000000e+01   2.2556177e-01
   3.5000000e+01   3.2962967e-02
   4.0000000e+01   5.6599943e-04
   4.5000000e+01   2.9999970e-06
   5.0000000e+01   1.0016432e-11

==> plots/euc_gap/64-HQAM_euc_0.0009999999999999998.txt <==
0.000000000000000000e+00 9.605949999999999767e-01
5.000000000000000000e+00 8.827749999999999764e-01
1.000000000000000000e+01 6.916750000000000398e-01
1.500000000000000000e+01 3.532100000000000239e-01
2.000000000000000000e+01 5.730899999999999883e-02
2.500000000000000000e+01 1.324000000000000090e-03
3.000000000000000000e+01 8.299999999999999815e-05
3.500000000000000000e+01 2.199999999999999943e-05
4.000000000000000000e+01 1.800000000000000046e-05
4.500000000000000000e+01 1.299999999999999920e-05
5.000000000000000000e+01 1.200000000000000038e-05
5.500000000000000000e+01 1.299999999999999979e-05
6.000000000000000000e+01 1.200000000000000038e-05
6.500000000000000000e+01 1.200000000000000038e-05
7.000000000000000000e+01 1.200000000000000038e-05
7.500000000000000000e+01 1.200000000000000038e-05
8.000000000000000000e+01 1.200000000000000038e-05

==> plots/euc_gap/64-QAM-sim-EUCD_1.000000e-03_.txt <==
   0.0000000e+00   9.2386922e-01
   1.0000000e+00   9.1373422e-01
   2.0000000e+00   9.0143942e-01
   3.0000000e+00   8.8685622e-01
   4.0000000e+00   8.7000663e-01
   5.0000000e+00   8.4914663e-01
   6.0000000e+00   8.2497644e-01
   7.0000000e+00   7.9597244e-01
   8.0000000e+00   7.6189465e-01
   9.0000000e+00   7.2276326e-01
   1.0000000e+01   6.7679366e-01
   1.1000000e+01   6.2457408e-01
   1.2000000e+01   5.6554289e-01
   1.3000000e+01   5.0022450e-01
   1.4000000e+01   4.3107031e-01
   1.5000000e+01   3.5879393e-01
   1.6000000e+01   2.8666634e-01
   1.7000000e+01   2.1765176e-01
   1.8000000e+01   1.5615157e-01
   1.9000000e+01   1.0478798e-01
   2.0000000e+01   6.5299987e-02
   2.1000000e+01   3.7160393e-02
   2.2000000e+01   1.9440796e-02
   2.3000000e+01   9.6077981e-03
   2.4000000e+01   4.4253991e-03
   2.5000000e+01   2.0025996e-03
   2.6000000e+01   9.6999981e-04
   2.7000000e+01   4.8579990e-04
   2.8000000e+01   2.3999995e-04
   2.9000000e+01   1.3279997e-04
   3.0000000e+01   7.6799985e-05
   3.1000000e+01   4.7799990e-05
   3.2000000e+01   3.2799993e-05
   3.3000000e+01   2.4799995e-05
   3.4000000e+01   1.4599997e-05
   3.5000000e+01   1.1199998e-05
   3.6000000e+01   6.7999986e-06
   3.7000000e+01   9.7999980e-06
   3.8000000e+01   7.3999985e-06
   3.9000000e+01   5.1999990e-06
   4.0000000e+01   3.5999993e-06
   4.1000000e+01   4.5999991e-06
   4.2000000e+01   5.9999988e-06
   4.3000000e+01   3.3999993e-06
   4.4000000e+01   6.7999986e-06
   4.5000000e+01   5.7999988e-06
   4.6000000e+01   3.1999994e-06
   4.7000000e+01   4.9999990e-06
   4.8000000e+01   4.7999990e-06
   4.9000000e+01   3.5999993e-06
   5.0000000e+01   4.1999992e-06
   5.1000000e+01   5.7999988e-06
   5.2000000e+01   4.1999992e-06
   5.3000000e+01   3.5999993e-06
   5.4000000e+01   4.7999990e-06
   5.5000000e+01   4.9999990e-06
   5.6000000e+01   4.1999992e-06
   5.7000000e+01   2.9999994e-06
   5.8000000e+01   2.1999996e-06
   5.9000000e+01   3.5999993e-06
   6.0000000e+01   5.5999989e-06
   6.1000000e+01   4.7999990e-06
   6.2000000e+01   4.1999992e-06
   6.3000000e+01   3.9999992e-06
   6.4000000e+01   4.3999991e-06
   6.5000000e+01   4.1999992e-06
   6.6000000e+01   3.5999993e-06
   6.7000000e+01   3.9999992e-06
   6.8000000e+01   5.1999990e-06
   6.9000000e+01   2.9999994e-06
   7.0000000e+01   2.5999995e-06
   7.1000000e+01   2.7999994e-06
   7.2000000e+01   3.7999992e-06
   7.3000000e+01   4.7999990e-06
   7.4000000e+01   3.7999992e-06
   7.5000000e+01   4.5999991e-06
   7.6000000e+01   4.5999991e-06
   7.7000000e+01   3.9999992e-06
   7.8000000e+01   4.1999992e-06
   7.9000000e+01   4.5999991e-06
   8.0000000e+01   6.1999988e-06
   8.1000000e+01   3.5999993e-06
   8.2000000e+01   3.9999992e-06
   8.3000000e+01   4.3999991e-06
   8.4000000e+01   3.7999992e-06
   8.5000000e+01   3.9999992e-06
   8.6000000e+01   4.3999991e-06
   8.7000000e+01   3.7999992e-06
   8.8000000e+01   3.5999993e-06
   8.9000000e+01   2.7999994e-06
   9.0000000e+01   3.9999992e-06
   9.1000000e+01   4.3999991e-06
   9.2000000e+01   5.3999989e-06
   9.3000000e+01   3.1999994e-06
   9.4000000e+01   6.1999988e-06
   9.5000000e+01   4.3999991e-06
   9.6000000e+01   2.7999994e-06
   9.7000000e+01   4.5999991e-06
   9.8000000e+01   2.5999995e-06
   9.9000000e+01   3.1999994e-06
   1.0000000e+02   5.7999988e-06


==> plots/euc_gap/64-QAM-sim-EUCD_1.000000e-03_smoothed.txt <==
   0.0000000e+00   8.0492821e-01
   1.0000000e+00   7.9146645e-01
   2.0000000e+00   7.7630996e-01
   3.0000000e+00   7.5962227e-01
   4.0000000e+00   7.4157908e-01
   5.0000000e+00   7.2238115e-01
   6.0000000e+00   7.0224332e-01
   7.0000000e+00   6.8138878e-01
   8.0000000e+00   6.6003615e-01
   9.0000000e+00   6.3839685e-01
   1.0000000e+01   6.0256130e-01
   1.1000000e+01   5.6508565e-01
   1.2000000e+01   5.2627327e-01
   1.3000000e+01   4.8645711e-01
   1.4000000e+01   4.4599604e-01
   1.5000000e+01   4.0526227e-01
   1.6000000e+01   3.6463144e-01
   1.7000000e+01   3.2445991e-01
   1.8000000e+01   2.8580315e-01
   1.9000000e+01   2.4908227e-01
   2.0000000e+01   2.1465161e-01
   2.1000000e+01   1.8278775e-01
   2.2000000e+01   1.5368457e-01
   2.3000000e+01   1.2744904e-01
   2.4000000e+01   1.0411345e-01
   2.5000000e+01   8.3644888e-02
   2.6000000e+01   6.5960445e-02
   2.7000000e+01   5.0933425e-02
   2.8000000e+01   3.8404845e-02
   2.9000000e+01   2.8184976e-02
   3.0000000e+01   2.0057821e-02
   3.1000000e+01   1.3783033e-02
   3.2000000e+01   9.1031413e-03
   3.3000000e+01   5.7512861e-03
   3.4000000e+01   3.4596259e-03
   3.5000000e+01   1.9746576e-03
   3.6000000e+01   1.0685910e-03
   3.7000000e+01   5.5027513e-04
   3.8000000e+01   2.7314923e-04
   3.9000000e+01   1.3406999e-04
   4.0000000e+01   6.7458141e-05
   4.1000000e+01   3.6129996e-05
   4.2000000e+01   2.1206664e-05
   4.3000000e+01   1.3865554e-05
   4.4000000e+01   9.9937028e-06
   4.5000000e+01   7.8766659e-06
   4.6000000e+01   6.6329623e-06
   4.7000000e+01   5.8748142e-06
   4.8000000e+01   5.3770365e-06
   4.9000000e+01   5.0496291e-06
   5.0000000e+01   4.8233328e-06
   5.1000000e+01   4.6640736e-06
   5.2000000e+01   4.5507403e-06
   5.3000000e+01   4.4574070e-06
   5.4000000e+01   4.3851847e-06
   5.5000000e+01   4.3274070e-06
   5.6000000e+01   4.2744440e-06
   5.7000000e+01   4.2274070e-06
   5.8000000e+01   4.1974070e-06
   5.9000000e+01   4.1688885e-06
   6.0000000e+01   4.1533329e-06
   6.1000000e+01   4.1477774e-06
   6.2000000e+01   4.1470366e-06
   6.3000000e+01   4.1496292e-06
   6.4000000e+01   4.1559255e-06
   6.5000000e+01   4.1614811e-06
   6.6000000e+01   4.1607403e-06
   6.7000000e+01   4.1522218e-06
   6.8000000e+01   4.1407403e-06
   6.9000000e+01   4.1311107e-06
   7.0000000e+01   4.1255552e-06
   7.1000000e+01   4.1159255e-06
   7.2000000e+01   4.1122218e-06
   7.3000000e+01   4.1081477e-06
   7.4000000e+01   4.1081477e-06
   7.5000000e+01   4.0974070e-06
   7.6000000e+01   4.0759255e-06
   7.7000000e+01   4.0551848e-06
   7.8000000e+01   4.0259255e-06
   7.9000000e+01   3.9951848e-06
   8.0000000e+01   3.9622218e-06
   8.1000000e+01   3.9303700e-06
   8.2000000e+01   3.9044441e-06
   8.3000000e+01   3.8866663e-06
   8.4000000e+01   3.8744441e-06
   8.5000000e+01   3.8681478e-06
   8.6000000e+01   3.8737827e-06
   8.7000000e+01   3.8771730e-06
   8.8000000e+01   3.8794878e-06
   8.9000000e+01   3.8855484e-06
   9.0000000e+01   3.8953632e-06
   9.1000000e+01   3.9094373e-06
   9.2000000e+01   3.9206873e-06
   9.3000000e+01   3.9289630e-06
   9.4000000e+01   3.9420233e-06
   9.5000000e+01   3.9586026e-06
   9.6000000e+01   3.9799314e-06
   9.7000000e+01   4.0004390e-06
   9.8000000e+01   4.0210311e-06
   9.9000000e+01   4.0393067e-06
   1.0000000e+02   4.0599041e-06


==> plots/euc_gap/64-QAM-sim-EUCD_1.000000e-04_.txt <==
   0.0000000e+00   9.2383442e-01
   1.0000000e+00   9.1344602e-01
   2.0000000e+00   9.0117202e-01
   3.0000000e+00   8.8639182e-01
   4.0000000e+00   8.6899643e-01
   5.0000000e+00   8.4839603e-01
   6.0000000e+00   8.2421064e-01
   7.0000000e+00   7.9485464e-01
   8.0000000e+00   7.6078265e-01
   9.0000000e+00   7.2042146e-01
   1.0000000e+01   6.7421547e-01
   1.1000000e+01   6.2099168e-01
   1.2000000e+01   5.6080109e-01
   1.3000000e+01   4.9446930e-01
   1.4000000e+01   4.2275632e-01
   1.5000000e+01   3.4923873e-01
   1.6000000e+01   2.7453455e-01
   1.7000000e+01   2.0440056e-01
   1.8000000e+01   1.4166397e-01
   1.9000000e+01   9.0185982e-02
   2.0000000e+01   5.1659390e-02
   2.1000000e+01   2.5963795e-02
   2.2000000e+01   1.1156598e-02
   2.3000000e+01   4.0425992e-03
   2.4000000e+01   1.1421998e-03
   2.5000000e+01   2.3539995e-04
   2.6000000e+01   3.7599992e-05
   2.7000000e+01   3.1999994e-06
   2.8000000e+01   1.9999996e-07
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/euc_gap/64-QAM-sim-GAPD_1.000000e-03_.txt <==
   0.0000000e+00   9.2452262e-01
   1.0000000e+00   9.1428022e-01
   2.0000000e+00   9.0202122e-01
   3.0000000e+00   8.8739302e-01
   4.0000000e+00   8.7042143e-01
   5.0000000e+00   8.4959043e-01
   6.0000000e+00   8.2541223e-01
   7.0000000e+00   7.9631584e-01
   8.0000000e+00   7.6221565e-01
   9.0000000e+00   7.2296286e-01
   1.0000000e+01   6.7697486e-01
   1.1000000e+01   6.2483428e-01
   1.2000000e+01   5.6588489e-01
   1.3000000e+01   5.0051630e-01
   1.4000000e+01   4.3131751e-01
   1.5000000e+01   3.5900853e-01
   1.6000000e+01   2.8688154e-01
   1.7000000e+01   2.1787056e-01
   1.8000000e+01   1.5617297e-01
   1.9000000e+01   1.0450358e-01
   2.0000000e+01   6.4698787e-02
   2.1000000e+01   3.6450593e-02
   2.2000000e+01   1.8586196e-02
   2.3000000e+01   8.8059982e-03
   2.4000000e+01   3.7539992e-03
   2.5000000e+01   1.5001997e-03
   2.6000000e+01   6.0819988e-04
   2.7000000e+01   2.5139995e-04
   2.8000000e+01   9.7399981e-05
   2.9000000e+01   4.1599992e-05
   3.0000000e+01   1.7399997e-05
   3.1000000e+01   9.7999980e-06
   3.2000000e+01   6.5999987e-06
   3.3000000e+01   3.3999993e-06
   3.4000000e+01   2.3999995e-06
   3.5000000e+01   2.5999995e-06
   3.6000000e+01   1.3999997e-06
   3.7000000e+01   1.3999997e-06
   3.8000000e+01   9.9999980e-07
   3.9000000e+01   5.9999988e-07
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   7.9999984e-07
   4.2000000e+01   5.9999988e-07
   4.3000000e+01   7.9999984e-07
   4.4000000e+01   7.9999984e-07
   4.5000000e+01   9.9999980e-07
   4.6000000e+01   5.9999988e-07
   4.7000000e+01   7.9999984e-07
   4.8000000e+01   3.9999992e-07
   4.9000000e+01   3.9999992e-07
   5.0000000e+01   5.9999988e-07
   5.1000000e+01   1.3999997e-06
   5.2000000e+01   5.9999988e-07
   5.3000000e+01   3.9999992e-07
   5.4000000e+01   5.9999988e-07
   5.5000000e+01   5.9999988e-07
   5.6000000e+01   1.9999996e-07
   5.7000000e+01   7.9999984e-07
   5.8000000e+01   3.9999992e-07
   5.9000000e+01   5.9999988e-07
   6.0000000e+01   3.9999992e-07
   6.1000000e+01   5.9999988e-07
   6.2000000e+01   3.9999992e-07
   6.3000000e+01   7.9999984e-07
   6.4000000e+01   3.9999992e-07
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   3.9999992e-07
   6.7000000e+01   7.9999984e-07
   6.8000000e+01   5.9999988e-07
   6.9000000e+01   1.9999996e-07
   7.0000000e+01   5.9999988e-07
   7.1000000e+01   3.9999992e-07
   7.2000000e+01   3.9999992e-07
   7.3000000e+01   3.9999992e-07
   7.4000000e+01   5.9999988e-07
   7.5000000e+01   7.9999984e-07
   7.6000000e+01   3.9999992e-07
   7.7000000e+01   3.9999992e-07
   7.8000000e+01   5.9999988e-07
   7.9000000e+01   5.9999988e-07
   8.0000000e+01   5.9999988e-07
   8.1000000e+01   3.9999992e-07
   8.2000000e+01   1.9999996e-07
   8.3000000e+01   3.9999992e-07
   8.4000000e+01   1.9999996e-07
   8.5000000e+01   5.9999988e-07
   8.6000000e+01   7.9999984e-07
   8.7000000e+01   7.9999984e-07
   8.8000000e+01   5.9999988e-07
   8.9000000e+01   5.9999988e-07
   9.0000000e+01   1.9999996e-07
   9.1000000e+01   9.9999980e-07
   9.2000000e+01   5.9999988e-07
   9.3000000e+01   1.9999996e-07
   9.4000000e+01   5.9999988e-07
   9.5000000e+01   9.9999980e-07
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   1.9999996e-07
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   1.9999996e-07


==> plots/euc_gap/64-QAM-sim-GAPD_1.000000e-03_smoothed.txt <==
   0.0000000e+00   8.0537010e-01
   1.0000000e+00   7.9190004e-01
   2.0000000e+00   7.7673396e-01
   3.0000000e+00   7.6003493e-01
   4.0000000e+00   7.4197845e-01
   5.0000000e+00   7.2276450e-01
   6.0000000e+00   7.0260753e-01
   7.0000000e+00   6.8173128e-01
   8.0000000e+00   6.6035518e-01
   9.0000000e+00   6.3869118e-01
   1.0000000e+01   6.0281696e-01
   1.1000000e+01   5.6530210e-01
   1.2000000e+01   5.2644953e-01
   1.3000000e+01   4.8659295e-01
   1.4000000e+01   4.4609110e-01
   1.5000000e+01   4.0531601e-01
   1.6000000e+01   3.6464359e-01
   1.7000000e+01   3.2443004e-01
   1.8000000e+01   2.8573252e-01
   1.9000000e+01   2.4897271e-01
   2.0000000e+01   2.1450671e-01
   2.1000000e+01   1.8261241e-01
   2.2000000e+01   1.5348454e-01
   2.3000000e+01   1.2723095e-01
   2.4000000e+01   1.0388421e-01
   2.5000000e+01   8.3410856e-02
   2.6000000e+01   6.5727011e-02
   2.7000000e+01   5.0705304e-02
   2.8000000e+01   3.8185480e-02
   2.9000000e+01   2.7976785e-02
   3.0000000e+01   1.9862731e-02
   3.1000000e+01   1.3602526e-02
   3.2000000e+01   8.9388420e-03
   3.3000000e+01   5.6046720e-03
   3.4000000e+01   3.3317922e-03
   3.5000000e+01   1.8663787e-03
   3.6000000e+01   9.7986508e-04
   3.7000000e+01   4.8028736e-04
   3.8000000e+01   2.2002590e-04
   3.9000000e+01   9.5164064e-05
   4.0000000e+01   3.9696292e-05
   4.1000000e+01   1.6464813e-05
   4.2000000e+01   7.1288882e-06
   4.3000000e+01   3.4170367e-06
   4.4000000e+01   1.8688887e-06
   4.5000000e+01   1.2007406e-06
   4.6000000e+01   8.8925917e-07
   4.7000000e+01   7.2555548e-07
   4.8000000e+01   6.2888883e-07
   4.9000000e+01   5.7333328e-07
   5.0000000e+01   5.3333328e-07
   5.1000000e+01   5.0592588e-07
   5.2000000e+01   4.8555551e-07
   5.3000000e+01   4.6703699e-07
   5.4000000e+01   4.5444440e-07
   5.5000000e+01   4.4592588e-07
   5.6000000e+01   4.3703699e-07
   5.7000000e+01   4.2666662e-07
   5.8000000e+01   4.2222218e-07
   5.9000000e+01   4.1999996e-07
   6.0000000e+01   4.1814811e-07
   6.1000000e+01   4.1777774e-07
   6.2000000e+01   4.1962959e-07
   6.3000000e+01   4.1962959e-07
   6.4000000e+01   4.2148144e-07
   6.5000000e+01   4.2370366e-07
   6.6000000e+01   4.2481477e-07
   6.7000000e+01   4.2666662e-07
   6.8000000e+01   4.2888885e-07
   6.9000000e+01   4.3148144e-07
   7.0000000e+01   4.3555551e-07
   7.1000000e+01   4.3777773e-07
   7.2000000e+01   4.4148144e-07
   7.3000000e+01   4.4222218e-07
   7.4000000e+01   4.4444440e-07
   7.5000000e+01   4.4629625e-07
   7.6000000e+01   4.4481477e-07
   7.7000000e+01   4.4333329e-07
   7.8000000e+01   4.4185181e-07
   7.9000000e+01   4.4037033e-07
   8.0000000e+01   4.3962959e-07
   8.1000000e+01   4.4148144e-07
   8.2000000e+01   4.4222218e-07
   8.3000000e+01   4.4444440e-07
   8.4000000e+01   4.4629625e-07
   8.5000000e+01   4.4777773e-07
   8.6000000e+01   4.5219572e-07
   8.7000000e+01   4.5473133e-07
   8.8000000e+01   4.5658319e-07
   8.9000000e+01   4.5968083e-07
   9.0000000e+01   4.6356972e-07
   9.1000000e+01   4.7122404e-07
   9.2000000e+01   4.7835367e-07
   9.3000000e+01   4.8217839e-07
   9.4000000e+01   4.8731455e-07
   9.5000000e+01   4.9224663e-07
   9.6000000e+01   4.9740711e-07
   9.7000000e+01   5.0233586e-07
   9.8000000e+01   5.0697497e-07
   9.9000000e+01   5.1003330e-07
   1.0000000e+02   5.1436997e-07


==> plots/euc_gap/64-QAM-sim-GAPD_1.000000e-04_.txt <==
   0.0000000e+00   9.2445362e-01
   1.0000000e+00   9.1406802e-01
   2.0000000e+00   9.0180522e-01
   3.0000000e+00   8.8691682e-01
   4.0000000e+00   8.6949863e-01
   5.0000000e+00   8.4886263e-01
   6.0000000e+00   8.2460844e-01
   7.0000000e+00   7.9515984e-01
   8.0000000e+00   7.6105825e-01
   9.0000000e+00   7.2058946e-01
   1.0000000e+01   6.7451447e-01
   1.1000000e+01   6.2129528e-01
   1.2000000e+01   5.6110929e-01
   1.3000000e+01   4.9474350e-01
   1.4000000e+01   4.2315232e-01
   1.5000000e+01   3.4971413e-01
   1.6000000e+01   2.7516994e-01
   1.7000000e+01   2.0509316e-01
   1.8000000e+01   1.4231257e-01
   1.9000000e+01   9.0773182e-02
   2.0000000e+01   5.2140190e-02
   2.1000000e+01   2.6310195e-02
   2.2000000e+01   1.1395998e-02
   2.3000000e+01   4.1561992e-03
   2.4000000e+01   1.2017998e-03
   2.5000000e+01   2.4579995e-04
   2.6000000e+01   3.9599992e-05
   2.7000000e+01   3.5999993e-06
   2.8000000e+01   1.9999996e-07
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.3000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.7000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.1000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   5.9000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.3000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.7000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.1000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   7.9000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/euc_gap/8192-QAM-sim-EUCD_1.000000e-04_.txt <==
   0.0000000e+00   9.9937001e-01
   1.0000000e+00   9.9912001e-01
   2.0000000e+00   9.9896001e-01
   3.0000000e+00   9.9885001e-01
   4.0000000e+00   9.9869001e-01
   5.0000000e+00   9.9845002e-01
   6.0000000e+00   9.9836002e-01
   7.0000000e+00   9.9776002e-01
   8.0000000e+00   9.9758002e-01
   9.0000000e+00   9.9738003e-01
   1.0000000e+01   9.9644004e-01
   1.1000000e+01   9.9562004e-01
   1.2000000e+01   9.9493005e-01
   1.3000000e+01   9.9368006e-01
   1.4000000e+01   9.9280007e-01
   1.5000000e+01   9.8965010e-01
   1.6000000e+01   9.8889011e-01
   1.7000000e+01   9.8580014e-01
   1.8000000e+01   9.8162018e-01
   1.9000000e+01   9.7812022e-01
   2.0000000e+01   9.7327027e-01
   2.1000000e+01   9.6708033e-01
   2.2000000e+01   9.5977040e-01
   2.3000000e+01   9.5021050e-01
   2.4000000e+01   9.3811062e-01
   2.5000000e+01   9.2477075e-01
   2.6000000e+01   9.0655093e-01
   2.7000000e+01   8.8497115e-01
   2.8000000e+01   8.6283137e-01
   2.9000000e+01   8.3099169e-01
   3.0000000e+01   7.9732203e-01
   3.1000000e+01   7.5773242e-01
   3.2000000e+01   7.1176288e-01
   3.3000000e+01   6.6267337e-01
   3.4000000e+01   6.0737393e-01
   3.5000000e+01   5.5026450e-01
   3.6000000e+01   4.8931511e-01
   3.7000000e+01   4.2935571e-01
   3.8000000e+01   3.7197628e-01
   3.9000000e+01   3.2156678e-01
   4.0000000e+01   2.7688723e-01
   4.1000000e+01   2.4265757e-01
   4.2000000e+01   2.1048790e-01
   4.3000000e+01   1.8595814e-01
   4.4000000e+01   1.7354826e-01
   4.5000000e+01   1.6213838e-01
   4.6000000e+01   1.5160848e-01
   4.7000000e+01   1.4627854e-01
   4.8000000e+01   1.4075859e-01
   4.9000000e+01   1.3663863e-01
   5.0000000e+01   1.3574864e-01
   5.1000000e+01   1.3200868e-01
   5.2000000e+01   1.3155868e-01
   5.3000000e+01   1.2782872e-01
   5.4000000e+01   1.2791872e-01
   5.5000000e+01   1.2774872e-01
   5.6000000e+01   1.2721873e-01
   5.7000000e+01   1.2709873e-01
   5.8000000e+01   1.2464875e-01
   5.9000000e+01   1.2656873e-01
   6.0000000e+01   1.2525875e-01
   6.1000000e+01   1.2422876e-01
   6.2000000e+01   1.2491875e-01
   6.3000000e+01   1.2322877e-01
   6.4000000e+01   1.2519875e-01
   6.5000000e+01   1.2389876e-01
   6.6000000e+01   1.2187878e-01
   6.7000000e+01   1.2280877e-01
   6.8000000e+01   1.2241878e-01
   6.9000000e+01   1.2301877e-01
   7.0000000e+01   1.2440876e-01
   7.1000000e+01   1.2265877e-01
   7.2000000e+01   1.2446876e-01
   7.3000000e+01   1.2531875e-01
   7.4000000e+01   1.2448876e-01
   7.5000000e+01   1.2514875e-01
   7.6000000e+01   1.2401876e-01
   7.7000000e+01   1.2381876e-01
   7.8000000e+01   1.2465875e-01
   7.9000000e+01   1.2255877e-01
   8.0000000e+01   1.2364876e-01
   8.1000000e+01   1.2276877e-01
   8.2000000e+01   1.2394876e-01
   8.3000000e+01   1.2239878e-01
   8.4000000e+01   1.2034880e-01
   8.5000000e+01   1.2286877e-01
   8.6000000e+01   1.2490875e-01
   8.7000000e+01   1.2425876e-01
   8.8000000e+01   1.2305877e-01
   8.9000000e+01   1.2329877e-01
   9.0000000e+01   1.2340877e-01
   9.1000000e+01   1.2288877e-01
   9.2000000e+01   1.2658873e-01
   9.3000000e+01   1.2442876e-01
   9.4000000e+01   1.2267877e-01
   9.5000000e+01   1.2320877e-01
   9.6000000e+01   1.2512875e-01
   9.7000000e+01   1.2298877e-01
   9.8000000e+01   1.2230878e-01
   9.9000000e+01   1.2340877e-01
   1.0000000e+02   1.2392876e-01


==> plots/euc_gap/8192-QAM-sim-GAPD_1.000000e-04_.txt <==
   0.0000000e+00   9.9938001e-01
   1.0000000e+00   9.9918001e-01
   2.0000000e+00   9.9910001e-01
   3.0000000e+00   9.9892001e-01
   4.0000000e+00   9.9878001e-01
   5.0000000e+00   9.9841002e-01
   6.0000000e+00   9.9829002e-01
   7.0000000e+00   9.9780002e-01
   8.0000000e+00   9.9757002e-01
   9.0000000e+00   9.9733003e-01
   1.0000000e+01   9.9648004e-01
   1.1000000e+01   9.9558004e-01
   1.2000000e+01   9.9493005e-01
   1.3000000e+01   9.9365006e-01
   1.4000000e+01   9.9280007e-01
   1.5000000e+01   9.8961010e-01
   1.6000000e+01   9.8895011e-01
   1.7000000e+01   9.8578014e-01
   1.8000000e+01   9.8164018e-01
   1.9000000e+01   9.7813022e-01
   2.0000000e+01   9.7326027e-01
   2.1000000e+01   9.6716033e-01
   2.2000000e+01   9.5992040e-01
   2.3000000e+01   9.5008050e-01
   2.4000000e+01   9.3802062e-01
   2.5000000e+01   9.2465075e-01
   2.6000000e+01   9.0658093e-01
   2.7000000e+01   8.8489115e-01
   2.8000000e+01   8.6288137e-01
   2.9000000e+01   8.3029170e-01
   3.0000000e+01   7.9712203e-01
   3.1000000e+01   7.5749243e-01
   3.2000000e+01   7.1134289e-01
   3.3000000e+01   6.6257337e-01
   3.4000000e+01   6.0609394e-01
   3.5000000e+01   5.4702453e-01
   3.6000000e+01   4.8468515e-01
   3.7000000e+01   4.2261577e-01
   3.8000000e+01   3.6035640e-01
   3.9000000e+01   3.0619694e-01
   4.0000000e+01   2.5386746e-01
   4.1000000e+01   2.1312787e-01
   4.2000000e+01   1.7265827e-01
   4.3000000e+01   1.4290857e-01
   4.4000000e+01   1.2157878e-01
   4.5000000e+01   1.0097899e-01
   4.6000000e+01   8.3949161e-02
   4.7000000e+01   7.0859291e-02
   4.8000000e+01   6.0839392e-02
   4.9000000e+01   5.1679483e-02
   5.0000000e+01   4.5109549e-02
   5.1000000e+01   3.6999630e-02
   5.2000000e+01   3.2439676e-02
   5.3000000e+01   2.6839732e-02
   5.4000000e+01   2.5019750e-02
   5.5000000e+01   2.1739783e-02
   5.6000000e+01   1.9189808e-02
   5.7000000e+01   1.5979840e-02
   5.8000000e+01   1.4639854e-02
   5.9000000e+01   1.2109879e-02
   6.0000000e+01   1.2199878e-02
   6.1000000e+01   1.0359896e-02
   6.2000000e+01   8.4299157e-03
   6.3000000e+01   8.3299167e-03
   6.4000000e+01   7.5799242e-03
   6.5000000e+01   6.3399366e-03
   6.6000000e+01   5.5599444e-03
   6.7000000e+01   4.7099529e-03
   6.8000000e+01   4.7699523e-03
   6.9000000e+01   3.7799622e-03
   7.0000000e+01   3.5499645e-03
   7.1000000e+01   3.3299667e-03
   7.2000000e+01   2.9199708e-03
   7.3000000e+01   3.0299697e-03
   7.4000000e+01   3.0499695e-03
   7.5000000e+01   2.8699713e-03
   7.6000000e+01   2.7399726e-03
   7.7000000e+01   2.4399756e-03
   7.8000000e+01   2.5799742e-03
   7.9000000e+01   2.5699743e-03
   8.0000000e+01   2.3799762e-03
   8.1000000e+01   2.4899751e-03
   8.2000000e+01   2.5599744e-03
   8.3000000e+01   2.4299757e-03
   8.4000000e+01   2.3699763e-03
   8.5000000e+01   2.6099739e-03
   8.6000000e+01   2.5199748e-03
   8.7000000e+01   2.4699753e-03
   8.8000000e+01   2.6299737e-03
   8.9000000e+01   2.4999750e-03
   9.0000000e+01   2.5499745e-03
   9.1000000e+01   2.2299777e-03
   9.2000000e+01   2.3999760e-03
   9.3000000e+01   2.3999760e-03
   9.4000000e+01   2.2299777e-03
   9.5000000e+01   2.2499775e-03
   9.6000000e+01   2.5599744e-03
   9.7000000e+01   2.3499765e-03
   9.8000000e+01   2.7099729e-03
   9.9000000e+01   2.7599724e-03
   1.0000000e+02   2.3499765e-03


==> plots/lattice_pqam/pqam_points_iq_32_8.txt <==
   7.6696499e-02   7.6696499e-02
   2.3008950e-01   2.3008950e-01
   3.8348249e-01   3.8348249e-01
   5.3687549e-01   5.3687549e-01
   6.9026849e-01   6.9026849e-01
   8.4366149e-01   8.4366149e-01
   9.9705449e-01   9.9705449e-01
   1.1504475e+00   1.1504475e+00
  -7.6696499e-02   7.6696499e-02
  -2.3008950e-01   2.3008950e-01
  -3.8348249e-01   3.8348249e-01
  -5.3687549e-01   5.3687549e-01
  -6.9026849e-01   6.9026849e-01
  -8.4366149e-01   8.4366149e-01
  -9.9705449e-01   9.9705449e-01
  -1.1504475e+00   1.1504475e+00
  -7.6696499e-02  -7.6696499e-02
  -2.3008950e-01  -2.3008950e-01
  -3.8348249e-01  -3.8348249e-01
  -5.3687549e-01  -5.3687549e-01
  -6.9026849e-01  -6.9026849e-01
  -8.4366149e-01  -8.4366149e-01
  -9.9705449e-01  -9.9705449e-01
  -1.1504475e+00  -1.1504475e+00
   7.6696499e-02  -7.6696499e-02
   2.3008950e-01  -2.3008950e-01
   3.8348249e-01  -3.8348249e-01
   5.3687549e-01  -5.3687549e-01
   6.9026849e-01  -6.9026849e-01
   8.4366149e-01  -8.4366149e-01
   9.9705449e-01  -9.9705449e-01
   1.1504475e+00  -1.1504475e+00


==> plots/lattice_pqam/pqam_points_polar_32_8.txt <==
   1.0846523e-01   7.8539816e-01
   3.2539569e-01   7.8539816e-01
   5.4232614e-01   7.8539816e-01
   7.5925660e-01   7.8539816e-01
   9.7618706e-01   7.8539816e-01
   1.1931175e+00   7.8539816e-01
   1.4100480e+00   7.8539816e-01
   1.6269784e+00   7.8539816e-01
   1.0846523e-01   2.3561945e+00
   3.2539569e-01   2.3561945e+00
   5.4232614e-01   2.3561945e+00
   7.5925660e-01   2.3561945e+00
   9.7618706e-01   2.3561945e+00
   1.1931175e+00   2.3561945e+00
   1.4100480e+00   2.3561945e+00
   1.6269784e+00   2.3561945e+00
   1.0846523e-01  -2.3561945e+00
   3.2539569e-01  -2.3561945e+00
   5.4232614e-01  -2.3561945e+00
   7.5925660e-01  -2.3561945e+00
   9.7618706e-01  -2.3561945e+00
   1.1931175e+00  -2.3561945e+00
   1.4100480e+00  -2.3561945e+00
   1.6269784e+00  -2.3561945e+00
   1.0846523e-01  -7.8539816e-01
   3.2539569e-01  -7.8539816e-01
   5.4232614e-01  -7.8539816e-01
   7.5925660e-01  -7.8539816e-01
   9.7618706e-01  -7.8539816e-01
   1.1931175e+00  -7.8539816e-01
   1.4100480e+00  -7.8539816e-01
   1.6269784e+00  -7.8539816e-01


==> plots/lattice_pqam/pqam_points_polar_32_8_lattice.txt <==
   1.0846523e-01   2.3561945e+00
   1.6269784e+00   2.3561945e+00

   1.0846523e-01   7.8539816e-01
   1.6269784e+00   7.8539816e-01

   1.0846523e-01   -7.8539816e-01
   1.6269784e+00   -7.8539816e-01
   
   1.0846523e-01   -2.3561945e+00
   1.6269784e+00   -2.3561945e+00

   1.0846523e-01   3.1415927e+00
   1.0846523e-01   -3.1415927e+00

   3.2539569e-01   3.1415927e+00
   3.2539569e-01   -3.1415927e+00

   5.4232614e-01   3.1415927e+00
   5.4232614e-01   -3.1415927e+00

   7.5925660e-01   3.1415927e+00
   7.5925660e-01   -3.1415927e+00

    9.7618706e-01   3.1415927e+00
    9.7618706e-01   -3.1415927e+00
    
    1.1931175e+00    3.1415927e+00
    1.1931175e+00   -3.1415927e+00

    1.4100480e+00    3.1415927e+00
    1.4100480e+00  -3.1415927e+00

    1.6269784e+00    3.1415927e+00
    1.6269784e+00  -3.1415927e+00


==> plots/lattice_ptqam/ptqam_points_polar_32_8.txt <==
   1.0846523e-01   7.8539816e-01
   1.0846523e-01   2.3561945e+00
   1.0846523e-01  -2.3561945e+00
   1.0846523e-01  -7.8539816e-01
   3.2539569e-01   1.5707963e+00
   3.2539569e-01   3.1415927e+00
   3.2539569e-01  -1.5707963e+00
   3.2539569e-01  -2.5589376e-16
   5.4232614e-01   7.8539816e-01
   5.4232614e-01   2.3561945e+00
   5.4232614e-01  -2.3561945e+00
   5.4232614e-01  -7.8539816e-01
   7.5925660e-01   1.5707963e+00
   7.5925660e-01   3.1415927e+00
   7.5925660e-01  -1.5707963e+00
   7.5925660e-01  -3.6556252e-16
   9.7618706e-01   7.8539816e-01
   9.7618706e-01   2.3561945e+00
   9.7618706e-01  -2.3561945e+00
   9.7618706e-01  -7.8539816e-01
   1.1931175e+00   1.5707963e+00
   1.1931175e+00   3.1415927e+00
   1.1931175e+00  -1.5707963e+00
   1.1931175e+00  -3.7220911e-16
   1.4100480e+00   7.8539816e-01
   1.4100480e+00   2.3561945e+00
   1.4100480e+00  -2.3561945e+00
   1.4100480e+00  -7.8539816e-01
   1.6269784e+00   1.5707963e+00
   1.6269784e+00   3.1415927e+00
   1.6269784e+00  -1.5707963e+00
   1.6269784e+00  -3.4119168e-16


==> plots/lattice_ptqam/ptqam_points_polar_32_8_lattice.txt <==
   3.2539569e-01   3.1415927e+00
   1.6269784e+00   3.1415927e+00

   1.0846523e-01   2.3561945e+00
   3.2539569e-01   3.1415927e+00

   3.2539569e-01   3.1415927e+00
   5.4232614e-01   2.3561945e+00

   5.4232614e-01   2.3561945e+00
   7.5925660e-01   3.1415927e+00

   7.5925660e-01   3.1415927e+00
   9.7618706e-01   2.3561945e+00

   9.7618706e-01   2.3561945e+00
   1.1931175e+00   3.1415927e+00

   1.1931175e+00   3.1415927e+00
   1.4100480e+00   2.3561945e+00

   1.4100480e+00   2.3561945e+00
   1.6269784e+00   3.1415927e+00

   1.6269784e+00   3.1415927e+00
   1.6269784e+00   1.5707963e+00

   1.0846523e-01   7.8539816e-01
   1.0846523e-01   2.3561945e+00

   1.0846523e-01  -2.3561945e+00
   1.0846523e-01   7.8539816e-01

   1.0846523e-01  -2.3561945e+00
   1.4100480e+00  -2.3561945e+00

   1.0846523e-01   2.3561945e+00
   1.4100480e+00   2.3561945e+00
   
   3.2539569e-01   1.5707963e+00
   1.6269784e+00   1.5707963e+00

   3.2539569e-01   -1.1102230e-16
   1.6269784e+00   -1.1102230e-16

   3.2539569e-01    1.1102230e-16
   1.6269784e+00    1.1102230e-16

   3.2539569e-01   -1.5707963e+00
   1.6269784e+00   -1.5707963e+00

   1.0846523e-01   7.8539816e-01
   1.4100480e+00   7.8539816e-01

   1.0846523e-01   2.3561945e+00
   1.4100480e+00   2.3561945e+00

   1.0846523e-01   -7.8539816e-01
   1.4100480e+00   -7.8539816e-01

   1.0846523e-01   -2.3561945e+00
   1.4100480e+00   -2.3561945e+00

   1.6269784e+00   1.5707963e+00
   1.6269784e+00   -1.5707963e+00
   
   1.0846523e-01   7.8539816e-01
   3.2539569e-01   1.5707963e+00

   1.0846523e-01   7.8539816e-01
   3.2539569e-01  -1.1102230e-16

   1.0846523e-01   2.3561945e+00
   3.2539569e-01   1.5707963e+00

   1.0846523e-01  -2.3561945e+00
   3.2539569e-01  -1.5707963e+00

   1.0846523e-01  -7.8539816e-01
   3.2539569e-01  -2.2204460e-16

   1.0846523e-01  -7.8539816e-01
   3.2539569e-01  -1.5707963e+00

   3.2539569e-01   1.5707963e+00
   5.4232614e-01   2.3561945e+00

   3.2539569e-01   1.5707963e+00
   5.4232614e-01   7.8539816e-01

   3.2539569e-01  -1.5707963e+00
   5.4232614e-01  -7.8539816e-01

   3.2539569e-01  -1.5707963e+00
   5.4232614e-01  -2.3561945e+00

   3.2539569e-01  -2.5589376e-16
   5.4232614e-01   7.8539816e-01

   3.2539569e-01  -2.5589376e-16
   5.4232614e-01  -7.8539816e-01

   5.4232614e-01   7.8539816e-01
   7.5925660e-01   1.5707963e+00

   5.4232614e-01   7.8539816e-01
   7.5925660e-01   0.0000000e+00

   5.4232614e-01   2.3561945e+00
   7.5925660e-01   1.5707963e+00

   5.4232614e-01  -2.3561945e+00
   7.5925660e-01  -1.5707963e+00

   5.4232614e-01  -7.8539816e-01
   7.5925660e-01  -3.3306691e-16

   5.4232614e-01  -7.8539816e-01
   7.5925660e-01  -1.5707963e+00

   7.5925660e-01   1.5707963e+00
   9.7618706e-01   2.3561945e+00

   7.5925660e-01   1.5707963e+00
   9.7618706e-01   7.8539816e-01

   7.5925660e-01  -1.5707963e+00
   9.7618706e-01  -7.8539816e-01

   7.5925660e-01  -1.5707963e+00
   9.7618706e-01  -2.3561945e+00

   7.5925660e-01  -3.6556252e-16
   9.7618706e-01   7.8539816e-01

   7.5925660e-01  -3.6556252e-16
   9.7618706e-01  -7.8539816e-01

   9.7618706e-01   7.8539816e-01
   1.1931175e+00   1.5707963e+00

   9.7618706e-01   7.8539816e-01
   1.1931175e+00   0.0000000e+00

   9.7618706e-01   2.3561945e+00
   1.1931175e+00   1.5707963e+00

   9.7618706e-01  -2.3561945e+00
   1.1931175e+00  -1.5707963e+00

   9.7618706e-01  -7.8539816e-01
   1.1931175e+00  -2.2204460e-16

   9.7618706e-01  -7.8539816e-01
   1.1931175e+00  -1.5707963e+00

   1.1931175e+00   1.5707963e+00
   1.4100480e+00   2.3561945e+00

   1.1931175e+00   1.5707963e+00
   1.4100480e+00   7.8539816e-01

   1.1931175e+00  -1.5707963e+00
   1.4100480e+00  -7.8539816e-01

   1.1931175e+00  -1.5707963e+00
   1.4100480e+00  -2.3561945e+00

   1.1931175e+00  -3.7220911e-16
   1.4100480e+00   7.8539816e-01

   1.1931175e+00  -3.7220911e-16
   1.4100480e+00  -7.8539816e-01

   1.4100480e+00   7.8539816e-01
   1.6269784e+00   1.5707963e+00

   1.4100480e+00   7.8539816e-01
   1.6269784e+00  -1.1102230e-16

   1.4100480e+00   2.3561945e+00
   1.6269784e+00   1.5707963e+00

   1.4100480e+00  -2.3561945e+00
   1.6269784e+00  -1.5707963e+00

   1.4100480e+00  -7.8539816e-01
   1.6269784e+00  -2.2204460e-16

   1.4100480e+00  -7.8539816e-01
   1.6269784e+00  -1.5707963e+00




==> plots/lattice_qam/qam_points_polar_32_8_lattice.txt <==
   3.1622777e-01   2.1112158e+00
   1.3038405e+00   2.1112158e+00

   3.1622777e-01   1.7681919e+00
   1.3038405e+00   1.7681919e+00

   3.1622777e-01   1.8925469e+00
   1.3038405e+00   1.8925469e+00
   
   3.1622777e-01   2.3561945e+00
   1.3038405e+00   2.3561945e+00

   3.1622777e-01   1.0303768e+00
   1.3038405e+00   1.0303768e+00

   3.1622777e-01   5.4041950e-01
   1.3038405e+00   5.4041950e-01

   3.1622777e-01   1.9739556e-01
   1.3038405e+00   1.9739556e-01

   3.1622777e-01   1.2490458e+00
   1.3038405e+00   1.2490458e+00




   3.1622777e-01   -2.1112158e+00
   1.3038405e+00   -2.1112158e+00

   3.1622777e-01   -1.7681919e+00
   1.3038405e+00   -1.7681919e+00

   3.1622777e-01   -1.8925469e+00
   1.3038405e+00   -1.8925469e+00
   
   3.1622777e-01   -2.3561945e+00
   1.3038405e+00   -2.3561945e+00

   3.1622777e-01   -1.0303768e+00
   1.3038405e+00   -1.0303768e+00

   3.1622777e-01   -5.4041950e-01
   1.3038405e+00   -5.4041950e-01

   3.1622777e-01   -1.9739556e-01
   1.3038405e+00   -1.9739556e-01

   3.1622777e-01   -1.2490458e+00
   1.3038405e+00   -1.2490458e+00


   1.3038405e+00   3.1415927e+00
   1.3038405e+00   -3.1415927e+00

   1.1401754e+00   3.1415927e+00
   1.1401754e+00   -3.1415927e+00

   9.4868330e-01   3.1415927e+00
   9.4868330e-01   -3.1415927e+00

   7.0710678e-01   3.1415927e+00
   7.0710678e-01  -3.1415927e+00

    3.1622777e-01   3.1415927e+00
    3.1622777e-01   -3.1415927e+00
    

==> plots/points/ptqam_points_polar_32_8_snr_0__zone_1_.txt <==
   1.5339300e-01   1.2046041e-01
   1.5339300e-01   3.6138122e-01
   1.5339300e-01  -3.6138122e-01
   1.5339300e-01  -1.2046041e-01
   4.6017899e-01   2.4092082e-01
   4.6017899e-01   4.8184163e-01
   4.6017899e-01  -2.4092082e-01
   4.6017899e-01  -3.9247694e-17
   7.6696499e-01   1.2046041e-01
   7.6696499e-01   3.6138122e-01
   7.6696499e-01  -3.6138122e-01
   7.6696499e-01  -1.2046041e-01
   1.0737510e+00   2.4092082e-01
   1.0737510e+00   4.8184163e-01
   1.0737510e+00  -2.4092082e-01
   1.0737510e+00  -5.6068135e-17
   1.3805370e+00   1.2046041e-01
   1.3805370e+00   3.6138122e-01
   1.3805370e+00  -3.6138122e-01
   1.3805370e+00  -1.2046041e-01
   1.6873230e+00   2.4092082e-01
   1.6873230e+00   4.8184163e-01
   1.6873230e+00  -2.4092082e-01
   1.6873230e+00  -5.7087555e-17
   1.9941090e+00   1.2046041e-01
   1.9941090e+00   3.6138122e-01
   1.9941090e+00  -3.6138122e-01
   1.9941090e+00  -1.2046041e-01
   2.3008950e+00   2.4092082e-01
   2.3008950e+00   4.8184163e-01
   2.3008950e+00  -2.4092082e-01
   2.3008950e+00  -5.2330259e-17
   1.5339300e-01  -6.0230204e-01
   1.5339300e-01   6.0230204e-01
   4.6017899e-01  -4.8184163e-01
   4.6017899e-01   7.2276245e-01
   7.6696499e-01  -6.0230204e-01
   7.6696499e-01   6.0230204e-01
   1.0737510e+00  -4.8184163e-01
   1.0737510e+00   7.2276245e-01
   1.3805370e+00  -6.0230204e-01
   1.3805370e+00   6.0230204e-01
   1.6873230e+00  -4.8184163e-01
   1.6873230e+00   7.2276245e-01
   1.9941090e+00  -6.0230204e-01
   1.9941090e+00   6.0230204e-01
   2.3008950e+00  -4.8184163e-01
   2.3008950e+00   7.2276245e-01


==> plots/points/ptqam_points_polar_32_8_snr_0__zone_2_.txt <==
   1.5339300e-01   3.6104166e-01
   1.5339300e-01   1.0831250e+00
   1.5339300e-01  -1.0831250e+00
   1.5339300e-01  -3.6104166e-01
   4.6017899e-01   7.2208332e-01
   4.6017899e-01   1.4441666e+00
   4.6017899e-01  -7.2208332e-01
   4.6017899e-01  -1.1763245e-16
   7.6696499e-01   3.6104166e-01
   7.6696499e-01   1.0831250e+00
   7.6696499e-01  -1.0831250e+00
   7.6696499e-01  -3.6104166e-01
   1.0737510e+00   7.2208332e-01
   1.0737510e+00   1.4441666e+00
   1.0737510e+00  -7.2208332e-01
   1.0737510e+00  -1.6804635e-16
   1.3805370e+00   3.6104166e-01
   1.3805370e+00   1.0831250e+00
   1.3805370e+00  -1.0831250e+00
   1.3805370e+00  -3.6104166e-01
   1.6873230e+00   7.2208332e-01
   1.6873230e+00   1.4441666e+00
   1.6873230e+00  -7.2208332e-01
   1.6873230e+00  -1.7110174e-16
   1.9941090e+00   3.6104166e-01
   1.9941090e+00   1.0831250e+00
   1.9941090e+00  -1.0831250e+00
   1.9941090e+00  -3.6104166e-01
   2.3008950e+00   7.2208332e-01
   2.3008950e+00   1.4441666e+00
   2.3008950e+00  -7.2208332e-01
   2.3008950e+00  -1.5684326e-16
   1.5339300e-01  -1.8052083e+00
   1.5339300e-01   1.8052083e+00
   4.6017899e-01  -1.4441666e+00
   4.6017899e-01   2.1662500e+00
   7.6696499e-01  -1.8052083e+00
   7.6696499e-01   1.8052083e+00
   1.0737510e+00  -1.4441666e+00
   1.0737510e+00   2.1662500e+00
   1.3805370e+00  -1.8052083e+00
   1.3805370e+00   1.8052083e+00
   1.6873230e+00  -1.4441666e+00
   1.6873230e+00   2.1662500e+00
   1.9941090e+00  -1.8052083e+00
   1.9941090e+00   1.8052083e+00
   2.3008950e+00  -1.4441666e+00
   2.3008950e+00   2.1662500e+00


==> plots/points/ptqam_points_polar_32_8_snr_0__zone_3_.txt <==
   1.5339300e-01   6.0060899e-01
   1.5339300e-01   1.8018270e+00
   1.5339300e-01  -1.8018270e+00
   1.5339300e-01  -6.0060899e-01
   4.6017899e-01   1.2012180e+00
   4.6017899e-01   2.4024359e+00
   4.6017899e-01  -1.2012180e+00
   4.6017899e-01  -1.9568685e-16
   7.6696499e-01   6.0060899e-01
   7.6696499e-01   1.8018270e+00
   7.6696499e-01  -1.8018270e+00
   7.6696499e-01  -6.0060899e-01
   1.0737510e+00   1.2012180e+00
   1.0737510e+00   2.4024359e+00
   1.0737510e+00  -1.2012180e+00
   1.0737510e+00  -2.7955265e-16
   1.3805370e+00   6.0060899e-01
   1.3805370e+00   1.8018270e+00
   1.3805370e+00  -1.8018270e+00
   1.3805370e+00  -6.0060899e-01
   1.6873230e+00   1.2012180e+00
   1.6873230e+00   2.4024359e+00
   1.6873230e+00  -1.2012180e+00
   1.6873230e+00  -2.8463542e-16
   1.9941090e+00   6.0060899e-01
   1.9941090e+00   1.8018270e+00
   1.9941090e+00  -1.8018270e+00
   1.9941090e+00  -6.0060899e-01
   2.3008950e+00   1.2012180e+00
   2.3008950e+00   2.4024359e+00
   2.3008950e+00  -1.2012180e+00
   2.3008950e+00  -2.6091580e-16
   1.5339300e-01  -3.0030449e+00
   1.5339300e-01   3.0030449e+00
   4.6017899e-01  -2.4024359e+00
   4.6017899e-01   3.6036539e+00
   7.6696499e-01  -3.0030449e+00
   7.6696499e-01   3.0030449e+00
   1.0737510e+00  -2.4024359e+00
   1.0737510e+00   3.6036539e+00
   1.3805370e+00  -3.0030449e+00
   1.3805370e+00   3.0030449e+00
   1.6873230e+00  -2.4024359e+00
   1.6873230e+00   3.6036539e+00
   1.9941090e+00  -3.0030449e+00
   1.9941090e+00   3.0030449e+00
   2.3008950e+00  -2.4024359e+00
   2.3008950e+00   3.6036539e+00


==> plots/points/ptqam_points_polar_32_8_snr_0__zone_4_.txt <==
   1.5339300e-01   8.3850219e-01
   1.5339300e-01   2.5155066e+00
   1.5339300e-01  -2.5155066e+00
   1.5339300e-01  -8.3850219e-01
   4.6017899e-01   1.6770044e+00
   4.6017899e-01   3.3540087e+00
   4.6017899e-01  -1.6770044e+00
   4.6017899e-01  -2.7319580e-16
   7.6696499e-01   8.3850219e-01
   7.6696499e-01   2.5155066e+00
   7.6696499e-01  -2.5155066e+00
   7.6696499e-01  -8.3850219e-01
   1.0737510e+00   1.6770044e+00
   1.0737510e+00   3.3540087e+00
   1.0737510e+00  -1.6770044e+00
   1.0737510e+00  -3.9027971e-16
   1.3805370e+00   8.3850219e-01
   1.3805370e+00   2.5155066e+00
   1.3805370e+00  -2.5155066e+00
   1.3805370e+00  -8.3850219e-01
   1.6873230e+00   1.6770044e+00
   1.6873230e+00   3.3540087e+00
   1.6873230e+00  -1.6770044e+00
   1.6873230e+00  -3.9737571e-16
   1.9941090e+00   8.3850219e-01
   1.9941090e+00   2.5155066e+00
   1.9941090e+00  -2.5155066e+00
   1.9941090e+00  -8.3850219e-01
   2.3008950e+00   1.6770044e+00
   2.3008950e+00   3.3540087e+00
   2.3008950e+00  -1.6770044e+00
   2.3008950e+00  -3.6426107e-16
   1.5339300e-01  -4.1925109e+00
   1.5339300e-01   4.1925109e+00
   4.6017899e-01  -3.3540087e+00
   4.6017899e-01   5.0310131e+00
   7.6696499e-01  -4.1925109e+00
   7.6696499e-01   4.1925109e+00
   1.0737510e+00  -3.3540087e+00
   1.0737510e+00   5.0310131e+00
   1.3805370e+00  -4.1925109e+00
   1.3805370e+00   4.1925109e+00
   1.6873230e+00  -3.3540087e+00
   1.6873230e+00   5.0310131e+00
   1.9941090e+00  -4.1925109e+00
   1.9941090e+00   4.1925109e+00
   2.3008950e+00  -3.3540087e+00
   2.3008950e+00   5.0310131e+00


==> plots/points/ptqam_points_polar_32_8_snr_0__zone_5_.txt <==
   1.5339300e-01   1.0740841e+00
   1.5339300e-01   3.2222524e+00
   1.5339300e-01  -3.2222524e+00
   1.5339300e-01  -1.0740841e+00
   4.6017899e-01   2.1481683e+00
   4.6017899e-01   4.2963365e+00
   4.6017899e-01  -2.1481683e+00
   4.6017899e-01  -3.4995171e-16
   7.6696499e-01   1.0740841e+00
   7.6696499e-01   3.2222524e+00
   7.6696499e-01  -3.2222524e+00
   7.6696499e-01  -1.0740841e+00
   1.0737510e+00   2.1481683e+00
   1.0737510e+00   4.2963365e+00
   1.0737510e+00  -2.1481683e+00
   1.0737510e+00  -4.9993101e-16
   1.3805370e+00   1.0740841e+00
   1.3805370e+00   3.2222524e+00
   1.3805370e+00  -3.2222524e+00
   1.3805370e+00  -1.0740841e+00
   1.6873230e+00   2.1481683e+00
   1.6873230e+00   4.2963365e+00
   1.6873230e+00  -2.1481683e+00
   1.6873230e+00  -5.0902067e-16
   1.9941090e+00   1.0740841e+00
   1.9941090e+00   3.2222524e+00
   1.9941090e+00  -3.2222524e+00
   1.9941090e+00  -1.0740841e+00
   2.3008950e+00   2.1481683e+00
   2.3008950e+00   4.2963365e+00
   2.3008950e+00  -2.1481683e+00
   2.3008950e+00  -4.6660228e-16
   1.5339300e-01  -5.3704206e+00
   1.5339300e-01   5.3704206e+00
   4.6017899e-01  -4.2963365e+00
   4.6017899e-01   6.4445048e+00
   7.6696499e-01  -5.3704206e+00
   7.6696499e-01   5.3704206e+00
   1.0737510e+00  -4.2963365e+00
   1.0737510e+00   6.4445048e+00
   1.3805370e+00  -5.3704206e+00
   1.3805370e+00   5.3704206e+00
   1.6873230e+00  -4.2963365e+00
   1.6873230e+00   6.4445048e+00
   1.9941090e+00  -5.3704206e+00
   1.9941090e+00   5.3704206e+00
   2.3008950e+00  -4.2963365e+00
   2.3008950e+00   6.4445048e+00


==> plots/points/ptqam_points_polar_32_8_snr_0__zone_6_.txt <==
   1.5339300e-01   1.3067490e+00
   1.5339300e-01   3.9202469e+00
   1.5339300e-01  -3.9202469e+00
   1.5339300e-01  -1.3067490e+00
   4.6017899e-01   2.6134979e+00
   4.6017899e-01   5.2269958e+00
   4.6017899e-01  -2.6134979e+00
   4.6017899e-01  -4.2575718e-16
   7.6696499e-01   1.3067490e+00
   7.6696499e-01   3.9202469e+00
   7.6696499e-01  -3.9202469e+00
   7.6696499e-01  -1.3067490e+00
   1.0737510e+00   2.6134979e+00
   1.0737510e+00   5.2269958e+00
   1.0737510e+00  -2.6134979e+00
   1.0737510e+00  -6.0822455e-16
   1.3805370e+00   1.3067490e+00
   1.3805370e+00   3.9202469e+00
   1.3805370e+00  -3.9202469e+00
   1.3805370e+00  -1.3067490e+00
   1.6873230e+00   2.6134979e+00
   1.6873230e+00   5.2269958e+00
   1.6873230e+00  -2.6134979e+00
   1.6873230e+00  -6.1928317e-16
   1.9941090e+00   1.3067490e+00
   1.9941090e+00   3.9202469e+00
   1.9941090e+00  -3.9202469e+00
   1.9941090e+00  -1.3067490e+00
   2.3008950e+00   2.6134979e+00
   2.3008950e+00   5.2269958e+00
   2.3008950e+00  -2.6134979e+00
   2.3008950e+00  -5.6767624e-16
   1.5339300e-01  -6.5337448e+00
   1.5339300e-01   6.5337448e+00
   4.6017899e-01  -5.2269958e+00
   4.6017899e-01   7.8404938e+00
   7.6696499e-01  -6.5337448e+00
   7.6696499e-01   6.5337448e+00
   1.0737510e+00  -5.2269958e+00
   1.0737510e+00   7.8404938e+00
   1.3805370e+00  -6.5337448e+00
   1.3805370e+00   6.5337448e+00
   1.6873230e+00  -5.2269958e+00
   1.6873230e+00   7.8404938e+00
   1.9941090e+00  -6.5337448e+00
   1.9941090e+00   6.5337448e+00
   2.3008950e+00  -5.2269958e+00
   2.3008950e+00   7.8404938e+00


==> plots/points/ptqam_points_polar_32_8_snr_20__zone_2_.txt <==
   1.5339300e+00   3.2832770e+00
   1.5339300e+00   9.8498309e+00
   1.5339300e+00  -9.8498309e+00
   1.5339300e+00  -3.2832770e+00
   4.6017899e+00   6.5665540e+00
   4.6017899e+00   1.3133108e+01
   4.6017899e+00  -6.5665540e+00
   4.6017899e+00  -1.0697378e-15
   7.6696499e+00   3.2832770e+00
   7.6696499e+00   9.8498309e+00
   7.6696499e+00  -9.8498309e+00
   7.6696499e+00  -3.2832770e+00
   1.0737510e+01   6.5665540e+00
   1.0737510e+01   1.3133108e+01
   1.0737510e+01  -6.5665540e+00
   1.0737510e+01  -1.5281969e-15
   1.3805370e+01   3.2832770e+00
   1.3805370e+01   9.8498309e+00
   1.3805370e+01  -9.8498309e+00
   1.3805370e+01  -3.2832770e+00
   1.6873230e+01   6.5665540e+00
   1.6873230e+01   1.3133108e+01
   1.6873230e+01  -6.5665540e+00
   1.6873230e+01  -1.5559823e-15
   1.9941090e+01   3.2832770e+00
   1.9941090e+01   9.8498309e+00
   1.9941090e+01  -9.8498309e+00
   1.9941090e+01  -3.2832770e+00
   2.3008950e+01   6.5665540e+00
   2.3008950e+01   1.3133108e+01
   2.3008950e+01  -6.5665540e+00
   2.3008950e+01  -1.4263171e-15
   1.5339300e+00  -1.6416385e+01
   1.5339300e+00   1.6416385e+01
   4.6017899e+00  -1.3133108e+01
   4.6017899e+00   1.9699662e+01
   7.6696499e+00  -1.6416385e+01
   7.6696499e+00   1.6416385e+01
   1.0737510e+01  -1.3133108e+01
   1.0737510e+01   1.9699662e+01
   1.3805370e+01  -1.6416385e+01
   1.3805370e+01   1.6416385e+01
   1.6873230e+01  -1.3133108e+01
   1.6873230e+01   1.9699662e+01
   1.9941090e+01  -1.6416385e+01
   1.9941090e+01   1.6416385e+01
   2.3008950e+01  -1.3133108e+01
   2.3008950e+01   1.9699662e+01


==> plots/points/ptqam_points_polar_32_8_snr_20__zone_5_.txt <==
   1.5339300e+00   6.3606121e+00
   1.5339300e+00   1.9081836e+01
   1.5339300e+00  -1.9081836e+01
   1.5339300e+00  -6.3606121e+00
   4.6017899e+00   1.2721224e+01
   4.6017899e+00   2.5442448e+01
   4.6017899e+00  -1.2721224e+01
   4.6017899e+00  -2.0723768e-15
   7.6696499e+00   6.3606121e+00
   7.6696499e+00   1.9081836e+01
   7.6696499e+00  -1.9081836e+01
   7.6696499e+00  -6.3606121e+00
   1.0737510e+01   1.2721224e+01
   1.0737510e+01   2.5442448e+01
   1.0737510e+01  -1.2721224e+01
   1.0737510e+01  -2.9605384e-15
   1.3805370e+01   6.3606121e+00
   1.3805370e+01   1.9081836e+01
   1.3805370e+01  -1.9081836e+01
   1.3805370e+01  -6.3606121e+00
   1.6873230e+01   1.2721224e+01
   1.6873230e+01   2.5442448e+01
   1.6873230e+01  -1.2721224e+01
   1.6873230e+01  -3.0143663e-15
   1.9941090e+01   6.3606121e+00
   1.9941090e+01   1.9081836e+01
   1.9941090e+01  -1.9081836e+01
   1.9941090e+01  -6.3606121e+00
   2.3008950e+01   1.2721224e+01
   2.3008950e+01   2.5442448e+01
   2.3008950e+01  -1.2721224e+01
   2.3008950e+01  -2.7631691e-15
   1.5339300e+00  -3.1803061e+01
   1.5339300e+00   3.1803061e+01
   4.6017899e+00  -2.5442448e+01
   4.6017899e+00   3.8163673e+01
   7.6696499e+00  -3.1803061e+01
   7.6696499e+00   3.1803061e+01
   1.0737510e+01  -2.5442448e+01
   1.0737510e+01   3.8163673e+01
   1.3805370e+01  -3.1803061e+01
   1.3805370e+01   3.1803061e+01
   1.6873230e+01  -2.5442448e+01
   1.6873230e+01   3.8163673e+01
   1.9941090e+01  -3.1803061e+01
   1.9941090e+01   3.1803061e+01
   2.3008950e+01  -2.5442448e+01
   2.3008950e+01   3.8163673e+01


==> plots/points/ptqam_points_polar_32_8_snr_25__zone_2_.txt <==
   2.7277561e+00   4.9739659e+00
   2.7277561e+00   1.4921898e+01
   2.7277561e+00  -1.4921898e+01
   2.7277561e+00  -4.9739659e+00
   8.1832683e+00   9.9479319e+00
   8.1832683e+00   1.9895864e+01
   8.1832683e+00  -9.9479319e+00
   8.1832683e+00  -1.6205880e-15
   1.3638780e+01   4.9739659e+00
   1.3638780e+01   1.4921898e+01
   1.3638780e+01  -1.4921898e+01
   1.3638780e+01  -4.9739659e+00
   1.9094293e+01   9.9479319e+00
   1.9094293e+01   1.9895864e+01
   1.9094293e+01  -9.9479319e+00
   1.9094293e+01  -2.3151258e-15
   2.4549805e+01   4.9739659e+00
   2.4549805e+01   1.4921898e+01
   2.4549805e+01  -1.4921898e+01
   2.4549805e+01  -4.9739659e+00
   3.0005317e+01   9.9479319e+00
   3.0005317e+01   1.9895864e+01
   3.0005317e+01  -9.9479319e+00
   3.0005317e+01  -2.3572189e-15
   3.5460829e+01   4.9739659e+00
   3.5460829e+01   1.4921898e+01
   3.5460829e+01  -1.4921898e+01
   3.5460829e+01  -4.9739659e+00
   4.0916341e+01   9.9479319e+00
   4.0916341e+01   1.9895864e+01
   4.0916341e+01  -9.9479319e+00
   4.0916341e+01  -2.1607840e-15
   2.7277561e+00  -2.4869830e+01
   2.7277561e+00   2.4869830e+01
   8.1832683e+00  -1.9895864e+01
   8.1832683e+00   2.9843796e+01
   1.3638780e+01  -2.4869830e+01
   1.3638780e+01   2.4869830e+01
   1.9094293e+01  -1.9895864e+01
   1.9094293e+01   2.9843796e+01
   2.4549805e+01  -2.4869830e+01
   2.4549805e+01   2.4869830e+01
   3.0005317e+01  -1.9895864e+01
   3.0005317e+01   2.9843796e+01
   3.5460829e+01  -2.4869830e+01
   3.5460829e+01   2.4869830e+01
   4.0916341e+01  -1.9895864e+01
   4.0916341e+01   2.9843796e+01


==> plots/points/ptqam_points_polar_32_8_snr_25__zone_5_.txt <==
   2.7277561e+00   7.2736959e+00
   2.7277561e+00   2.1821088e+01
   2.7277561e+00  -2.1821088e+01
   2.7277561e+00  -7.2736959e+00
   8.1832683e+00   1.4547392e+01
   8.1832683e+00   2.9094783e+01
   8.1832683e+00  -1.4547392e+01
   8.1832683e+00  -2.3698724e-15
   1.3638780e+01   7.2736959e+00
   1.3638780e+01   2.1821088e+01
   1.3638780e+01  -2.1821088e+01
   1.3638780e+01  -7.2736959e+00
   1.9094293e+01   1.4547392e+01
   1.9094293e+01   2.9094783e+01
   1.9094293e+01  -1.4547392e+01
   1.9094293e+01  -3.3855320e-15
   2.4549805e+01   7.2736959e+00
   2.4549805e+01   2.1821088e+01
   2.4549805e+01  -2.1821088e+01
   2.4549805e+01  -7.2736959e+00
   3.0005317e+01   1.4547392e+01
   3.0005317e+01   2.9094783e+01
   3.0005317e+01  -1.4547392e+01
   3.0005317e+01  -3.4470871e-15
   3.5460829e+01   7.2736959e+00
   3.5460829e+01   2.1821088e+01
   3.5460829e+01  -2.1821088e+01
   3.5460829e+01  -7.2736959e+00
   4.0916341e+01   1.4547392e+01
   4.0916341e+01   2.9094783e+01
   4.0916341e+01  -1.4547392e+01
   4.0916341e+01  -3.1598298e-15
   2.7277561e+00  -3.6368479e+01
   2.7277561e+00   3.6368479e+01
   8.1832683e+00  -2.9094783e+01
   8.1832683e+00   4.3642175e+01
   1.3638780e+01  -3.6368479e+01
   1.3638780e+01   3.6368479e+01
   1.9094293e+01  -2.9094783e+01
   1.9094293e+01   4.3642175e+01
   2.4549805e+01  -3.6368479e+01
   2.4549805e+01   3.6368479e+01
   3.0005317e+01  -2.9094783e+01
   3.0005317e+01   4.3642175e+01
   3.5460829e+01  -3.6368479e+01
   3.5460829e+01   3.6368479e+01
   4.0916341e+01  -2.9094783e+01
   4.0916341e+01   4.3642175e+01


==> plots/points/ptqam_points_polar_32_8_snr_30__zone_2_.txt <==
   4.8507125e+00   6.4729641e+00
   4.8507125e+00   1.9418892e+01
   4.8507125e+00  -1.9418892e+01
   4.8507125e+00  -6.4729641e+00
   1.4552138e+01   1.2945928e+01
   1.4552138e+01   2.5891856e+01
   1.4552138e+01  -1.2945928e+01
   1.4552138e+01  -2.1089827e-15
   2.4253563e+01   6.4729641e+00
   2.4253563e+01   1.9418892e+01
   2.4253563e+01  -1.9418892e+01
   2.4253563e+01  -6.4729641e+00
   3.3954988e+01   1.2945928e+01
   3.3954988e+01   2.5891856e+01
   3.3954988e+01  -1.2945928e+01
   3.3954988e+01  -3.0128324e-15
   4.3656413e+01   6.4729641e+00
   4.3656413e+01   1.9418892e+01
   4.3656413e+01  -1.9418892e+01
   4.3656413e+01  -6.4729641e+00
   5.3357838e+01   1.2945928e+01
   5.3357838e+01   2.5891856e+01
   5.3357838e+01  -1.2945928e+01
   5.3357838e+01  -3.0676112e-15
   6.3059263e+01   6.4729641e+00
   6.3059263e+01   1.9418892e+01
   6.3059263e+01  -1.9418892e+01
   6.3059263e+01  -6.4729641e+00
   7.2760688e+01   1.2945928e+01
   7.2760688e+01   2.5891856e+01
   7.2760688e+01  -1.2945928e+01
   7.2760688e+01  -2.8119769e-15
   4.8507125e+00  -3.2364820e+01
   4.8507125e+00   3.2364820e+01
   1.4552138e+01  -2.5891856e+01
   1.4552138e+01   3.8837784e+01
   2.4253563e+01  -3.2364820e+01
   2.4253563e+01   3.2364820e+01
   3.3954988e+01  -2.5891856e+01
   3.3954988e+01   3.8837784e+01
   4.3656413e+01  -3.2364820e+01
   4.3656413e+01   3.2364820e+01
   5.3357838e+01  -2.5891856e+01
   5.3357838e+01   3.8837784e+01
   6.3059263e+01  -3.2364820e+01
   6.3059263e+01   3.2364820e+01
   7.2760688e+01  -2.5891856e+01
   7.2760688e+01   3.8837784e+01


==> plots/points/ptqam_points_polar_32_8_snr_30__zone_4_.txt <==
   4.8507125e+00   7.5340434e+00
   4.8507125e+00   2.2602130e+01
   4.8507125e+00  -2.2602130e+01
   4.8507125e+00  -7.5340434e+00
   1.4552138e+01   1.5068087e+01
   1.4552138e+01   3.0136173e+01
   1.4552138e+01  -1.5068087e+01
   1.4552138e+01  -2.4546972e-15
   2.4253563e+01   7.5340434e+00
   2.4253563e+01   2.2602130e+01
   2.4253563e+01  -2.2602130e+01
   2.4253563e+01  -7.5340434e+00
   3.3954988e+01   1.5068087e+01
   3.3954988e+01   3.0136173e+01
   3.3954988e+01  -1.5068087e+01
   3.3954988e+01  -3.5067104e-15
   4.3656413e+01   7.5340434e+00
   4.3656413e+01   2.2602130e+01
   4.3656413e+01  -2.2602130e+01
   4.3656413e+01  -7.5340434e+00
   5.3357838e+01   1.5068087e+01
   5.3357838e+01   3.0136173e+01
   5.3357838e+01  -1.5068087e+01
   5.3357838e+01  -3.5704687e-15
   6.3059263e+01   7.5340434e+00
   6.3059263e+01   2.2602130e+01
   6.3059263e+01  -2.2602130e+01
   6.3059263e+01  -7.5340434e+00
   7.2760688e+01   1.5068087e+01
   7.2760688e+01   3.0136173e+01
   7.2760688e+01  -1.5068087e+01
   7.2760688e+01  -3.2729297e-15
   4.8507125e+00  -3.7670217e+01
   4.8507125e+00   3.7670217e+01
   1.4552138e+01  -3.0136173e+01
   1.4552138e+01   4.5204260e+01
   2.4253563e+01  -3.7670217e+01
   2.4253563e+01   3.7670217e+01
   3.3954988e+01  -3.0136173e+01
   3.3954988e+01   4.5204260e+01
   4.3656413e+01  -3.7670217e+01
   4.3656413e+01   3.7670217e+01
   5.3357838e+01  -3.0136173e+01
   5.3357838e+01   4.5204260e+01
   6.3059263e+01  -3.7670217e+01
   6.3059263e+01   3.7670217e+01
   7.2760688e+01  -3.0136173e+01
   7.2760688e+01   4.5204260e+01


==> plots/points/ptqam_points_polar_32_8_snr_30__zone_5_.txt <==
   4.8507125e+00   7.6557051e+00
   4.8507125e+00   2.2967115e+01
   4.8507125e+00  -2.2967115e+01
   4.8507125e+00  -7.6557051e+00
   1.4552138e+01   1.5311410e+01
   1.4552138e+01   3.0622820e+01
   1.4552138e+01  -1.5311410e+01
   1.4552138e+01  -2.4943364e-15
   2.4253563e+01   7.6557051e+00
   2.4253563e+01   2.2967115e+01
   2.4253563e+01  -2.2967115e+01
   2.4253563e+01  -7.6557051e+00
   3.3954988e+01   1.5311410e+01
   3.3954988e+01   3.0622820e+01
   3.3954988e+01  -1.5311410e+01
   3.3954988e+01  -3.5633377e-15
   4.3656413e+01   7.6557051e+00
   4.3656413e+01   2.2967115e+01
   4.3656413e+01  -2.2967115e+01
   4.3656413e+01  -7.6557051e+00
   5.3357838e+01   1.5311410e+01
   5.3357838e+01   3.0622820e+01
   5.3357838e+01  -1.5311410e+01
   5.3357838e+01  -3.6281256e-15
   6.3059263e+01   7.6557051e+00
   6.3059263e+01   2.2967115e+01
   6.3059263e+01  -2.2967115e+01
   6.3059263e+01  -7.6557051e+00
   7.2760688e+01   1.5311410e+01
   7.2760688e+01   3.0622820e+01
   7.2760688e+01  -1.5311410e+01
   7.2760688e+01  -3.3257818e-15
   4.8507125e+00  -3.8278526e+01
   4.8507125e+00   3.8278526e+01
   1.4552138e+01  -3.0622820e+01
   1.4552138e+01   4.5934231e+01
   2.4253563e+01  -3.8278526e+01
   2.4253563e+01   3.8278526e+01
   3.3954988e+01  -3.0622820e+01
   3.3954988e+01   4.5934231e+01
   4.3656413e+01  -3.8278526e+01
   4.3656413e+01   3.8278526e+01
   5.3357838e+01  -3.0622820e+01
   5.3357838e+01   4.5934231e+01
   6.3059263e+01  -3.8278526e+01
   6.3059263e+01   3.8278526e+01
   7.2760688e+01  -3.0622820e+01
   7.2760688e+01   4.5934231e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_1_.txt <==
   1.5339300e+01   6.5793418e+00
   1.5339300e+01   1.9738025e+01
   1.5339300e+01  -1.9738025e+01
   1.5339300e+01  -6.5793418e+00
   4.6017899e+01   1.3158684e+01
   4.6017899e+01   2.6317367e+01
   4.6017899e+01  -1.3158684e+01
   4.6017899e+01  -2.1436421e-15
   7.6696499e+01   6.5793418e+00
   7.6696499e+01   1.9738025e+01
   7.6696499e+01  -1.9738025e+01
   7.6696499e+01  -6.5793418e+00
   1.0737510e+02   1.3158684e+01
   1.0737510e+02   2.6317367e+01
   1.0737510e+02  -1.3158684e+01
   1.0737510e+02  -3.0623458e-15
   1.3805370e+02   6.5793418e+00
   1.3805370e+02   1.9738025e+01
   1.3805370e+02  -1.9738025e+01
   1.3805370e+02  -6.5793418e+00
   1.6873230e+02   1.3158684e+01
   1.6873230e+02   2.6317367e+01
   1.6873230e+02  -1.3158684e+01
   1.6873230e+02  -3.1180248e-15
   1.9941090e+02   6.5793418e+00
   1.9941090e+02   1.9738025e+01
   1.9941090e+02  -1.9738025e+01
   1.9941090e+02  -6.5793418e+00
   2.3008950e+02   1.3158684e+01
   2.3008950e+02   2.6317367e+01
   2.3008950e+02  -1.3158684e+01
   2.3008950e+02  -2.8581894e-15
   1.5339300e+01  -3.2896709e+01
   1.5339300e+01   3.2896709e+01
   4.6017899e+01  -2.6317367e+01
   4.6017899e+01   3.9476051e+01
   7.6696499e+01  -3.2896709e+01
   7.6696499e+01   3.2896709e+01
   1.0737510e+02  -2.6317367e+01
   1.0737510e+02   3.9476051e+01
   1.3805370e+02  -3.2896709e+01
   1.3805370e+02   3.2896709e+01
   1.6873230e+02  -2.6317367e+01
   1.6873230e+02   3.9476051e+01
   1.9941090e+02  -3.2896709e+01
   1.9941090e+02   3.2896709e+01
   2.3008950e+02  -2.6317367e+01
   2.3008950e+02   3.9476051e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_2_.txt <==
   1.5339300e+01   7.6748599e+00
   1.5339300e+01   2.3024580e+01
   1.5339300e+01  -2.3024580e+01
   1.5339300e+01  -7.6748599e+00
   4.6017899e+01   1.5349720e+01
   4.6017899e+01   3.0699440e+01
   4.6017899e+01  -1.5349720e+01
   4.6017899e+01  -2.5005773e-15
   7.6696499e+01   7.6748599e+00
   7.6696499e+01   2.3024580e+01
   7.6696499e+01  -2.3024580e+01
   7.6696499e+01  -7.6748599e+00
   1.0737510e+02   1.5349720e+01
   1.0737510e+02   3.0699440e+01
   1.0737510e+02  -1.5349720e+01
   1.0737510e+02  -3.5722532e-15
   1.3805370e+02   7.6748599e+00
   1.3805370e+02   2.3024580e+01
   1.3805370e+02  -2.3024580e+01
   1.3805370e+02  -7.6748599e+00
   1.6873230e+02   1.5349720e+01
   1.6873230e+02   3.0699440e+01
   1.6873230e+02  -1.5349720e+01
   1.6873230e+02  -3.6372033e-15
   1.9941090e+02   7.6748599e+00
   1.9941090e+02   2.3024580e+01
   1.9941090e+02  -2.3024580e+01
   1.9941090e+02  -7.6748599e+00
   2.3008950e+02   1.5349720e+01
   2.3008950e+02   3.0699440e+01
   2.3008950e+02  -1.5349720e+01
   2.3008950e+02  -3.3341030e-15
   1.5339300e+01  -3.8374300e+01
   1.5339300e+01   3.8374300e+01
   4.6017899e+01  -3.0699440e+01
   4.6017899e+01   4.6049159e+01
   7.6696499e+01  -3.8374300e+01
   7.6696499e+01   3.8374300e+01
   1.0737510e+02  -3.0699440e+01
   1.0737510e+02   4.6049159e+01
   1.3805370e+02  -3.8374300e+01
   1.3805370e+02   3.8374300e+01
   1.6873230e+02  -3.0699440e+01
   1.6873230e+02   4.6049159e+01
   1.9941090e+02  -3.8374300e+01
   1.9941090e+02   3.8374300e+01
   2.3008950e+02  -3.0699440e+01
   2.3008950e+02   4.6049159e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_3_.txt <==
   1.5339300e+01   7.7880621e+00
   1.5339300e+01   2.3364186e+01
   1.5339300e+01  -2.3364186e+01
   1.5339300e+01  -7.7880621e+00
   4.6017899e+01   1.5576124e+01
   4.6017899e+01   3.1152248e+01
   4.6017899e+01  -1.5576124e+01
   4.6017899e+01  -2.5374601e-15
   7.6696499e+01   7.7880621e+00
   7.6696499e+01   2.3364186e+01
   7.6696499e+01  -2.3364186e+01
   7.6696499e+01  -7.7880621e+00
   1.0737510e+02   1.5576124e+01
   1.0737510e+02   3.1152248e+01
   1.0737510e+02  -1.5576124e+01
   1.0737510e+02  -3.6249430e-15
   1.3805370e+02   7.7880621e+00
   1.3805370e+02   2.3364186e+01
   1.3805370e+02  -2.3364186e+01
   1.3805370e+02  -7.7880621e+00
   1.6873230e+02   1.5576124e+01
   1.6873230e+02   3.1152248e+01
   1.6873230e+02  -1.5576124e+01
   1.6873230e+02  -3.6908511e-15
   1.9941090e+02   7.7880621e+00
   1.9941090e+02   2.3364186e+01
   1.9941090e+02  -2.3364186e+01
   1.9941090e+02  -7.7880621e+00
   2.3008950e+02   1.5576124e+01
   2.3008950e+02   3.1152248e+01
   2.3008950e+02  -1.5576124e+01
   2.3008950e+02  -3.3832802e-15
   1.5339300e+01  -3.8940310e+01
   1.5339300e+01   3.8940310e+01
   4.6017899e+01  -3.1152248e+01
   4.6017899e+01   4.6728373e+01
   7.6696499e+01  -3.8940310e+01
   7.6696499e+01   3.8940310e+01
   1.0737510e+02  -3.1152248e+01
   1.0737510e+02   4.6728373e+01
   1.3805370e+02  -3.8940310e+01
   1.3805370e+02   3.8940310e+01
   1.6873230e+02  -3.1152248e+01
   1.6873230e+02   4.6728373e+01
   1.9941090e+02  -3.8940310e+01
   1.9941090e+02   3.8940310e+01
   2.3008950e+02  -3.1152248e+01
   2.3008950e+02   4.6728373e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_4_.txt <==
   1.5339300e+01   7.8201410e+00
   1.5339300e+01   2.3460423e+01
   1.5339300e+01  -2.3460423e+01
   1.5339300e+01  -7.8201410e+00
   4.6017899e+01   1.5640282e+01
   4.6017899e+01   3.1280564e+01
   4.6017899e+01  -1.5640282e+01
   4.6017899e+01  -2.5479119e-15
   7.6696499e+01   7.8201410e+00
   7.6696499e+01   2.3460423e+01
   7.6696499e+01  -2.3460423e+01
   7.6696499e+01  -7.8201410e+00
   1.0737510e+02   1.5640282e+01
   1.0737510e+02   3.1280564e+01
   1.0737510e+02  -1.5640282e+01
   1.0737510e+02  -3.6398741e-15
   1.3805370e+02   7.8201410e+00
   1.3805370e+02   2.3460423e+01
   1.3805370e+02  -2.3460423e+01
   1.3805370e+02  -7.8201410e+00
   1.6873230e+02   1.5640282e+01
   1.6873230e+02   3.1280564e+01
   1.6873230e+02  -1.5640282e+01
   1.6873230e+02  -3.7060536e-15
   1.9941090e+02   7.8201410e+00
   1.9941090e+02   2.3460423e+01
   1.9941090e+02  -2.3460423e+01
   1.9941090e+02  -7.8201410e+00
   2.3008950e+02   1.5640282e+01
   2.3008950e+02   3.1280564e+01
   2.3008950e+02  -1.5640282e+01
   2.3008950e+02  -3.3972158e-15
   1.5339300e+01  -3.9100705e+01
   1.5339300e+01   3.9100705e+01
   4.6017899e+01  -3.1280564e+01
   4.6017899e+01   4.6920846e+01
   7.6696499e+01  -3.9100705e+01
   7.6696499e+01   3.9100705e+01
   1.0737510e+02  -3.1280564e+01
   1.0737510e+02   4.6920846e+01
   1.3805370e+02  -3.9100705e+01
   1.3805370e+02   3.9100705e+01
   1.6873230e+02  -3.1280564e+01
   1.6873230e+02   4.6920846e+01
   1.9941090e+02  -3.9100705e+01
   1.9941090e+02   3.9100705e+01
   2.3008950e+02  -3.1280564e+01
   2.3008950e+02   4.6920846e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_5_.txt <==
   1.5339300e+01   7.8334578e+00
   1.5339300e+01   2.3500373e+01
   1.5339300e+01  -2.3500373e+01
   1.5339300e+01  -7.8334578e+00
   4.6017899e+01   1.5666916e+01
   4.6017899e+01   3.1333831e+01
   4.6017899e+01  -1.5666916e+01
   4.6017899e+01  -2.5522507e-15
   7.6696499e+01   7.8334578e+00
   7.6696499e+01   2.3500373e+01
   7.6696499e+01  -2.3500373e+01
   7.6696499e+01  -7.8334578e+00
   1.0737510e+02   1.5666916e+01
   1.0737510e+02   3.1333831e+01
   1.0737510e+02  -1.5666916e+01
   1.0737510e+02  -3.6460724e-15
   1.3805370e+02   7.8334578e+00
   1.3805370e+02   2.3500373e+01
   1.3805370e+02  -2.3500373e+01
   1.3805370e+02  -7.8334578e+00
   1.6873230e+02   1.5666916e+01
   1.6873230e+02   3.1333831e+01
   1.6873230e+02  -1.5666916e+01
   1.6873230e+02  -3.7123646e-15
   1.9941090e+02   7.8334578e+00
   1.9941090e+02   2.3500373e+01
   1.9941090e+02  -2.3500373e+01
   1.9941090e+02  -7.8334578e+00
   2.3008950e+02   1.5666916e+01
   2.3008950e+02   3.1333831e+01
   2.3008950e+02  -1.5666916e+01
   2.3008950e+02  -3.4030009e-15
   1.5339300e+01  -3.9167289e+01
   1.5339300e+01   3.9167289e+01
   4.6017899e+01  -3.1333831e+01
   4.6017899e+01   4.7000747e+01
   7.6696499e+01  -3.9167289e+01
   7.6696499e+01   3.9167289e+01
   1.0737510e+02  -3.1333831e+01
   1.0737510e+02   4.7000747e+01
   1.3805370e+02  -3.9167289e+01
   1.3805370e+02   3.9167289e+01
   1.6873230e+02  -3.1333831e+01
   1.6873230e+02   4.7000747e+01
   1.9941090e+02  -3.9167289e+01
   1.9941090e+02   3.9167289e+01
   2.3008950e+02  -3.1333831e+01
   2.3008950e+02   4.7000747e+01


==> plots/points/ptqam_points_polar_32_8_snr_40__zone_6_.txt <==
   1.5339300e+01   7.8402247e+00
   1.5339300e+01   2.3520674e+01
   1.5339300e+01  -2.3520674e+01
   1.5339300e+01  -7.8402247e+00
   4.6017899e+01   1.5680449e+01
   4.6017899e+01   3.1360899e+01
   4.6017899e+01  -1.5680449e+01
   4.6017899e+01  -2.5544554e-15
   7.6696499e+01   7.8402247e+00
   7.6696499e+01   2.3520674e+01
   7.6696499e+01  -2.3520674e+01
   7.6696499e+01  -7.8402247e+00
   1.0737510e+02   1.5680449e+01
   1.0737510e+02   3.1360899e+01
   1.0737510e+02  -1.5680449e+01
   1.0737510e+02  -3.6492221e-15
   1.3805370e+02   7.8402247e+00
   1.3805370e+02   2.3520674e+01
   1.3805370e+02  -2.3520674e+01
   1.3805370e+02  -7.8402247e+00
   1.6873230e+02   1.5680449e+01
   1.6873230e+02   3.1360899e+01
   1.6873230e+02  -1.5680449e+01
   1.6873230e+02  -3.7155715e-15
   1.9941090e+02   7.8402247e+00
   1.9941090e+02   2.3520674e+01
   1.9941090e+02  -2.3520674e+01
   1.9941090e+02  -7.8402247e+00
   2.3008950e+02   1.5680449e+01
   2.3008950e+02   3.1360899e+01
   2.3008950e+02  -1.5680449e+01
   2.3008950e+02  -3.4059406e-15
   1.5339300e+01  -3.9201124e+01
   1.5339300e+01   3.9201124e+01
   4.6017899e+01  -3.1360899e+01
   4.6017899e+01   4.7041348e+01
   7.6696499e+01  -3.9201124e+01
   7.6696499e+01   3.9201124e+01
   1.0737510e+02  -3.1360899e+01
   1.0737510e+02   4.7041348e+01
   1.3805370e+02  -3.9201124e+01
   1.3805370e+02   3.9201124e+01
   1.6873230e+02  -3.1360899e+01
   1.6873230e+02   4.7041348e+01
   1.9941090e+02  -3.9201124e+01
   1.9941090e+02   3.9201124e+01
   2.3008950e+02  -3.1360899e+01
   2.3008950e+02   4.7041348e+01


==> plots/transaction-data/optG/16384-PQAM_1.000000e-02_.txt <==
   3.0000000e+01   1.2800000e+02
   3.1000000e+01   1.2800000e+02
   3.2000000e+01   1.2800000e+02
   3.3000000e+01   1.2800000e+02
   3.4000000e+01   2.5600000e+02
   3.5000000e+01   2.5600000e+02
   3.6000000e+01   2.5600000e+02
   3.7000000e+01   2.5600000e+02
   3.8000000e+01   2.5600000e+02
   3.9000000e+01   2.5600000e+02
   4.0000000e+01   2.5600000e+02
   4.1000000e+01   2.5600000e+02
   4.2000000e+01   2.5600000e+02
   4.3000000e+01   2.5600000e+02
   4.4000000e+01   2.5600000e+02
   4.5000000e+01   2.5600000e+02
   4.6000000e+01   2.5600000e+02
   4.7000000e+01   5.1200000e+02
   4.8000000e+01   5.1200000e+02
   4.9000000e+01   5.1200000e+02
   5.0000000e+01   5.1200000e+02
   5.1000000e+01   5.1200000e+02
   5.2000000e+01   5.1200000e+02
   5.3000000e+01   5.1200000e+02
   5.4000000e+01   5.1200000e+02
   5.5000000e+01   5.1200000e+02
   5.6000000e+01   5.1200000e+02
   5.7000000e+01   5.1200000e+02
   5.8000000e+01   5.1200000e+02
   5.9000000e+01   1.0240000e+03
   6.0000000e+01   1.0240000e+03
   6.1000000e+01   1.0240000e+03
   6.2000000e+01   1.0240000e+03
   6.3000000e+01   1.0240000e+03
   6.4000000e+01   1.0240000e+03
   6.5000000e+01   1.0240000e+03
   6.6000000e+01   1.0240000e+03
   6.7000000e+01   1.0240000e+03
   6.8000000e+01   1.0240000e+03
   6.9000000e+01   1.0240000e+03
   7.0000000e+01   1.0240000e+03
   7.1000000e+01   2.0480000e+03
   7.2000000e+01   2.0480000e+03
   7.3000000e+01   2.0480000e+03
   7.4000000e+01   2.0480000e+03
   7.5000000e+01   2.0480000e+03
   7.6000000e+01   2.0480000e+03
   7.7000000e+01   2.0480000e+03
   7.8000000e+01   2.0480000e+03
   7.9000000e+01   2.0480000e+03
   8.0000000e+01   2.0480000e+03
   8.1000000e+01   2.0480000e+03
   8.2000000e+01   2.0480000e+03
   8.3000000e+01   4.0960000e+03
   8.4000000e+01   4.0960000e+03
   8.5000000e+01   4.0960000e+03
   8.6000000e+01   4.0960000e+03
   8.7000000e+01   4.0960000e+03
   8.8000000e+01   4.0960000e+03
   8.9000000e+01   4.0960000e+03
   9.0000000e+01   4.0960000e+03
   9.1000000e+01   4.0960000e+03
   9.2000000e+01   4.0960000e+03
   9.3000000e+01   4.0960000e+03
   9.4000000e+01   4.0960000e+03
   9.5000000e+01   8.1920000e+03
   9.6000000e+01   8.1920000e+03
   9.7000000e+01   8.1920000e+03
   9.8000000e+01   8.1920000e+03
   9.9000000e+01   8.1920000e+03
   1.0000000e+02   8.1920000e+03


==> plots/transaction-data/optG/16384-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   6.4000000e+01
   3.1000000e+01   6.4000000e+01
   3.2000000e+01   6.4000000e+01
   3.3000000e+01   6.4000000e+01
   3.4000000e+01   6.4000000e+01
   3.5000000e+01   6.4000000e+01
   3.6000000e+01   6.4000000e+01
   3.7000000e+01   6.4000000e+01
   3.8000000e+01   6.4000000e+01
   3.9000000e+01   6.4000000e+01
   3.9000001e+01   1.2800000e+02
   4.0000000e+01   1.2800000e+02
   4.1000000e+01   1.2800000e+02
   4.2000000e+01   1.2800000e+02
   4.3000000e+01   1.2800000e+02
   4.4000000e+01   1.2800000e+02
   4.5000000e+01   1.2800000e+02
   4.6000000e+01   1.2800000e+02
   4.7000000e+01   1.2800000e+02
   4.8000000e+01   1.2800000e+02
   4.9000000e+01   1.2800000e+02
   5.0000000e+01   1.2800000e+02
   5.1000000e+01   1.2800000e+02
   5.2000000e+01   1.2800000e+02
   5.2000001e+01   2.5600000e+02
   5.3000000e+01   2.5600000e+02
   5.4000000e+01   2.5600000e+02
   5.5000000e+01   2.5600000e+02
   5.6000000e+01   2.5600000e+02
   5.7000000e+01   2.5600000e+02
   5.8000000e+01   2.5600000e+02
   5.9000000e+01   2.5600000e+02
   6.0000000e+01   2.5600000e+02
   6.1000000e+01   2.5600000e+02
   6.1000001e+01   5.1200000e+02
   6.2000000e+01   5.1200000e+02
   6.3000000e+01   5.1200000e+02
   6.4000000e+01   5.1200000e+02
   6.5000000e+01   5.1200000e+02
   6.6000000e+01   5.1200000e+02
   6.7000000e+01   5.1200000e+02
   6.8000000e+01   5.1200000e+02
   6.9000000e+01   5.1200000e+02
   6.9000001e+01   1.0240000e+03
   7.0000000e+01   1.0240000e+03
   7.1000000e+01   1.0240000e+03
   7.2000000e+01   1.0240000e+03
   7.3000000e+01   1.0240000e+03
   7.4000000e+01   1.0240000e+03
   7.5000000e+01   1.0240000e+03
   7.6000000e+01   1.0240000e+03
   7.6000001e+01   2.0480000e+03
   7.7000000e+01   2.0480000e+03
   7.8000000e+01   2.0480000e+03
   7.9000000e+01   2.0480000e+03
   8.0000000e+01   2.0480000e+03
   8.1000000e+01   2.0480000e+03
   8.2000000e+01   2.0480000e+03
   8.3000000e+01   2.0480000e+03
   8.4000000e+01   2.0480000e+03
   8.5000000e+01   2.0480000e+03
   8.6000000e+01   2.0480000e+03
   8.6000000e+01   4.0960000e+03
   8.7000000e+01   4.0960000e+03
   8.8000000e+01   4.0960000e+03
   8.9000000e+01   4.0960000e+03
   9.0000000e+01   4.0960000e+03
   9.1000000e+01   4.0960000e+03
   9.2000000e+01   4.0960000e+03
   9.3000000e+01   4.0960000e+03
   9.4000000e+01   4.0960000e+03
   9.5000000e+01   4.0960000e+03
   9.6000000e+01   4.0960000e+03
   9.7000000e+01   4.0960000e+03
   9.8000000e+01   4.0960000e+03
   9.9000000e+01   4.0960000e+03
   1.0000000e+02   4.0960000e+03


==> plots/transaction-data/optG/16384-PTQAM_1.000000e-02_.txt <==
   3.0000000e+01   1.2800000e+02
   3.1000000e+01   1.2800000e+02
   3.2000000e+01   1.2800000e+02
   3.3000000e+01   1.2800000e+02
   3.4000000e+01   1.2800000e+02
   3.5000000e+01   5.1200000e+02
   3.6000000e+01   5.1200000e+02
   3.7000000e+01   5.1200000e+02
   3.8000000e+01   5.1200000e+02
   3.9000000e+01   5.1200000e+02
   4.0000000e+01   2.5600000e+02
   4.1000000e+01   2.5600000e+02
   4.2000000e+01   2.5600000e+02
   4.3000000e+01   2.5600000e+02
   4.4000000e+01   2.5600000e+02
   4.5000000e+01   2.5600000e+02
   4.6000000e+01   2.5600000e+02
   4.7000000e+01   1.0240000e+03
   4.8000000e+01   1.0240000e+03
   4.9000000e+01   1.0240000e+03
   5.0000000e+01   1.0240000e+03
   5.1000000e+01   1.0240000e+03
   5.2000000e+01   1.0240000e+03
   5.3000000e+01   5.1200000e+02
   5.4000000e+01   5.1200000e+02
   5.5000000e+01   5.1200000e+02
   5.6000000e+01   5.1200000e+02
   5.7000000e+01   1.0240000e+03
   5.8000000e+01   1.0240000e+03
   5.9000000e+01   1.0240000e+03
   6.0000000e+01   1.0240000e+03
   6.1000000e+01   1.0240000e+03
   6.2000000e+01   1.0240000e+03
   6.3000000e+01   1.0240000e+03
   6.4000000e+01   1.0240000e+03
   6.5000000e+01   2.0480000e+03
   6.6000000e+01   2.0480000e+03
   6.7000000e+01   2.0480000e+03
   6.8000000e+01   2.0480000e+03
   6.9000000e+01   2.0480000e+03
   7.0000000e+01   2.0480000e+03
   7.1000000e+01   2.0480000e+03
   7.2000000e+01   2.0480000e+03
   7.3000000e+01   2.0480000e+03
   7.4000000e+01   2.0480000e+03
   7.5000000e+01   2.0480000e+03
   7.6000000e+01   2.0480000e+03
   7.7000000e+01   4.0960000e+03
   7.8000000e+01   4.0960000e+03
   7.9000000e+01   4.0960000e+03
   8.0000000e+01   4.0960000e+03
   8.1000000e+01   4.0960000e+03
   8.2000000e+01   4.0960000e+03
   8.3000000e+01   4.0960000e+03
   8.4000000e+01   4.0960000e+03
   8.5000000e+01   4.0960000e+03
   8.6000000e+01   4.0960000e+03
   8.7000000e+01   4.0960000e+03
   8.8000000e+01   4.0960000e+03
   8.9000000e+01   4.0960000e+03
   9.0000000e+01   8.1920000e+03
   9.1000000e+01   8.1920000e+03
   9.2000000e+01   8.1920000e+03
   9.3000000e+01   8.1920000e+03
   9.4000000e+01   8.1920000e+03
   9.5000000e+01   8.1920000e+03
   9.6000000e+01   8.1920000e+03
   9.7000000e+01   8.1920000e+03
   9.8000000e+01   8.1920000e+03
   9.9000000e+01   8.1920000e+03
   1.0000000e+02   8.1920000e+03


==> plots/transaction-data/optG/16384-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   6.4000000e+01
   3.1000000e+01   6.4000000e+01
   3.2000000e+01   6.4000000e+01
   3.3000000e+01   6.4000000e+01
   3.4000000e+01   6.4000000e+01
   3.5000000e+01   6.4000000e+01
   3.5000001e+01   1.2800000e+02
   3.6000000e+01   1.2800000e+02
   3.7000000e+01   1.2800000e+02
   3.8000000e+01   1.2800000e+02
   3.9000000e+01   1.2800000e+02
   4.0000000e+01   1.2800000e+02
   4.1000000e+01   1.2800000e+02
   4.2000000e+01   1.2800000e+02
   4.3000000e+01   1.2800000e+02
   4.4000000e+01   1.2800000e+02
   4.5000000e+01   1.2800000e+02
   4.5000001e+01   2.5600000e+02
   4.6000000e+01   2.5600000e+02
   4.7000000e+01   2.5600000e+02
   4.8000000e+01   2.5600000e+02
   4.9000000e+01   2.5600000e+02
   5.0000000e+01   2.5600000e+02
   5.1000000e+01   2.5600000e+02
   5.2000000e+01   2.5600000e+02
   5.3000000e+01   2.5600000e+02
   5.4000000e+01   2.5600000e+02
   5.5000000e+01   2.5600000e+02
   5.5000001e+01   5.1200000e+02
   5.6000000e+01   5.1200000e+02
   5.7000000e+01   5.1200000e+02
   5.8000000e+01   5.1200000e+02
   5.9000000e+01   5.1200000e+02
   6.0000000e+01   5.1200000e+02
   6.1000000e+01   5.1200000e+02
   6.2000000e+01   5.1200000e+02
   6.2000000e+01   1.0240000e+03
   6.3000000e+01   1.0240000e+03
   6.4000000e+01   1.0240000e+03
   6.5000000e+01   1.0240000e+03
   6.6000000e+01   1.0240000e+03
   6.7000000e+01   1.0240000e+03
   6.8000000e+01   1.0240000e+03
   6.9000000e+01   1.0240000e+03
   6.9000001e+01   2.0480000e+03
   7.0000000e+01   2.0480000e+03
   7.1000000e+01   2.0480000e+03
   7.2000000e+01   2.0480000e+03
   7.3000000e+01   2.0480000e+03
   7.4000000e+01   2.0480000e+03
   7.5000000e+01   2.0480000e+03
   7.6000000e+01   2.0480000e+03
   7.7000000e+01   2.0480000e+03
   7.7000001e+01   4.0960000e+03
   7.8000000e+01   4.0960000e+03
   7.9000000e+01   4.0960000e+03
   8.0000000e+01   4.0960000e+03
   8.1000000e+01   4.0960000e+03
   8.2000000e+01   4.0960000e+03
   8.3000000e+01   4.0960000e+03
   8.4000000e+01   4.0960000e+03
   8.5000000e+01   4.0960000e+03
   8.6000000e+01   4.0960000e+03
   8.7000000e+01   4.0960000e+03
   8.8000000e+01   4.0960000e+03
   8.9000000e+01   4.0960000e+03
   9.0000000e+01   4.0960000e+03
   9.1000000e+01   4.0960000e+03



==> plots/transaction-data/optG/4096-PQAM_1.000000e-02_.txt <==
   3.0000000e+01   6.4000000e+01
   3.1000000e+01   6.4000000e+01
   3.2000000e+01   6.4000000e+01
   3.3000000e+01   6.4000000e+01
   3.3000001e+01   1.2800000e+02
   3.4000000e+01   1.2800000e+02
   3.5000000e+01   1.2800000e+02
   3.6000000e+01   1.2800000e+02
   3.7000000e+01   1.2800000e+02
   3.8000000e+01   1.2800000e+02
   3.9000000e+01   1.2800000e+02
   4.0000000e+01   1.2800000e+02
   4.1000000e+01   1.2800000e+02
   4.2000000e+01   1.2800000e+02
   4.3000000e+01   1.2800000e+02
   4.4000000e+01   1.2800000e+02
   4.5000000e+01   1.2800000e+02
   4.6000000e+01   1.2800000e+02
   4.6000001e+01   2.5600000e+02
   4.7000000e+01   2.5600000e+02
   4.8000000e+01   2.5600000e+02
   4.9000000e+01   2.5600000e+02
   5.0000000e+01   2.5600000e+02
   5.1000000e+01   2.5600000e+02
   5.2000000e+01   2.5600000e+02
   5.3000000e+01   2.5600000e+02
   5.4000000e+01   2.5600000e+02
   5.5000000e+01   2.5600000e+02
   5.6000000e+01   2.5600000e+02
   5.7000000e+01   2.5600000e+02
   5.8000000e+01   2.5600000e+02
   5.8000001e+01   5.1200000e+02
   5.9000000e+01   5.1200000e+02
   6.0000000e+01   5.1200000e+02
   6.1000000e+01   5.1200000e+02
   6.2000000e+01   5.1200000e+02
   6.3000000e+01   5.1200000e+02
   6.4000000e+01   5.1200000e+02
   6.5000000e+01   5.1200000e+02
   6.6000000e+01   5.1200000e+02
   6.7000000e+01   5.1200000e+02
   6.8000000e+01   5.1200000e+02
   6.9000000e+01   5.1200000e+02
   7.0000000e+01   5.1200000e+02
   7.0000001e+01   1.0240000e+03
   7.1000000e+01   1.0240000e+03
   7.2000000e+01   1.0240000e+03
   7.3000000e+01   1.0240000e+03
   7.4000000e+01   1.0240000e+03
   7.5000000e+01   1.0240000e+03
   7.6000000e+01   1.0240000e+03
   7.7000000e+01   1.0240000e+03
   7.8000000e+01   1.0240000e+03
   7.9000000e+01   1.0240000e+03
   8.0000000e+01   1.0240000e+03
   8.1000000e+01   1.0240000e+03
   8.1000001e+01   2.0480000e+03
   8.2000000e+01   2.0480000e+03
   8.3000000e+01   2.0480000e+03
   8.4000000e+01   2.0480000e+03
   8.5000000e+01   2.0480000e+03
   8.6000000e+01   2.0480000e+03
   8.7000000e+01   2.0480000e+03
   8.8000000e+01   2.0480000e+03
   8.9000000e+01   2.0480000e+03
   9.0000000e+01   2.0480000e+03
   9.1000000e+01   2.0480000e+03
   9.2000000e+01   2.0480000e+03
   9.3000000e+01   2.0480000e+03
   9.4000000e+01   2.0480000e+03
   9.4000001e+01   4.0960000e+03
   9.5000000e+01   4.0960000e+03
   9.6000000e+01   4.0960000e+03
   9.7000000e+01   4.0960000e+03
   9.8000000e+01   4.0960000e+03
   9.9000000e+01   4.0960000e+03
   1.0000000e+02   4.0960000e+03


==> plots/transaction-data/optG/4096-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   3.2000000e+01
   3.1000000e+01   3.2000000e+01
   3.2000000e+01   3.2000000e+01
   3.3000000e+01   3.2000000e+01
   3.4000000e+01   3.2000000e+01
   3.5000000e+01   3.2000000e+01
   3.6000000e+01   3.2000000e+01
   3.7000000e+01   3.2000000e+01
   3.7000001e+01   6.4000000e+01
   3.8000000e+01   6.4000000e+01
   3.9000000e+01   6.4000000e+01
   4.0000000e+01   6.4000000e+01
   4.1000000e+01   6.4000000e+01
   4.2000000e+01   6.4000000e+01
   4.3000000e+01   6.4000000e+01
   4.4000000e+01   6.4000000e+01
   4.5000000e+01   6.4000000e+01
   4.6000000e+01   6.4000000e+01
   4.7000000e+01   6.4000000e+01
   4.8000000e+01   6.4000000e+01
   4.8000001e+01   1.2800000e+02
   4.9000000e+01   1.2800000e+02
   5.0000000e+01   1.2800000e+02
   5.1000000e+01   1.2800000e+02
   5.2000000e+01   1.2800000e+02
   5.3000000e+01   1.2800000e+02
   5.4000000e+01   1.2800000e+02
   5.5000000e+01   1.2800000e+02
   5.6000000e+01   1.2800000e+02
   5.6000001e+01   2.5600000e+02
   5.7000000e+01   2.5600000e+02
   5.8000000e+01   2.5600000e+02
   5.9000000e+01   2.5600000e+02
   6.0000000e+01   2.5600000e+02
   6.1000000e+01   2.5600000e+02
   6.2000000e+01   2.5600000e+02
   6.3000000e+01   2.5600000e+02
   6.3000001e+01   5.1200000e+02
   6.4000000e+01   5.1200000e+02
   6.5000000e+01   5.1200000e+02
   6.6000000e+01   5.1200000e+02
   6.7000000e+01   5.1200000e+02
   6.8000000e+01   5.1200000e+02
   6.9000000e+01   5.1200000e+02
   7.0000000e+01   5.1200000e+02
   7.1000000e+01   5.1200000e+02
   7.2000000e+01   5.1200000e+02
   7.3000000e+01   5.1200000e+02
   7.3000001e+01   1.0240000e+03
   7.4000000e+01   1.0240000e+03
   7.5000000e+01   1.0240000e+03
   7.6000000e+01   1.0240000e+03
   7.7000000e+01   1.0240000e+03
   7.8000000e+01   1.0240000e+03
   7.9000000e+01   1.0240000e+03
   8.0000000e+01   1.0240000e+03
   8.1000000e+01   1.0240000e+03
   8.2000000e+01   1.0240000e+03
   8.3000000e+01   1.0240000e+03
   8.4000000e+01   1.0240000e+03
   8.5000000e+01   1.0240000e+03
   8.6000000e+01   1.0240000e+03
   8.7000000e+01   1.0240000e+03
   8.8000000e+01   1.0240000e+03
   8.9000000e+01   1.0240000e+03
   9.0000000e+01   1.0240000e+03
   9.1000000e+01   1.0240000e+03
   9.2000000e+01   1.0240000e+03
   9.3000000e+01   1.0240000e+03
   9.4000000e+01   1.0240000e+03
   9.5000000e+01   1.0240000e+03
   9.6000000e+01   1.0240000e+03
   9.7000000e+01   1.0240000e+03
   9.8000000e+01   1.0240000e+03
   9.9000000e+01   1.0240000e+03
   1.0000000e+02   1.0240000e+03


==> plots/transaction-data/optG/4096-PTQAM_1.000000e-02_.txt <==
   3.0000000e+01   6.4000000e+01
   3.1000000e+01   6.4000000e+01
   3.2000000e+01   6.4000000e+01
   3.3000000e+01   6.4000000e+01
   3.3000001e+01   1.2800000e+02
   3.4000000e+01   1.2800000e+02
   3.5000000e+01   1.2800000e+02
   3.6000000e+01   1.2800000e+02
   3.7000000e+01   1.2800000e+02
   3.8000000e+01   1.2800000e+02
   3.9000000e+01   1.2800000e+02
   4.0000000e+01   1.2800000e+02
   4.1000000e+01   1.2800000e+02
   4.2000000e+01   1.2800000e+02
   4.3000000e+01   1.2800000e+02
   4.4000000e+01   1.2800000e+02
   4.4000001e+01   2.5600000e+02
   4.5000000e+01   2.5600000e+02
   4.6000000e+01   2.5600000e+02
   4.7000000e+01   2.5600000e+02
   4.8000000e+01   2.5600000e+02
   4.9000000e+01   2.5600000e+02
   5.0000000e+01   2.5600000e+02
   5.1000000e+01   2.5600000e+02
   5.2000000e+01   2.5600000e+02
   5.2000001e+01   5.1200000e+02
   5.3000000e+01   5.1200000e+02
   5.4000000e+01   5.1200000e+02
   5.5000000e+01   5.1200000e+02
   5.6000000e+01   5.1200000e+02
   5.7000000e+01   5.1200000e+02
   5.8000000e+01   5.1200000e+02
   5.9000000e+01   5.1200000e+02
   6.0000000e+01   5.1200000e+02
   6.1000000e+01   5.1200000e+02
   6.2000000e+01   5.1200000e+02
   6.3000000e+01   5.1200000e+02
   6.3000001e+01   1.0240000e+03
   6.4000000e+01   1.0240000e+03
   6.5000000e+01   1.0240000e+03
   6.6000000e+01   1.0240000e+03
   6.7000000e+01   1.0240000e+03
   6.8000000e+01   1.0240000e+03
   6.9000000e+01   1.0240000e+03
   7.0000000e+01   1.0240000e+03
   7.1000000e+01   1.0240000e+03
   7.2000000e+01   1.0240000e+03
   7.3000000e+01   1.0240000e+03
   7.4000000e+01   1.0240000e+03
   7.5000000e+01   1.0240000e+03
   7.6000000e+01   1.0240000e+03
   7.7000000e+01   1.0240000e+03
   7.7000001e+01   2.0480000e+03
   7.8000000e+01   2.0480000e+03
   7.9000000e+01   2.0480000e+03
   8.0000000e+01   2.0480000e+03
   8.1000000e+01   2.0480000e+03
   8.2000000e+01   2.0480000e+03
   8.3000000e+01   2.0480000e+03
   8.4000000e+01   2.0480000e+03
   8.5000000e+01   2.0480000e+03
   8.6000000e+01   2.0480000e+03
   8.7000000e+01   2.0480000e+03
   8.8000000e+01   2.0480000e+03
   8.9000000e+01   2.0480000e+03
   9.0000000e+01   2.0480000e+03
   9.1000000e+01   2.0480000e+03
   9.2000000e+01   2.0480000e+03
   9.3000000e+01   2.0480000e+03
   9.4000000e+01   2.0480000e+03
   9.5000000e+01   2.0480000e+03
   9.6000000e+01   2.0480000e+03
   9.7000000e+01   2.0480000e+03
   9.8000000e+01   2.0480000e+03
   9.9000000e+01   2.0480000e+03
   1.0000000e+02   2.0480000e+03


==> plots/transaction-data/optG/4096-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   6.4000000e+01
   3.1000000e+01   6.4000000e+01
   3.2000000e+01   6.4000000e+01
   3.3000000e+01   6.4000000e+01
   3.4000000e+01   6.4000000e+01
   3.5000000e+01   6.4000000e+01
   3.6000000e+01   6.4000000e+01
   3.7000000e+01   6.4000000e+01
   3.8000000e+01   6.4000000e+01
   3.9000000e+01   6.4000000e+01
   4.0000000e+01   6.4000000e+01
   4.1000000e+01   6.4000000e+01
   4.1000001e+01   1.2800000e+02
   4.2000000e+01   1.2800000e+02
   4.3000000e+01   1.2800000e+02
   4.4000000e+01   1.2800000e+02
   4.5000000e+01   1.2800000e+02
   4.6000000e+01   1.2800000e+02
   4.7000000e+01   1.2800000e+02
   4.8000000e+01   1.2800000e+02
   4.9000000e+01   1.2800000e+02
   4.9000001e+01   2.5600000e+02
   5.0000000e+01   2.5600000e+02
   5.1000000e+01   2.5600000e+02
   5.2000000e+01   2.5600000e+02
   5.3000000e+01   2.5600000e+02
   5.4000000e+01   2.5600000e+02
   5.5000000e+01   2.5600000e+02
   5.6000000e+01   2.5600000e+02
   5.6000001e+01   5.1200000e+02
   5.7000000e+01   5.1200000e+02
   5.8000000e+01   5.1200000e+02
   5.9000000e+01   5.1200000e+02
   6.0000000e+01   5.1200000e+02
   6.1000000e+01   5.1200000e+02
   6.2000000e+01   5.1200000e+02
   6.3000000e+01   5.1200000e+02
   6.4000000e+01   5.1200000e+02
   6.4000001e+01   1.0240000e+03
   6.5000000e+01   1.0240000e+03
   6.6000000e+01   1.0240000e+03
   6.7000000e+01   1.0240000e+03
   6.8000000e+01   1.0240000e+03
   6.9000000e+01   1.0240000e+03
   7.0000000e+01   1.0240000e+03
   7.1000000e+01   1.0240000e+03
   7.2000000e+01   1.0240000e+03
   7.3000000e+01   1.0240000e+03
   7.4000000e+01   1.0240000e+03
   7.5000000e+01   1.0240000e+03
   7.6000000e+01   1.0240000e+03
   7.7000000e+01   1.0240000e+03
   7.8000000e+01   1.0240000e+03
   7.9000000e+01   1.0240000e+03
   7.9000001e+01   2.0480000e+03
   8.0000000e+01   2.0480000e+03
   8.1000000e+01   2.0480000e+03
   8.2000000e+01   2.0480000e+03
   8.3000000e+01   2.0480000e+03
   8.4000000e+01   2.0480000e+03
   8.5000000e+01   2.0480000e+03
   8.6000000e+01   2.0480000e+03
   8.7000000e+01   2.0480000e+03
   8.8000000e+01   2.0480000e+03
   8.9000000e+01   2.0480000e+03
   9.0000000e+01   2.0480000e+03
   9.1000000e+01   2.0480000e+03
   9.2000000e+01   1.2800000e+02
   9.3000000e+01   1.2800000e+02
   9.4000000e+01   1.2800000e+02
   9.5000000e+01   1.2800000e+02
   9.6000000e+01   1.2800000e+02
   9.7000000e+01   1.2800000e+02
   9.8000000e+01   1.2800000e+02
   9.9000000e+01   1.2800000e+02
   1.0000000e+02   1.2800000e+02


==> plots/transaction-data/optG/SEP-16384-PQAM_1.000000e-02_.txt <==
   3.0000000e+01   9.5941340e-01
   3.1000000e+01   9.5400782e-01
   3.2000000e+01   9.4801103e-01
   3.3000000e+01   9.4138283e-01
   3.4000000e+01   9.3402162e-01
   3.5000000e+01   9.2552343e-01
   3.6000000e+01   9.1606073e-01
   3.7000000e+01   9.0554782e-01
   3.8000000e+01   8.9390072e-01
   3.9000000e+01   8.8104182e-01
   4.0000000e+01   8.6690659e-01
   4.1000000e+01   8.5145269e-01
   4.2000000e+01   8.3467217e-01
   4.3000000e+01   8.1660687e-01
   4.4000000e+01   7.9736716e-01
   4.5000000e+01   7.7715274e-01
   4.6000000e+01   7.5627326e-01
   4.7000000e+01   7.2952813e-01
   4.8000000e+01   6.9959283e-01
   4.9000000e+01   6.6737174e-01
   5.0000000e+01   6.3306199e-01
   5.1000000e+01   5.9702007e-01
   5.2000000e+01   5.5979855e-01
   5.3000000e+01   5.2217420e-01
   5.4000000e+01   4.8515390e-01
   5.5000000e+01   4.4994061e-01
   5.6000000e+01   4.1784001e-01
   5.7000000e+01   3.9009591e-01
   5.8000000e+01   3.6766473e-01
   5.9000000e+01   3.2350508e-01
   6.0000000e+01   2.7139463e-01
   6.1000000e+01   2.2181816e-01
   6.2000000e+01   1.7661572e-01
   6.3000000e+01   1.3754411e-01
   6.4000000e+01   1.0595981e-01
   6.5000000e+01   8.2483033e-02
   6.6000000e+01   6.6769765e-02
   6.7000000e+01   5.7538144e-02
   6.8000000e+01   5.2916848e-02
   6.9000000e+01   5.1002730e-02
   7.0000000e+01   5.0349753e-02
   7.1000000e+01   3.4148345e-02
   7.2000000e+01   1.7548439e-02
   7.3000000e+01   7.8008556e-03
   7.4000000e+01   2.9419402e-03
   7.5000000e+01   9.6311584e-04
   7.6000000e+01   3.2995963e-04
   7.7000000e+01   1.7165385e-04
   7.8000000e+01   1.3376389e-04
   7.9000000e+01   1.1824835e-04
   8.0000000e+01   1.0777889e-04
   8.1000000e+01   1.0024809e-04
   8.2000000e+01   9.5051413e-05
   8.3000000e+01   2.4587957e-05
   8.4000000e+01   2.3358157e-06
   8.5000000e+01   1.6069157e-07
   8.6000000e+01   1.6401190e-08
   8.7000000e+01   3.0697343e-09
   8.8000000e+01   5.8519802e-10
   8.9000000e+01   1.0171605e-10
   9.0000000e+01   1.6634025e-11
   9.1000000e+01   2.6778292e-12
   9.2000000e+01   4.4694388e-13
   9.3000000e+01   8.3018542e-14
   9.4000000e+01   1.9770108e-14
   9.5000000e+01   4.1961635e-17
   9.6000000e+01   3.9804142e-21
   9.7000000e+01   3.5299725e-26
   9.8000000e+01   1.5848987e-32
   9.9000000e+01   5.7597192e-40
   1.0000000e+02   7.1228430e-43


==> plots/transaction-data/optG/SEP-16384-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   8.5520442e-01
   3.1000000e+01   8.2651442e-01
   3.2000000e+01   7.9390584e-01
   3.3000000e+01   7.5748057e-01
   3.4000000e+01   7.1758883e-01
   3.5000000e+01   6.7487961e-01
   3.6000000e+01   6.3033031e-01
   3.7000000e+01   5.8523545e-01
   3.8000000e+01   5.4113031e-01
   3.9000000e+01   4.9963019e-01
   4.0000000e+01   4.5310270e-01
   4.1000000e+01   3.9531026e-01
   4.2000000e+01   3.3778047e-01
   4.3000000e+01   2.8227725e-01
   4.4000000e+01   2.3074300e-01
   4.5000000e+01   1.8506579e-01
   4.6000000e+01   1.4675355e-01
   4.7000000e+01   1.1658373e-01
   4.8000000e+01   9.4359106e-02
   4.9000000e+01   7.8921164e-02
   5.0000000e+01   6.8491743e-02
   5.1000000e+01   6.1228714e-02
   5.2000000e+01   5.5714321e-02
   5.3000000e+01   4.7637218e-02
   5.4000000e+01   3.0116913e-02
   5.5000000e+01   1.9386714e-02
   5.6000000e+01   1.3498797e-02
   5.7000000e+01   1.0483477e-02
   5.8000000e+01   8.8530205e-03
   5.9000000e+01   7.7712663e-03
   6.0000000e+01   6.8974766e-03
   6.1000000e+01   6.1317284e-03
   6.2000000e+01   5.2181348e-03
   6.3000000e+01   3.0564564e-03
   6.4000000e+01   2.2163261e-03
   6.5000000e+01   1.8513251e-03
   6.6000000e+01   1.6199308e-03
   6.7000000e+01   1.4272189e-03
   6.8000000e+01   1.2547345e-03
   6.9000000e+01   1.0984034e-03
   7.0000000e+01   6.2913509e-04
   7.1000000e+01   4.3049201e-04
   7.2000000e+01   3.4945256e-04
   7.3000000e+01   2.8989070e-04
   7.4000000e+01   2.3491379e-04
   7.5000000e+01   1.8332852e-04
   7.6000000e+01   1.3627201e-04
   7.7000000e+01   7.0208371e-05
   7.8000000e+01   3.2509253e-05
   7.9000000e+01   1.7975264e-05
   8.0000000e+01   9.3119771e-06
   8.1000000e+01   4.1807732e-06
   8.2000000e+01   1.5609921e-06
   8.3000000e+01   4.6299526e-07
   8.4000000e+01   1.0306054e-07
   8.5000000e+01   1.6041679e-08
   8.6000000e+01   1.5996320e-09
   8.7000000e+01   5.9722324e-11
   8.8000000e+01   1.0460189e-12
   8.9000000e+01   1.0392064e-14
   9.0000000e+01   3.4951410e-17
   9.1000000e+01   2.8593270e-20
   9.2000000e+01   3.9971550e-24
   9.3000000e+01   6.2028973e-29
   9.4000000e+01   6.2995182e-35
   9.5000000e+01   2.2015699e-42
   9.6000000e+01   1.2201421e-51
   9.7000000e+01   4.2616145e-63
   9.8000000e+01   3.1773397e-77
   9.9000000e+01   1.4558446e-94
   1.0000000e+02  1.0157366e-115


==> plots/transaction-data/optG/SEP-16384-PTQAM_1.000000e-02_.txt <==
   3.0000000e+01   9.5996522e-01
   3.1000000e+01   9.5450826e-01
   3.2000000e+01   9.4846200e-01
   3.3000000e+01   9.4178647e-01
   3.4000000e+01   9.3444822e-01
   3.5000000e+01   9.2611579e-01
   3.6000000e+01   9.1687288e-01
   3.7000000e+01   9.0666069e-01
   3.8000000e+01   8.9542313e-01
   3.9000000e+01   8.8311820e-01
   4.0000000e+01   8.6971817e-01
   4.1000000e+01   8.5390768e-01
   4.2000000e+01   8.3679715e-01
   4.3000000e+01   8.1842685e-01
   4.4000000e+01   7.9890581e-01
   4.5000000e+01   7.7843286e-01
   4.6000000e+01   7.5731730e-01
   4.7000000e+01   7.3088214e-01
   4.8000000e+01   7.0140399e-01
   4.9000000e+01   6.6976401e-01
   5.0000000e+01   6.3616677e-01
   5.1000000e+01   6.0095029e-01
   5.2000000e+01   5.6459845e-01
   5.3000000e+01   5.2631862e-01
   5.4000000e+01   4.8835238e-01
   5.5000000e+01   4.5231485e-01
   5.6000000e+01   4.1951863e-01
   5.7000000e+01   3.8634630e-01
   5.8000000e+01   3.5247334e-01
   5.9000000e+01   3.0786845e-01
   6.0000000e+01   2.5963194e-01
   6.1000000e+01   2.1327337e-01
   6.2000000e+01   1.7068139e-01
   6.3000000e+01   1.3365357e-01
   6.4000000e+01   1.0359015e-01
   6.5000000e+01   7.8786862e-02
   6.6000000e+01   5.9818250e-02
   6.7000000e+01   4.6040132e-02
   6.8000000e+01   3.5632586e-02
   6.9000000e+01   2.7067526e-02
   7.0000000e+01   1.9574527e-02
   7.1000000e+01   1.2157134e-02
   7.2000000e+01   6.4923849e-03
   7.3000000e+01   3.0316078e-03
   7.4000000e+01   1.2436184e-03
   7.5000000e+01   4.8766418e-04
   7.6000000e+01   2.3157151e-04
   7.7000000e+01   8.4939901e-05
   7.8000000e+01   4.0636110e-05
   7.9000000e+01   2.2004443e-05
   8.0000000e+01   1.1173146e-05
   8.1000000e+01   5.0569810e-06
   8.2000000e+01   2.0129996e-06
   8.3000000e+01   6.5941090e-07
   8.4000000e+01   1.9829515e-07
   8.5000000e+01   5.5859957e-08
   8.6000000e+01   1.3982784e-08
   8.7000000e+01   3.0481338e-09
   8.8000000e+01   5.8513954e-10
   8.9000000e+01   1.0171598e-10
   9.0000000e+01   6.2149927e-12
   9.1000000e+01   1.3493560e-13
   9.2000000e+01   1.2535546e-15
   9.3000000e+01   4.7027269e-18
   9.4000000e+01  -5.4210109e-19
   9.5000000e+01   1.6263033e-18
   9.6000000e+01   1.3552527e-19
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-16384-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   8.5748210e-01
   3.1000000e+01   8.2889437e-01
   3.2000000e+01   7.9631783e-01
   3.3000000e+01   7.5984374e-01
   3.4000000e+01   7.1981902e-01
   3.5000000e+01   6.7689824e-01
   3.6000000e+01   6.3177055e-01
   3.7000000e+01   5.8284857e-01
   3.8000000e+01   5.3238945e-01
   3.9000000e+01   4.8105750e-01
   4.0000000e+01   4.2925731e-01
   4.1000000e+01   3.7693611e-01
   4.2000000e+01   3.2284731e-01
   4.3000000e+01   2.6979951e-01
   4.4000000e+01   2.2097662e-01
   4.5000000e+01   1.7797582e-01
   4.6000000e+01   1.4050002e-01
   4.7000000e+01   1.0714872e-01
   4.8000000e+01   8.1233031e-02
   4.9000000e+01   6.1820442e-02
   5.0000000e+01   4.7461675e-02
   5.1000000e+01   3.6695868e-02
   5.2000000e+01   2.8450843e-02
   5.3000000e+01   2.2127391e-02
   5.4000000e+01   1.7392086e-02
   5.5000000e+01   1.3871632e-02
   5.6000000e+01   1.0270348e-02
   5.7000000e+01   6.9941379e-03
   5.8000000e+01   5.2667367e-03
   5.9000000e+01   4.2434141e-03
   6.0000000e+01   3.5505346e-03
   6.1000000e+01   3.0436037e-03
   6.2000000e+01   2.6538611e-03
   6.3000000e+01   2.2480266e-03
   6.4000000e+01   1.3889729e-03
   6.5000000e+01   1.0415509e-03
   6.6000000e+01   8.5645339e-04
   6.7000000e+01   7.2835417e-04
   6.8000000e+01   6.2879061e-04
   6.9000000e+01   5.4624374e-04
   7.0000000e+01   4.4634548e-04
   7.1000000e+01   2.5474187e-04
   7.2000000e+01   1.8882533e-04
   7.3000000e+01   1.5004913e-04
   7.4000000e+01   1.1889399e-04
   7.5000000e+01   9.1752422e-05
   7.6000000e+01   6.7812789e-05
   7.7000000e+01   4.7229302e-05
   7.8000000e+01   2.1359266e-05
   7.9000000e+01   1.0730999e-05
   8.0000000e+01   5.2139767e-06
   8.1000000e+01   2.2189844e-06
   8.2000000e+01   7.9369930e-07
   8.3000000e+01   2.2778468e-07
   8.4000000e+01   4.9301826e-08
   8.5000000e+01   7.4368150e-09
   8.6000000e+01   7.0946241e-10
   8.7000000e+01   3.8007813e-11
   8.8000000e+01   9.8724878e-13
   8.9000000e+01   1.0356679e-14
   9.0000000e+01   3.4938415e-17
   9.1000000e+01   2.7105054e-20
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-4096-PQAM_1.000000e-02_.txt <==
   3.0000000e+01   8.4863952e-01
   3.1000000e+01   8.3043288e-01
   3.2000000e+01   8.1099108e-01
   3.3000000e+01   7.9051062e-01
   3.4000000e+01   7.6837498e-01
   3.5000000e+01   7.4064269e-01
   3.6000000e+01   7.1051492e-01
   3.7000000e+01   6.7806584e-01
   3.8000000e+01   6.4349249e-01
   3.9000000e+01   6.0715225e-01
   4.0000000e+01   5.6959995e-01
   4.1000000e+01   5.3161592e-01
   4.2000000e+01   4.9421168e-01
   4.3000000e+01   4.5859515e-01
   4.4000000e+01   4.2607581e-01
   4.5000000e+01   3.9789859e-01
   4.6000000e+01   3.7501720e-01
   4.7000000e+01   3.2635366e-01
   4.8000000e+01   2.7410352e-01
   4.9000000e+01   2.2442949e-01
   5.0000000e+01   1.7917451e-01
   5.1000000e+01   1.4008913e-01
   5.2000000e+01   1.0851228e-01
   5.3000000e+01   8.5036580e-02
   5.4000000e+01   6.9287069e-02
   5.5000000e+01   5.9958819e-02
   5.6000000e+01   5.5175749e-02
   5.7000000e+01   5.3050356e-02
   5.8000000e+01   5.2163369e-02
   5.9000000e+01   3.3951225e-02
   6.0000000e+01   1.7580882e-02
   6.1000000e+01   7.9912547e-03
   6.2000000e+01   3.2071939e-03
   6.3000000e+01   1.2333741e-03
   6.4000000e+01   5.6365349e-04
   6.5000000e+01   3.5456990e-04
   6.6000000e+01   2.6819506e-04
   6.7000000e+01   2.1268221e-04
   6.8000000e+01   1.7160834e-04
   6.9000000e+01   1.4191998e-04
   7.0000000e+01   1.2146968e-04
   7.1000000e+01   2.4088711e-05
   7.2000000e+01   2.6384083e-06
   7.3000000e+01   3.0143201e-07
   7.4000000e+01   5.4672928e-08
   7.5000000e+01   1.1435031e-08
   7.6000000e+01   2.1815691e-09
   7.7000000e+01   3.7794899e-10
   7.8000000e+01   6.1699578e-11
   7.9000000e+01   9.9266271e-12
   8.0000000e+01   1.6513343e-12
   8.1000000e+01   2.9895384e-13
   8.2000000e+01   5.1277247e-14
   8.3000000e+01   2.9822760e-17
   8.4000000e+01   2.5925826e-21
   8.5000000e+01   2.0600528e-26
   8.6000000e+01   8.0558883e-33
   8.7000000e+01   1.3202995e-39
   8.8000000e+01   2.2168406e-42
   8.9000000e+01   6.7431294e-45
   9.0000000e+01   3.7570106e-47
   9.1000000e+01   3.9318293e-49
   9.2000000e+01   7.6561213e-51
   9.3000000e+01   2.6791392e-52
   9.4000000e+01   1.6108924e-53
   9.5000000e+01   1.9088255e-63
   9.6000000e+01   2.1608245e-79
   9.7000000e+01   1.8724606e-99
   9.8000000e+01  1.0676338e-124
   9.9000000e+01  1.8237961e-156
   1.0000000e+02  1.9213199e-196


==> plots/transaction-data/optG/SEP-4096-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   5.6914609e-01
   3.1000000e+01   5.1128331e-01
   3.2000000e+01   4.5395378e-01
   3.3000000e+01   3.9934151e-01
   3.4000000e+01   3.4945507e-01
   3.5000000e+01   3.0574493e-01
   3.6000000e+01   2.6879171e-01
   3.7000000e+01   2.3821963e-01
   3.8000000e+01   2.0472961e-01
   3.9000000e+01   1.5917372e-01
   4.0000000e+01   1.2125148e-01
   4.1000000e+01   9.1694220e-02
   4.2000000e+01   7.0235529e-02
   4.3000000e+01   5.5637395e-02
   4.4000000e+01   4.6050195e-02
   4.5000000e+01   3.9583440e-02
   4.6000000e+01   3.4797629e-02
   4.7000000e+01   3.0870353e-02
   4.8000000e+01   2.7447927e-02
   4.9000000e+01   1.8679599e-02
   5.0000000e+01   1.2902433e-02
   5.1000000e+01   9.9556701e-03
   5.2000000e+01   8.3640054e-03
   5.3000000e+01   7.3035822e-03
   5.4000000e+01   6.4409539e-03
   5.5000000e+01   5.6787537e-03
   5.6000000e+01   4.9919265e-03
   5.7000000e+01   2.8712383e-03
   5.8000000e+01   2.0282164e-03
   5.9000000e+01   1.6437609e-03
   6.0000000e+01   1.3820885e-03
   6.1000000e+01   1.1500017e-03
   6.2000000e+01   9.3085858e-04
   6.3000000e+01   7.2515722e-04
   6.4000000e+01   4.1713429e-04
   6.5000000e+01   2.0681148e-04
   6.6000000e+01   1.2131882e-04
   6.7000000e+01   6.9872819e-05
   6.8000000e+01   3.6146162e-05
   6.9000000e+01   1.6120954e-05
   7.0000000e+01   5.9681336e-06
   7.1000000e+01   1.7514703e-06
   7.2000000e+01   3.8474166e-07
   7.3000000e+01   5.8906727e-08
   7.4000000e+01   4.5885622e-09
   7.5000000e+01   1.5029112e-10
   7.6000000e+01   3.3814723e-12
   7.7000000e+01   3.3593032e-14
   7.8000000e+01   1.0749548e-16
   7.9000000e+01   8.2381067e-20
   8.0000000e+01   1.0615667e-23
   8.1000000e+01   1.4888512e-28
   8.2000000e+01   1.3340025e-34
   8.3000000e+01   3.9948024e-42
   8.4000000e+01   1.8318440e-51
   8.5000000e+01   5.0791575e-63
   8.6000000e+01   2.8650005e-77
   8.7000000e+01   9.4031674e-95
   8.8000000e+01  4.4244402e-116
   8.9000000e+01  6.5742532e-142
   9.0000000e+01  6.5185029e-173
   9.1000000e+01  9.7847022e-210
   9.2000000e+01  6.3561062e-253
   9.3000000e+01  7.8890614e-303
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-4096-PTQAM_1.000000e-02_.txt <==
   3.0000000e+01   8.5038516e-01
   3.1000000e+01   8.3195931e-01
   3.2000000e+01   8.1230529e-01
   3.3000000e+01   7.9162161e-01
   3.4000000e+01   7.6953873e-01
   3.5000000e+01   7.4217740e-01
   3.6000000e+01   7.1252464e-01
   3.7000000e+01   6.8066923e-01
   3.8000000e+01   6.4681009e-01
   3.9000000e+01   6.1127641e-01
   4.0000000e+01   5.7452984e-01
   4.1000000e+01   5.3555571e-01
   4.2000000e+01   4.9726116e-01
   4.3000000e+01   4.6086355e-01
   4.4000000e+01   4.2768159e-01
   4.5000000e+01   3.9291659e-01
   4.6000000e+01   3.5782190e-01
   4.7000000e+01   3.1170043e-01
   4.8000000e+01   2.6303453e-01
   4.9000000e+01   2.1636188e-01
   5.0000000e+01   1.7355810e-01
   5.1000000e+01   1.3640191e-01
   5.2000000e+01   1.0626590e-01
   5.3000000e+01   8.0862502e-02
   5.4000000e+01   6.1672204e-02
   5.5000000e+01   4.7614880e-02
   5.6000000e+01   3.6890071e-02
   5.7000000e+01   2.8019610e-02
   5.8000000e+01   2.0272382e-02
   5.9000000e+01   1.2642835e-02
   6.0000000e+01   6.9222688e-03
   6.1000000e+01   3.4234264e-03
   6.2000000e+01   1.5941841e-03
   6.3000000e+01   7.8661422e-04
   6.4000000e+01   3.9969135e-04
   6.5000000e+01   1.8670142e-04
   6.6000000e+01   1.0405779e-04
   6.7000000e+01   5.8295742e-05
   6.8000000e+01   3.0289541e-05
   6.9000000e+01   1.4270679e-05
   7.0000000e+01   6.0289316e-06
   7.1000000e+01   2.2171938e-06
   7.2000000e+01   7.2715612e-07
   7.3000000e+01   2.1025745e-07
   7.4000000e+01   5.2641649e-08
   7.5000000e+01   1.1417668e-08
   7.6000000e+01   2.1815246e-09
   7.7000000e+01   3.7794894e-10
   7.8000000e+01   2.1545857e-11
   7.9000000e+01   4.5315520e-13
   8.0000000e+01   4.0499830e-15
   8.1000000e+01   1.3606737e-17
   8.2000000e+01   7.8062556e-18
   8.3000000e+01   7.3725748e-18
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-4096-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   5.6952728e-01
   3.1000000e+01   5.0835617e-01
   3.2000000e+01   4.4613310e-01
   3.3000000e+01   3.8478006e-01
   3.4000000e+01   3.2625060e-01
   3.5000000e+01   2.7222545e-01
   3.6000000e+01   2.2388691e-01
   3.7000000e+01   1.8184644e-01
   3.8000000e+01   1.4621675e-01
   3.9000000e+01   1.1681280e-01
   4.0000000e+01   9.3281148e-02
   4.1000000e+01   7.5110934e-02
   4.2000000e+01   6.0845605e-02
   4.3000000e+01   4.4263710e-02
   4.4000000e+01   3.3083479e-02
   4.5000000e+01   2.5599344e-02
   4.6000000e+01   2.0453053e-02
   4.7000000e+01   1.6783077e-02
   4.8000000e+01   1.4101001e-02
   4.9000000e+01   1.2101744e-02
   5.0000000e+01   9.8872000e-03
   5.1000000e+01   6.7158254e-03
   5.2000000e+01   5.0548142e-03
   5.3000000e+01   4.0701593e-03
   5.4000000e+01   3.3965813e-03
   5.5000000e+01   2.8949409e-03
   5.6000000e+01   2.5004346e-03
   5.7000000e+01   2.1496521e-03
   5.8000000e+01   1.2974842e-03
   5.9000000e+01   9.4267694e-04
   6.0000000e+01   7.4263274e-04
   6.1000000e+01   5.9439523e-04
   6.2000000e+01   4.7082195e-04
   6.3000000e+01   3.6281584e-04
   6.4000000e+01   2.6758164e-04
   6.5000000e+01   1.4646382e-04
   6.6000000e+01   7.7397293e-05
   6.7000000e+01   4.1485780e-05
   6.8000000e+01   2.0188232e-05
   6.9000000e+01   8.5393646e-06
   7.0000000e+01   3.0299027e-06
   7.1000000e+01   8.6065692e-07
   7.2000000e+01   1.8383840e-07
   7.3000000e+01   2.7267954e-08
   7.4000000e+01   2.5466114e-09
   7.5000000e+01   1.3283354e-10
   7.6000000e+01   3.3367649e-12
   7.7000000e+01   3.3567875e-14
   7.8000000e+01   1.0744444e-16
   7.9000000e+01   1.0842022e-19
   8.0000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.3000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-8192-PQAM_1.000000e-02_.txt <==
   3.0000000e+01   9.2089138e-01
   3.1000000e+01   9.1039125e-01
   3.2000000e+01   8.9874392e-01
   3.3000000e+01   8.8587132e-01
   3.4000000e+01   8.7170829e-01
   3.5000000e+01   8.5621175e-01
   3.6000000e+01   8.3937289e-01
   3.7000000e+01   8.2123273e-01
   3.8000000e+01   8.0190085e-01
   3.9000000e+01   7.8157640e-01
   4.0000000e+01   7.6056883e-01
   4.1000000e+01   7.3310173e-01
   4.2000000e+01   7.0307872e-01
   4.3000000e+01   6.7075976e-01
   4.4000000e+01   6.3634285e-01
   4.5000000e+01   6.0018592e-01
   4.6000000e+01   5.6284370e-01
   4.7000000e+01   5.2509566e-01
   4.8000000e+01   4.8795170e-01
   4.9000000e+01   4.5261748e-01
   5.0000000e+01   4.2040013e-01
   5.1000000e+01   3.9254265e-01
   5.2000000e+01   3.6999769e-01
   5.3000000e+01   3.2409687e-01
   5.4000000e+01   2.7195078e-01
   5.5000000e+01   2.2236509e-01
   5.6000000e+01   1.7718114e-01
   5.7000000e+01   1.3815206e-01
   5.8000000e+01   1.0662455e-01
   5.9000000e+01   8.3203583e-02
   6.0000000e+01   6.7527921e-02
   6.1000000e+01   5.8302401e-02
   6.2000000e+01   5.3651851e-02
   6.3000000e+01   5.1680042e-02
   6.4000000e+01   5.0954024e-02
   6.5000000e+01   3.3941560e-02
   6.6000000e+01   1.7470910e-02
   6.7000000e+01   7.8168274e-03
   6.8000000e+01   3.0093504e-03
   6.9000000e+01   1.0460222e-03
   7.0000000e+01   4.0619823e-04
   7.1000000e+01   2.3253062e-04
   7.2000000e+01   1.7874319e-04
   7.3000000e+01   1.4988590e-04
   7.4000000e+01   1.2917543e-04
   7.5000000e+01   1.1422339e-04
   7.6000000e+01   1.0391435e-04
   7.7000000e+01   2.4065672e-05
   7.8000000e+01   2.3988444e-06
   7.9000000e+01   2.0602990e-07
   8.0000000e+01   2.9345243e-08
   8.1000000e+01   5.9188744e-09
   8.2000000e+01   1.1298958e-09
   8.3000000e+01   1.9607181e-10
   8.4000000e+01   3.2035338e-11
   8.5000000e+01   5.1548270e-12
   8.6000000e+01   8.5819113e-13
   8.7000000e+01   1.5665533e-13
   8.8000000e+01   3.4523047e-14
   8.9000000e+01   3.5389459e-17
   9.0000000e+01   3.2140248e-21
   9.1000000e+01   2.6983622e-26
   9.2000000e+01   1.1308215e-32
   9.3000000e+01   8.2407753e-40
   9.4000000e+01   1.2564473e-42
   9.5000000e+01   3.7765461e-45
   9.6000000e+01   2.0772711e-47
   9.7000000e+01   2.1458629e-49
   9.8000000e+01   4.1265806e-51
   9.9000000e+01   1.4280003e-52
   1.0000000e+02   8.5566131e-54


==> plots/transaction-data/optG/SEP-8192-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   7.4675273e-01
   3.1000000e+01   7.0235515e-01
   3.2000000e+01   6.5339957e-01
   3.3000000e+01   6.0034571e-01
   3.4000000e+01   5.4395994e-01
   3.5000000e+01   4.8535677e-01
   3.6000000e+01   4.2601437e-01
   3.7000000e+01   3.6773815e-01
   3.8000000e+01   3.1254180e-01
   3.9000000e+01   2.6242378e-01
   4.0000000e+01   2.1904733e-01
   4.1000000e+01   1.8338738e-01
   4.2000000e+01   1.5547154e-01
   4.3000000e+01   1.3436677e-01
   4.4000000e+01   1.1848900e-01
   4.5000000e+01   1.0613280e-01
   4.6000000e+01   8.9100860e-02
   4.7000000e+01   6.2205768e-02
   4.8000000e+01   4.3424127e-02
   4.9000000e+01   3.1443416e-02
   5.0000000e+01   2.4346506e-02
   5.1000000e+01   2.0192243e-02
   5.2000000e+01   1.7513568e-02
   5.3000000e+01   1.5483268e-02
   5.4000000e+01   1.3758854e-02
   5.5000000e+01   1.2232646e-02
   5.6000000e+01   7.7631678e-03
   5.7000000e+01   5.3528321e-03
   5.8000000e+01   4.2671314e-03
   5.9000000e+01   3.6714908e-03
   6.0000000e+01   3.2296626e-03
   6.1000000e+01   2.8468818e-03
   6.2000000e+01   2.5027149e-03
   6.3000000e+01   1.8129935e-03
   6.4000000e+01   1.0945266e-03
   6.5000000e+01   8.3544167e-04
   6.6000000e+01   6.9443983e-04
   6.7000000e+01   5.7736434e-04
   6.8000000e+01   4.6762695e-04
   6.9000000e+01   3.6461636e-04
   7.0000000e+01   2.7072232e-04
   7.1000000e+01   1.1564836e-04
   7.2000000e+01   6.2272730e-05
   7.3000000e+01   3.5413778e-05
   7.4000000e+01   1.8346415e-05
   7.5000000e+01   8.2099562e-06
   7.6000000e+01   3.0523997e-06
   7.7000000e+01   9.0056864e-07
   7.8000000e+01   1.9914281e-07
   7.9000000e+01   3.0743229e-08
   8.0000000e+01   3.0344233e-09
   8.1000000e+01   9.0540589e-11
   8.2000000e+01   1.8666250e-12
   8.3000000e+01   1.8679770e-14
   8.4000000e+01   6.1313074e-17
   8.5000000e+01   4.8552266e-20
   8.6000000e+01   6.5170809e-24
   8.7000000e+01   9.6155913e-29
   8.8000000e+01   9.1737046e-35
   8.9000000e+01   2.9682377e-42
   9.0000000e+01   1.4966493e-51
   9.1000000e+01   4.6585877e-63
   9.2000000e+01   3.0219100e-77
   9.3000000e+01   1.1722279e-94
   9.4000000e+01  6.7185905e-116
   9.5000000e+01  1.2554501e-141
   9.6000000e+01  1.6159661e-172
   9.7000000e+01  3.2411241e-209
   9.8000000e+01  2.8762880e-252
   9.9000000e+01  4.9307433e-302
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-8192-PTQAM_1.000000e-02_.txt <==
   3.0000000e+01   9.2176735e-01
   3.1000000e+01   9.1157539e-01
   3.2000000e+01   9.0034413e-01
   3.3000000e+01   8.8802995e-01
   3.4000000e+01   8.7429805e-01
   3.5000000e+01   8.5849267e-01
   3.6000000e+01   8.4136231e-01
   3.7000000e+01   8.2294806e-01
   3.8000000e+01   8.0335956e-01
   3.9000000e+01   7.8279624e-01
   4.0000000e+01   7.6156810e-01
   4.1000000e+01   7.3451929e-01
   4.2000000e+01   7.0496024e-01
   4.3000000e+01   6.7322756e-01
   4.4000000e+01   6.3952474e-01
   4.5000000e+01   6.0418773e-01
   4.6000000e+01   5.6769907e-01
   4.7000000e+01   5.2916406e-01
   4.8000000e+01   4.9109381e-01
   4.9000000e+01   4.5495080e-01
   5.0000000e+01   4.2204988e-01
   5.1000000e+01   3.8832683e-01
   5.2000000e+01   3.5404124e-01
   5.3000000e+01   3.0882170e-01
   5.4000000e+01   2.6044673e-01
   5.5000000e+01   2.1400136e-01
   5.6000000e+01   1.7137002e-01
   5.7000000e+01   1.3434228e-01
   5.8000000e+01   1.0430523e-01
   5.9000000e+01   7.9330752e-02
   6.0000000e+01   6.0329456e-02
   6.1000000e+01   4.6487434e-02
   6.2000000e+01   3.5990935e-02
   6.3000000e+01   2.7332559e-02
   6.4000000e+01   1.9760896e-02
   6.5000000e+01   1.2272943e-02
   6.6000000e+01   6.6056021e-03
   6.7000000e+01   3.1455418e-03
   6.8000000e+01   1.3529898e-03
   6.9000000e+01   5.8482006e-04
   7.0000000e+01   2.9997387e-04
   7.1000000e+01   1.1865506e-04
   7.2000000e+01   6.1832112e-05
   7.3000000e+01   3.4157878e-05
   7.4000000e+01   1.7580434e-05
   7.5000000e+01   8.1486867e-06
   7.6000000e+01   3.3629769e-06
   7.7000000e+01   1.1843818e-06
   7.8000000e+01   3.7721194e-07
   7.9000000e+01   1.0824332e-07
   8.0000000e+01   2.7128282e-08
   8.1000000e+01   5.8995021e-09
   8.2000000e+01   1.1298447e-09
   8.3000000e+01   1.9607175e-10
   8.4000000e+01   1.1573551e-11
   8.5000000e+01   2.4732365e-13
   8.6000000e+01   2.2536497e-15
   8.7000000e+01   8.5651972e-18
   8.8000000e+01   9.3783488e-18
   8.9000000e+01   1.1519648e-17
   9.0000000e+01   5.4210109e-20
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/optG/SEP-8192-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   7.4902095e-01
   3.1000000e+01   7.0485453e-01
   3.2000000e+01   6.5535170e-01
   3.3000000e+01   6.0153249e-01
   3.4000000e+01   5.4385644e-01
   3.5000000e+01   4.8381156e-01
   3.6000000e+01   4.2345182e-01
   3.7000000e+01   3.6466509e-01
   3.8000000e+01   3.0885022e-01
   3.9000000e+01   2.5508296e-01
   4.0000000e+01   2.0699324e-01
   4.1000000e+01   1.6564370e-01
   4.2000000e+01   1.3134058e-01
   4.3000000e+01   1.0364314e-01
   4.4000000e+01   8.1605574e-02
   4.5000000e+01   6.4179843e-02
   4.6000000e+01   5.0520829e-02
   4.7000000e+01   4.0040154e-02
   4.8000000e+01   3.2225683e-02
   4.9000000e+01   2.5774587e-02
   5.0000000e+01   1.7876205e-02
   5.1000000e+01   1.3206755e-02
   5.2000000e+01   1.0341065e-02
   5.3000000e+01   8.4335765e-03
   5.4000000e+01   7.0752156e-03
   5.5000000e+01   6.0689609e-03
   5.6000000e+01   5.2933913e-03
   5.7000000e+01   3.7344142e-03
   5.8000000e+01   2.6124570e-03
   5.9000000e+01   2.0533420e-03
   6.0000000e+01   1.7050782e-03
   6.1000000e+01   1.4520548e-03
   6.2000000e+01   1.2538925e-03
   6.3000000e+01   1.0893383e-03
   6.4000000e+01   7.2904911e-04
   6.5000000e+01   4.8441661e-04
   6.6000000e+01   3.7394580e-04
   6.7000000e+01   2.9861946e-04
   6.8000000e+01   2.3659734e-04
   6.9000000e+01   1.8245511e-04
   7.0000000e+01   1.3470683e-04
   7.1000000e+01   8.5311105e-05
   7.2000000e+01   4.0142429e-05
   7.3000000e+01   2.1073071e-05
   7.4000000e+01   1.0259360e-05
   7.5000000e+01   4.3531686e-06
   7.6000000e+01   1.5508248e-06
   7.7000000e+01   4.4279578e-07
   7.8000000e+01   9.5210125e-08
   7.9000000e+01   1.4241715e-08
   8.0000000e+01   1.3443104e-09
   8.1000000e+01   7.1065281e-11
   8.2000000e+01   1.8153494e-12
   8.3000000e+01   1.8649958e-14
   8.4000000e+01   6.1311633e-17
   8.5000000e+01   5.4210109e-20
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   9.9000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1.000000e-04_.txt <==
   3.0000000e+01   9.9248043e-01
   3.2000000e+01   9.9052710e-01
   3.4000000e+01   9.8806808e-01
   3.6000000e+01   9.8497252e-01
   3.8000000e+01   9.8107577e-01
   4.0000000e+01   9.7617071e-01
   4.2000000e+01   9.6999690e-01
   4.4000000e+01   9.6222712e-01
   4.6000000e+01   9.5245074e-01
   4.8000000e+01   9.4015334e-01
   5.0000000e+01   9.2469242e-01
   5.2000000e+01   9.0526933e-01
   5.4000000e+01   8.8089879e-01
   5.6000000e+01   8.5038039e-01
   5.8000000e+01   8.1228160e-01
   6.0000000e+01   7.6495265e-01
   6.2000000e+01   7.0661331e-01
   6.4000000e+01   6.3558417e-01
   6.6000000e+01   5.5077892e-01
   6.8000000e+01   4.5260749e-01
   7.0000000e+01   3.4437732e-01
   7.2000000e+01   2.3389704e-01
   7.4000000e+01   1.3397747e-01
   7.6000000e+01   5.9210723e-02
   7.8000000e+01   1.7543212e-02
   8.0000000e+01   2.7888631e-03
   8.2000000e+01   1.6700784e-04
   8.4000000e+01   2.1478735e-06
   8.6000000e+01   2.4309045e-09
   8.8000000e+01   5.8771098e-14
   9.0000000e+01   3.2140248e-21
   9.2000000e+01   1.1307591e-32
   9.4000000e+01   9.0652851e-51
   9.6000000e+01   2.1608245e-79
   9.8000000e+01  1.0676338e-124
   1.0000000e+02  1.9098738e-196


==> plots/transaction-data/pqam/4096-PQAM_1024_-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.7023191e-01
   3.2000000e+01   9.6242521e-01
   3.4000000e+01   9.5260239e-01
   3.6000000e+01   9.4024665e-01
   3.8000000e+01   9.2471255e-01
   4.0000000e+01   9.0519785e-01
   4.2000000e+01   8.8071304e-01
   4.4000000e+01   8.5005296e-01
   4.6000000e+01   8.1178014e-01
   4.8000000e+01   7.6424083e-01
   5.0000000e+01   7.0565377e-01
   5.2000000e+01   6.3434479e-01
   5.4000000e+01   5.4924499e-01
   5.6000000e+01   4.5080404e-01
   5.8000000e+01   3.4240229e-01
   6.0000000e+01   2.3195030e-01
   6.2000000e+01   1.3234407e-01
   6.4000000e+01   5.8145656e-02
   6.6000000e+01   1.7079161e-02
   6.8000000e+01   2.6849932e-03
   7.0000000e+01   1.6077470e-04
   7.2000000e+01   2.6384083e-06
   7.4000000e+01   5.4672928e-08
   7.6000000e+01   2.1815691e-09
   7.8000000e+01   6.1699578e-11
   8.0000000e+01   1.6513343e-12


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.6958201e-01
   3.2000000e+01   9.6209541e-01
   3.4000000e+01   9.5214641e-01
   3.6000000e+01   9.3981401e-01
   3.8000000e+01   9.2430642e-01
   4.0000000e+01   9.0473622e-01
   4.2000000e+01   8.8038602e-01
   4.4000000e+01   8.4983183e-01
   4.6000000e+01   8.1163084e-01
   4.8000000e+01   7.6394905e-01
   5.0000000e+01   7.0508006e-01
   5.2000000e+01   6.3425867e-01
   5.4000000e+01   5.4914849e-01
   5.6000000e+01   4.5067291e-01
   5.8000000e+01   3.4197653e-01
   6.0000000e+01   2.3174255e-01
   6.2000000e+01   1.3234437e-01
   6.4000000e+01   5.8068588e-02
   6.6000000e+01   1.7071997e-02
   6.8000000e+01   2.6627995e-03
   7.0000000e+01   1.6119997e-04
   7.2000000e+01   2.5999995e-06
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-OPT-metric-_1.000000e-04_.txt <==
   4.0000000e+01   9.0449019e-01
   4.2000000e+01   8.8017424e-01
   4.4000000e+01   8.4986630e-01
   4.6000000e+01   8.1228238e-01
   4.8000000e+01   7.6485247e-01
   5.0000000e+01   7.0597659e-01
   5.2000000e+01   6.3429673e-01
   5.4000000e+01   5.5000490e-01
   5.6000000e+01   4.5089910e-01
   5.8000000e+01   3.4255931e-01
   6.0000000e+01   2.3188554e-01
   6.2000000e+01   1.3233174e-01
   6.4000000e+01   5.8305883e-02
   6.6000000e+01   1.7169966e-02
   6.8000000e+01   2.6539947e-03
   7.0000000e+01   1.6999966e-04
   7.2000000e+01   1.9999960e-06
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.2000000e+01   0.0000000e+00
   8.4000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-_1.000000e-02_.txt <==
   3.0000000e+01   9.6967181e-01
   3.2000000e+01   9.6195641e-01
   3.4000000e+01   9.5229421e-01
   3.6000000e+01   9.3972161e-01
   3.8000000e+01   9.2420842e-01
   4.0000000e+01   9.0468162e-01
   4.2000000e+01   8.8036042e-01
   4.4000000e+01   8.4953803e-01
   4.6000000e+01   8.1136604e-01
   4.8000000e+01   7.6383325e-01
   5.0000000e+01   7.0511686e-01
   5.2000000e+01   6.3372707e-01
   5.4000000e+01   5.4902829e-01
   5.6000000e+01   4.5074491e-01
   5.8000000e+01   3.4231473e-01
   6.0000000e+01   2.3182175e-01
   6.2000000e+01   1.3248837e-01
   6.4000000e+01   5.7872388e-02
   6.6000000e+01   1.7102997e-02
   6.8000000e+01   2.7227995e-03
   7.0000000e+01   1.6339997e-04
   7.2000000e+01   3.1999994e-06
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-_1.000000e-03_.txt <==
   5.4000000e+01   5.4928178e-01
   5.6000000e+01   4.5059979e-01
   5.8000000e+01   3.4240381e-01
   6.0000000e+01   2.3195482e-01
   6.2000000e+01   1.3227370e-01
   6.4000000e+01   5.8098420e-02
   6.6000000e+01   1.7082855e-02
   6.8000000e+01   2.7227139e-03
   7.0000000e+01   1.6942855e-04
   7.2000000e+01   2.1428568e-06
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-_1.000000e-04_.txt <==
   3.0000000e+01   9.6977161e-01
   3.2000000e+01   9.6195061e-01
   3.4000000e+01   9.5208721e-01
   3.6000000e+01   9.3978501e-01
   3.8000000e+01   9.2441062e-01
   4.0000000e+01   9.0453402e-01
   4.2000000e+01   8.8010982e-01
   4.4000000e+01   8.4957563e-01
   4.6000000e+01   8.1160764e-01
   4.8000000e+01   7.6339765e-01
   5.0000000e+01   7.0559766e-01
   5.2000000e+01   6.3425987e-01
   5.4000000e+01   5.4884209e-01
   5.6000000e+01   4.5053271e-01
   5.8000000e+01   3.4229493e-01
   6.0000000e+01   2.3157275e-01
   6.2000000e+01   1.3238857e-01
   6.4000000e+01   5.8074988e-02
   6.6000000e+01   1.7089597e-02
   6.8000000e+01   2.6997995e-03
   7.0000000e+01   1.6559997e-04
   7.2000000e+01   3.9999992e-06


==> plots/transaction-data/pqam/4096-PQAM_1024_-sim-proposed-metric-_1.000000e-04_.txt <==
   4.0000000e+01   9.0519117e-01
   4.2000000e+01   8.8070638e-01
   4.4000000e+01   8.5004630e-01
   4.6000000e+01   8.1177351e-01
   4.8000000e+01   7.6423424e-01
   5.0000000e+01   7.0564724e-01
   5.2000000e+01   6.3433835e-01
   5.4000000e+01   5.4923870e-01
   5.6000000e+01   4.5079800e-01
   5.8000000e+01   3.4239672e-01
   6.0000000e+01   2.3194537e-01
   6.2000000e+01   1.3233894e-01
   6.4000000e+01   5.8139198e-02
   6.6000000e+01   1.7072125e-02
   6.8000000e+01   2.6796504e-03
   7.0000000e+01   1.5836442e-04
   7.2000000e+01   2.1043729e-06
   7.4000000e+01   4.5885622e-09
   7.6000000e+01   3.3814723e-12
   7.8000000e+01   1.0749548e-16
   8.0000000e+01   1.0615667e-23
   8.2000000e+01   1.3340025e-34
   8.4000000e+01   1.8318440e-51
   8.6000000e+01   2.8650005e-77
   8.8000000e+01  4.4244402e-116
   9.0000000e+01  6.5185029e-173
   9.2000000e+01  6.3561062e-253
   9.4000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   9.7023191e-01
   3.2000000e+01   9.6242521e-01
   3.4000000e+01   9.5260239e-01
   3.6000000e+01   9.4024665e-01
   3.8000000e+01   9.2471255e-01
   4.0000000e+01   9.0519785e-01
   4.2000000e+01   8.8071304e-01
   4.4000000e+01   8.5005296e-01
   4.6000000e+01   8.1178014e-01
   4.8000000e+01   7.6424083e-01
   5.0000000e+01   7.0565377e-01
   5.2000000e+01   6.3434479e-01
   5.4000000e+01   5.4924499e-01
   5.6000000e+01   4.5080404e-01
   5.8000000e+01   3.4240229e-01
   6.0000000e+01   2.3195030e-01
   6.2000000e+01   1.3234407e-01
   6.4000000e+01   5.8145656e-02
   6.6000000e+01   1.7079161e-02
   6.8000000e+01   2.6849932e-03
   7.0000000e+01   1.6077470e-04
   7.2000000e+01   2.6384083e-06
   7.4000000e+01   5.4672928e-08


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   5.4923924e-01
   5.6000000e+01   4.5079853e-01
   5.8000000e+01   3.4239721e-01
   6.0000000e+01   2.3194579e-01
   6.2000000e+01   1.3233939e-01
   6.4000000e+01   5.8139783e-02
   6.6000000e+01   1.7072761e-02
   6.8000000e+01   2.6801136e-03
   7.0000000e+01   1.5854927e-04
   7.2000000e+01   2.1335987e-06
   7.4000000e+01   5.6896679e-09


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   9.7022522e-01
   3.2000000e+01   9.6241852e-01
   3.4000000e+01   9.5259570e-01
   3.6000000e+01   9.4023997e-01
   3.8000000e+01   9.2470587e-01
   4.0000000e+01   9.0519117e-01
   4.2000000e+01   8.8070638e-01
   4.4000000e+01   8.5004630e-01
   4.6000000e+01   8.1177351e-01
   4.8000000e+01   7.6423424e-01
   5.0000000e+01   7.0564724e-01
   5.2000000e+01   6.3433835e-01
   5.4000000e+01   5.4923870e-01
   5.6000000e+01   4.5079800e-01
   5.8000000e+01   3.4239672e-01
   6.0000000e+01   2.3194537e-01
   6.2000000e+01   1.3233894e-01
   6.4000000e+01   5.8139198e-02
   6.6000000e+01   1.7072125e-02
   6.8000000e+01   2.6796504e-03
   7.0000000e+01   1.5836442e-04
   7.2000000e+01   2.1043729e-06


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory_1.000000e-02_.txt <==
   3.0000000e+01   9.6982952e-01
   3.2000000e+01   9.6202291e-01
   3.4000000e+01   9.5220024e-01
   3.6000000e+01   9.3984472e-01
   3.8000000e+01   9.2431098e-01
   4.0000000e+01   9.0479685e-01
   4.2000000e+01   8.8031294e-01
   4.4000000e+01   8.4965427e-01
   4.6000000e+01   8.1138369e-01
   4.8000000e+01   7.6384790e-01
   5.0000000e+01   7.0526637e-01
   5.2000000e+01   6.3396601e-01
   5.4000000e+01   5.4887951e-01
   5.6000000e+01   4.5045886e-01
   5.8000000e+01   3.4208767e-01
   6.0000000e+01   2.3168093e-01
   6.2000000e+01   1.3213773e-01
   6.4000000e+01   5.8013521e-02
   6.6000000e+01   1.7013602e-02
   6.8000000e+01   2.6617802e-03
   7.0000000e+01   1.5544167e-04
   7.2000000e+01   1.9213909e-06
   7.4000000e+01   2.0423841e-09


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory_1.000000e-03_.txt <==
   5.4000000e+01   5.4887951e-01
   5.6000000e+01   4.5045886e-01
   5.8000000e+01   3.4208767e-01
   6.0000000e+01   2.3168093e-01
   6.2000000e+01   1.3213773e-01
   6.4000000e+01   5.8013521e-02
   6.6000000e+01   1.7013602e-02
   6.8000000e+01   2.6617802e-03
   7.0000000e+01   1.5544167e-04
   7.2000000e+01   1.9213908e-06
   7.4000000e+01   2.0423801e-09


==> plots/transaction-data/pqam/4096-PQAM_1024_-theory_1.000000e-04_.txt <==
   3.0000000e+01   9.6982952e-01
   3.2000000e+01   9.6202291e-01
   3.4000000e+01   9.5220024e-01
   3.6000000e+01   9.3984472e-01
   3.8000000e+01   9.2431098e-01
   4.0000000e+01   9.0479685e-01
   4.2000000e+01   8.8031294e-01
   4.4000000e+01   8.4965427e-01
   4.6000000e+01   8.1138369e-01
   4.8000000e+01   7.6384790e-01
   5.0000000e+01   7.0526637e-01
   5.2000000e+01   6.3396601e-01
   5.4000000e+01   5.4887951e-01
   5.6000000e+01   4.5045886e-01
   5.8000000e+01   3.4208767e-01
   6.0000000e+01   2.3168093e-01
   6.2000000e+01   1.3213773e-01
   6.4000000e+01   5.8013521e-02
   6.6000000e+01   1.7013602e-02
   6.8000000e+01   2.6617802e-03
   7.0000000e+01   1.5544167e-04
   7.2000000e+01   1.9213908e-06


==> plots/transaction-data/pqam/4096-PQAM_2048_-sim-_1.000000e-03_.txt <==
   5.4000000e+01   7.6435289e-01
   5.6000000e+01   7.0575161e-01
   5.8000000e+01   6.3431362e-01
   6.0000000e+01   5.5020864e-01
   6.2000000e+01   4.5159508e-01
   6.4000000e+01   3.4313024e-01
   6.6000000e+01   2.3260954e-01
   6.8000000e+01   1.3331470e-01
   7.0000000e+01   5.8535849e-02
   7.2000000e+01   1.7245855e-02
   7.4000000e+01   2.7119996e-03


==> plots/transaction-data/pqam/4096-PQAM_2048_-sim-_1.000000e-04_.txt <==
   3.0000000e+01   9.8468540e-01
   3.2000000e+01   9.8072480e-01
   3.4000000e+01   9.7601520e-01
   3.6000000e+01   9.6965461e-01
   3.8000000e+01   9.6189441e-01
   4.0000000e+01   9.5222361e-01
   4.2000000e+01   9.3974881e-01
   4.4000000e+01   9.2426662e-01
   4.6000000e+01   9.0513642e-01
   4.8000000e+01   8.8026162e-01
   5.0000000e+01   8.4963503e-01
   5.2000000e+01   8.1178624e-01
   5.4000000e+01   7.6448745e-01
   5.6000000e+01   7.0560726e-01
   5.8000000e+01   6.3490947e-01
   6.0000000e+01   5.4937309e-01
   6.2000000e+01   4.5135831e-01
   6.4000000e+01   3.4268113e-01
   6.6000000e+01   2.3247955e-01
   6.8000000e+01   1.3315997e-01
   7.0000000e+01   5.8510388e-02
   7.2000000e+01   1.7231197e-02


==> plots/transaction-data/pqam/4096-PQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   7.6448458e-01
   5.6000000e+01   7.0602279e-01
   5.8000000e+01   6.3485557e-01
   6.0000000e+01   5.4990410e-01
   6.2000000e+01   4.5159612e-01
   6.4000000e+01   3.4327625e-01
   6.6000000e+01   2.3281130e-01
   6.8000000e+01   1.3306404e-01
   7.0000000e+01   5.8611692e-02
   7.2000000e+01   1.7277037e-02
   7.4000000e+01   2.7247223e-03


==> plots/transaction-data/pqam/4096-PQAM_2048_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   9.8501099e-01
   3.2000000e+01   9.8110499e-01
   3.4000000e+01   9.7618828e-01
   3.6000000e+01   9.6999982e-01
   3.8000000e+01   9.6221163e-01
   4.0000000e+01   9.5241208e-01
   4.2000000e+01   9.4008558e-01
   4.4000000e+01   9.2458819e-01
   4.6000000e+01   9.0511944e-01
   4.8000000e+01   8.8069200e-01
   5.0000000e+01   8.5010310e-01
   5.2000000e+01   8.1191782e-01
   5.4000000e+01   7.6448455e-01
   5.6000000e+01   7.0602275e-01
   5.8000000e+01   6.3485553e-01
   6.0000000e+01   5.4990406e-01
   6.2000000e+01   4.5159609e-01
   6.4000000e+01   3.4327620e-01
   6.6000000e+01   2.3281124e-01
   6.8000000e+01   1.3306399e-01
   7.0000000e+01   5.8611671e-02
   7.2000000e+01   1.7277034e-02


==> plots/transaction-data/pqam/4096-PQAM_2048_-theory_1.000000e-03_.txt <==
   5.4000000e+01   7.6439076e-01
   5.6000000e+01   7.0593202e-01
   5.8000000e+01   6.3476976e-01
   6.0000000e+01   5.4982661e-01
   6.2000000e+01   4.5153252e-01
   6.4000000e+01   3.4323241e-01
   6.6000000e+01   2.3278842e-01
   6.8000000e+01   1.3305624e-01
   7.0000000e+01   5.8610302e-02
   7.2000000e+01   1.7276945e-02
   7.4000000e+01   2.7247210e-03


==> plots/transaction-data/pqam/4096-PQAM_2048_-theory_1.000000e-04_.txt <==
   3.0000000e+01   9.8491206e-01
   3.2000000e+01   9.8100607e-01
   3.4000000e+01   9.7608939e-01
   3.6000000e+01   9.6990096e-01
   3.8000000e+01   9.6211281e-01
   4.0000000e+01   9.5231333e-01
   4.2000000e+01   9.3998696e-01
   4.4000000e+01   9.2448975e-01
   4.6000000e+01   9.0502131e-01
   4.8000000e+01   8.8059434e-01
   5.0000000e+01   8.5000620e-01
   5.2000000e+01   8.1182212e-01
   5.4000000e+01   7.6439076e-01
   5.6000000e+01   7.0593202e-01
   5.8000000e+01   6.3476976e-01
   6.0000000e+01   5.4982661e-01
   6.2000000e+01   4.5153252e-01
   6.4000000e+01   3.4323241e-01
   6.6000000e+01   2.3278842e-01
   6.8000000e+01   1.3305624e-01
   7.0000000e+01   5.8610302e-02
   7.2000000e+01   1.7276945e-02


==> plots/transaction-data/pqam/4096-PQAM_256_-sim-_1.000000e-02_.txt <==
   3.0000000e+01   8.9088109e-01
   3.2000000e+01   8.6083139e-01
   3.4000000e+01   8.2649174e-01
   3.6000000e+01   7.8065219e-01
   3.8000000e+01   7.2540275e-01
   4.0000000e+01   6.5651343e-01
   4.2000000e+01   5.7654423e-01
   4.4000000e+01   4.8416516e-01
   4.6000000e+01   3.7970620e-01
   4.8000000e+01   2.7328727e-01
   5.0000000e+01   1.7843822e-01
   5.2000000e+01   1.0758892e-01
   5.4000000e+01   6.7909321e-02
   5.6000000e+01   5.5849442e-02
   5.8000000e+01   5.2359476e-02
   6.0000000e+01   5.1779482e-02
   6.2000000e+01   5.1209488e-02
   6.4000000e+01   5.0239498e-02
   6.6000000e+01   5.1209488e-02
   6.8000000e+01   5.1099489e-02
   7.0000000e+01   4.9569504e-02
   7.2000000e+01   5.0139499e-02
   7.4000000e+01   4.9599504e-02


==> plots/transaction-data/pqam/4096-PQAM_256_-sim-_1.000000e-04_.txt <==
   3.0000000e+01   8.8439142e-01
   3.2000000e+01   8.5375543e-01
   3.4000000e+01   8.1525224e-01
   3.6000000e+01   7.6742565e-01
   3.8000000e+01   7.0909566e-01
   4.0000000e+01   6.3749227e-01
   4.2000000e+01   5.5198769e-01
   4.4000000e+01   4.5339051e-01
   4.6000000e+01   3.4444933e-01
   4.8000000e+01   2.3385295e-01
   5.0000000e+01   1.3463717e-01
   5.2000000e+01   6.0601988e-02
   5.4000000e+01   1.9547596e-02
   5.6000000e+01   4.9951990e-03
   5.8000000e+01   2.0479996e-03
   6.0000000e+01   1.4027997e-03
   6.2000000e+01   9.3619981e-04
   6.4000000e+01   5.4139989e-04
   6.6000000e+01   2.5899995e-04
   6.8000000e+01   7.0999986e-05
   7.0000000e+01   1.3199997e-05
   7.2000000e+01   7.9999984e-07


==> plots/transaction-data/pqam/4096-PQAM_256_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   8.9353473e-01
   3.2000000e+01   8.6429093e-01
   3.4000000e+01   8.2776192e-01
   3.6000000e+01   7.8236875e-01
   3.8000000e+01   7.2641085e-01
   4.0000000e+01   6.5829165e-01
   4.2000000e+01   5.7699740e-01
   4.4000000e+01   4.8297386e-01
   4.6000000e+01   3.7947869e-01
   4.8000000e+01   2.7410352e-01
   5.0000000e+01   1.7917451e-01
   5.2000000e+01   1.0851228e-01
   5.4000000e+01   6.9287069e-02
   5.6000000e+01   5.5175749e-02
   5.8000000e+01   5.2163369e-02
   6.0000000e+01   5.1411291e-02
   6.2000000e+01   5.0902104e-02
   6.4000000e+01   5.0498159e-02
   6.6000000e+01   5.0194305e-02
   6.8000000e+01   4.9979865e-02
   7.0000000e+01   4.9836617e-02
   7.2000000e+01   4.9744423e-02
   7.4000000e+01   4.9686252e-02


==> plots/transaction-data/pqam/4096-PQAM_256_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   8.8607205e-01
   3.2000000e+01   8.5525724e-01
   3.4000000e+01   8.1679007e-01
   3.6000000e+01   7.6900866e-01
   3.8000000e+01   7.1012437e-01
   4.0000000e+01   6.3845957e-01
   4.2000000e+01   5.5295169e-01
   4.4000000e+01   4.5407595e-01
   4.6000000e+01   3.4526793e-01
   4.8000000e+01   2.3452326e-01
   5.0000000e+01   1.3481493e-01
   5.2000000e+01   6.0677903e-02
   5.4000000e+01   1.9635776e-02
   5.6000000e+01   5.0080425e-03
   5.8000000e+01   2.0282164e-03
   6.0000000e+01   1.3820885e-03
   6.2000000e+01   9.3085858e-04
   6.4000000e+01   5.3781002e-04
   6.6000000e+01   2.4245487e-04
   6.8000000e+01   7.4777559e-05
   7.0000000e+01   1.2940297e-05
   7.2000000e+01   9.3399338e-07


==> plots/transaction-data/pqam/4096-PQAM_256_-theory_1.000000e-02_.txt <==
   3.0000000e+01   8.8640306e-01
   3.2000000e+01   8.5698478e-01
   3.4000000e+01   8.2033209e-01
   3.6000000e+01   7.7486326e-01
   3.8000000e+01   7.1888005e-01
   4.0000000e+01   6.5079433e-01
   4.2000000e+01   5.6960795e-01
   4.4000000e+01   4.7579041e-01
   4.6000000e+01   3.7262974e-01
   4.8000000e+01   2.6774780e-01
   5.0000000e+01   1.7348475e-01
   5.2000000e+01   1.0363494e-01
   5.4000000e+01   6.5288436e-02
   5.6000000e+01   5.2016391e-02
   5.8000000e+01   4.9735077e-02
   6.0000000e+01   4.9595968e-02
   6.2000000e+01   4.9592234e-02
   6.4000000e+01   4.9590906e-02
   6.6000000e+01   4.9590069e-02
   6.8000000e+01   4.9589541e-02
   7.0000000e+01   4.9589207e-02
   7.2000000e+01   4.9588997e-02
   7.4000000e+01   4.9588864e-02


==> plots/transaction-data/pqam/4096-PQAM_256_-theory_1.000000e-04_.txt <==
   3.0000000e+01   8.7974798e-01
   3.2000000e+01   8.4894775e-01
   3.4000000e+01   8.1050358e-01
   3.6000000e+01   7.6275830e-01
   3.8000000e+01   7.0393054e-01
   4.0000000e+01   6.3235352e-01
   4.2000000e+01   5.4698034e-01
   4.4000000e+01   4.4830753e-01
   4.6000000e+01   3.3979663e-01
   4.8000000e+01   2.2946859e-01
   5.0000000e+01   1.3030836e-01
   5.2000000e+01   5.6830539e-02
   5.4000000e+01   1.6495475e-02
   5.6000000e+01   2.5394019e-03
   5.8000000e+01   1.4457915e-04
   6.0000000e+01   1.7169637e-06
   6.2000000e+01   1.7130697e-09
   6.4000000e+01   3.3922960e-14
   6.6000000e+01   1.3522844e-21
   6.8000000e+01   2.8827616e-33
   7.0000000e+01   1.0447386e-51
   7.2000000e+01   7.0758519e-81


==> plots/transaction-data/pqam/4096-PQAM_4096_-_1.000000e-02_.txt <==
   3.0000000e+01   9.9248045e-01
   3.2000000e+01   9.9052712e-01
   3.4000000e+01   9.8806810e-01
   3.6000000e+01   9.8497255e-01
   3.8000000e+01   9.8107580e-01
   4.0000000e+01   9.7617073e-01
   4.2000000e+01   9.6999692e-01
   4.4000000e+01   9.6222715e-01
   4.6000000e+01   9.5245077e-01
   4.8000000e+01   9.4015336e-01
   5.0000000e+01   9.2469245e-01
   5.2000000e+01   9.0526935e-01
   5.4000000e+01   8.8089882e-01
   5.6000000e+01   8.5038042e-01
   5.8000000e+01   8.1228162e-01
   6.0000000e+01   7.6495268e-01
   6.2000000e+01   7.0661334e-01
   6.4000000e+01   6.3558420e-01
   6.6000000e+01   5.5077897e-01
   6.8000000e+01   4.5260753e-01
   7.0000000e+01   3.4437734e-01
   7.2000000e+01   2.3389704e-01
   7.4000000e+01   1.3397747e-01
   7.6000000e+01   5.9210723e-02
   7.8000000e+01   1.7543212e-02
   8.0000000e+01   2.7888631e-03
   8.2000000e+01   1.6700784e-04
   8.4000000e+01   2.1478735e-06
   8.6000000e+01   2.4309045e-09
   8.8000000e+01   5.8771098e-14
   9.0000000e+01   3.2140248e-21
   9.2000000e+01   1.1307591e-32
   9.4000000e+01   9.0652851e-51
   9.6000000e+01   2.1608245e-79
   9.8000000e+01  1.0676338e-124
   1.0000000e+02  1.9213199e-196


==> plots/transaction-data/pqam/4096-PQAM_4096_-_1.000000e-04_.txt <==
   3.0000000e+01   9.9248043e-01
   3.2000000e+01   9.9052710e-01
   3.4000000e+01   9.8806808e-01
   3.6000000e+01   9.8497252e-01
   3.8000000e+01   9.8107577e-01
   4.0000000e+01   9.7617071e-01
   4.2000000e+01   9.6999690e-01
   4.4000000e+01   9.6222712e-01
   4.6000000e+01   9.5245074e-01
   4.8000000e+01   9.4015334e-01
   5.0000000e+01   9.2469242e-01
   5.2000000e+01   9.0526933e-01
   5.4000000e+01   8.8089879e-01
   5.6000000e+01   8.5038039e-01
   5.8000000e+01   8.1228160e-01
   6.0000000e+01   7.6495265e-01
   6.2000000e+01   7.0661331e-01
   6.4000000e+01   6.3558417e-01
   6.6000000e+01   5.5077892e-01
   6.8000000e+01   4.5260749e-01
   7.0000000e+01   3.4437732e-01
   7.2000000e+01   2.3389704e-01
   7.4000000e+01   1.3397747e-01
   7.6000000e+01   5.9210723e-02
   7.8000000e+01   1.7543212e-02
   8.0000000e+01   2.7888631e-03
   8.2000000e+01   1.6700784e-04
   8.4000000e+01   2.1478735e-06
   8.6000000e+01   2.4309045e-09
   8.8000000e+01   5.8771098e-14
   9.0000000e+01   3.2140248e-21
   9.2000000e+01   1.1307591e-32
   9.4000000e+01   9.0652851e-51
   9.6000000e+01   2.1608245e-79
   9.8000000e+01  1.0676338e-124
   1.0000000e+02  1.9098738e-196


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4065201e-01
   3.2000000e+01   9.2487622e-01
   3.4000000e+01   9.0536882e-01
   3.6000000e+01   8.8078642e-01
   3.8000000e+01   8.5007983e-01
   4.0000000e+01   8.1179304e-01
   4.2000000e+01   7.6430265e-01
   4.4000000e+01   7.0556506e-01
   4.6000000e+01   6.3454627e-01
   4.8000000e+01   5.4911929e-01
   5.0000000e+01   4.5058631e-01
   5.2000000e+01   3.4184393e-01
   5.4000000e+01   2.3174015e-01
   5.6000000e+01   1.3219157e-01
   5.8000000e+01   5.8410388e-02
   6.0000000e+01   1.7650396e-02
   6.2000000e+01   3.1775994e-03
   6.4000000e+01   5.6999989e-04
   6.6000000e+01   2.9399994e-04
   6.8000000e+01   1.7059997e-04
   7.0000000e+01   1.2499998e-04
   7.2000000e+01   1.0459998e-04
   7.4000000e+01   8.5999983e-05
   7.6000000e+01   8.3799983e-05
   7.8000000e+01   8.0199984e-05
   8.0000000e+01   8.6999983e-05


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-OPT-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.4037861e-01
   3.2000000e+01   9.2481402e-01
   3.4000000e+01   9.0519302e-01
   3.6000000e+01   8.8060882e-01
   3.8000000e+01   8.4977543e-01
   4.0000000e+01   8.1175184e-01
   4.2000000e+01   7.6388785e-01
   4.4000000e+01   7.0504066e-01
   4.6000000e+01   6.3405107e-01
   4.8000000e+01   5.4888349e-01
   5.0000000e+01   4.5069271e-01
   5.2000000e+01   3.4235573e-01
   5.4000000e+01   2.3160775e-01
   5.6000000e+01   1.3212397e-01
   5.8000000e+01   5.8152588e-02
   6.0000000e+01   1.7354197e-02
   6.2000000e+01   3.1291994e-03
   6.4000000e+01   4.2919991e-04
   6.6000000e+01   1.2999997e-04
   6.8000000e+01   4.1599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   3.9999992e-07
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-_1.000000e-02_.txt <==
   3.0000000e+01   9.4037606e-01
   3.2000000e+01   9.2488408e-01
   3.4000000e+01   9.0562509e-01
   3.6000000e+01   8.8123112e-01
   3.8000000e+01   8.5022815e-01
   4.0000000e+01   8.1231019e-01
   4.2000000e+01   7.6450224e-01
   4.4000000e+01   7.0468230e-01
   4.6000000e+01   6.3400937e-01
   4.8000000e+01   5.4861645e-01
   5.0000000e+01   4.4961155e-01
   5.2000000e+01   3.4200966e-01
   5.4000000e+01   2.3132677e-01
   5.6000000e+01   1.3282287e-01
   5.8000000e+01   5.8897941e-02
   6.0000000e+01   1.7673982e-02
   6.2000000e+01   3.1669968e-03
   6.4000000e+01   6.1799938e-04
   6.6000000e+01   2.8799971e-04
   6.8000000e+01   1.8999981e-04
   7.0000000e+01   1.3499987e-04
   7.2000000e+01   1.0699989e-04
   7.4000000e+01   1.0299990e-04


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-_1.000000e-03_.txt <==
   3.6000000e+01   8.8088762e-01
   3.8000000e+01   8.5006803e-01
   4.0000000e+01   8.1154904e-01
   4.2000000e+01   7.6443905e-01
   4.4000000e+01   7.0545446e-01
   4.6000000e+01   6.3385667e-01
   4.8000000e+01   5.4899109e-01
   5.0000000e+01   4.5006511e-01
   5.2000000e+01   3.4198693e-01
   5.4000000e+01   2.3142395e-01
   5.6000000e+01   1.3210697e-01
   5.8000000e+01   5.8364788e-02
   6.0000000e+01   1.7467797e-02
   6.2000000e+01   3.0469994e-03
   6.4000000e+01   4.4319991e-04
   6.6000000e+01   1.3619997e-04
   6.8000000e+01   4.2799991e-05
   7.0000000e+01   8.7999982e-06


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-_1.000000e-04_.txt <==
   3.0000000e+01   9.4021201e-01
   3.2000000e+01   9.2464342e-01
   3.4000000e+01   9.0515462e-01
   3.6000000e+01   8.8069362e-01
   3.8000000e+01   8.4987703e-01
   4.0000000e+01   8.1161284e-01
   4.2000000e+01   7.6378265e-01
   4.4000000e+01   7.0537126e-01
   4.6000000e+01   6.3404247e-01
   4.8000000e+01   5.4872609e-01
   5.0000000e+01   4.5027051e-01
   5.2000000e+01   3.4160173e-01
   5.4000000e+01   2.3137575e-01
   5.6000000e+01   1.3211877e-01
   5.8000000e+01   5.8189588e-02
   6.0000000e+01   1.7494997e-02
   6.2000000e+01   3.0733994e-03
   6.4000000e+01   4.3939991e-04
   6.6000000e+01   1.3619997e-04
   6.8000000e+01   4.0799992e-05
   7.0000000e+01   6.9999986e-06
   7.2000000e+01   5.9999988e-07


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4142377e-01
   3.2000000e+01   9.2585381e-01
   3.4000000e+01   9.0629394e-01
   3.6000000e+01   8.8175242e-01
   3.8000000e+01   8.5102146e-01
   4.0000000e+01   8.1266074e-01
   4.2000000e+01   7.6501376e-01
   4.4000000e+01   7.0629756e-01
   4.6000000e+01   6.3483910e-01
   4.8000000e+01   5.4957666e-01
   5.0000000e+01   4.5097802e-01
   5.2000000e+01   3.4245755e-01
   5.4000000e+01   2.3197462e-01
   5.6000000e+01   1.3246578e-01
   5.8000000e+01   5.8468707e-02
   6.0000000e+01   1.7580882e-02
   6.2000000e+01   3.2071939e-03
   6.4000000e+01   5.6365349e-04
   6.6000000e+01   2.6819506e-04
   6.8000000e+01   1.7160834e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05
   7.6000000e+01   8.8073964e-05
   7.8000000e+01   8.6938161e-05
   8.0000000e+01   8.6473551e-05


==> plots/transaction-data/pqam/4096-PQAM_512_-sim-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.4128457e-01
   3.2000000e+01   9.2571319e-01
   3.4000000e+01   9.0615164e-01
   3.6000000e+01   8.8160811e-01
   3.8000000e+01   8.5087472e-01
   4.0000000e+01   8.1251111e-01
   4.2000000e+01   7.6486072e-01
   4.4000000e+01   7.0614059e-01
   4.6000000e+01   6.3467775e-01
   4.8000000e+01   5.4941071e-01
   5.0000000e+01   4.5080774e-01
   5.2000000e+01   3.4228405e-01
   5.4000000e+01   2.3180032e-01
   5.6000000e+01   1.3229473e-01
   5.8000000e+01   5.8306353e-02
   6.0000000e+01   1.7430326e-02
   6.2000000e+01   3.0628611e-03
   6.4000000e+01   4.1713429e-04
   6.6000000e+01   1.2999997e-04
   6.8000000e+01   4.1599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   3.9999992e-07
   7.4000000e+01   0
   7.6000000e+01   0
   7.8000000e+01   0
   8.0000000e+01   0


==> plots/transaction-data/pqam/4096-PQAM_512_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   9.4142377e-01
   3.2000000e+01   9.2585381e-01
   3.4000000e+01   9.0629394e-01
   3.6000000e+01   8.8175242e-01
   3.8000000e+01   8.5102146e-01
   4.0000000e+01   8.1266074e-01
   4.2000000e+01   7.6501376e-01
   4.4000000e+01   7.0629756e-01
   4.6000000e+01   6.3483910e-01
   4.8000000e+01   5.4957666e-01
   5.0000000e+01   4.5097802e-01
   5.2000000e+01   3.4245755e-01
   5.4000000e+01   2.3197462e-01
   5.6000000e+01   1.3246578e-01
   5.8000000e+01   5.8468707e-02
   6.0000000e+01   1.7580882e-02
   6.2000000e+01   3.2071939e-03
   6.4000000e+01   5.6365349e-04
   6.6000000e+01   2.6819506e-04
   6.8000000e+01   1.7160834e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05


==> plots/transaction-data/pqam/4096-PQAM_512_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   8.8161751e-01
   3.8000000e+01   8.5088411e-01
   4.0000000e+01   8.1252046e-01
   4.2000000e+01   7.6487002e-01
   4.4000000e+01   7.0614981e-01
   4.6000000e+01   6.3468684e-01
   4.8000000e+01   5.4941961e-01
   5.0000000e+01   4.5081635e-01
   5.2000000e+01   3.4229223e-01
   5.4000000e+01   2.3180789e-01
   5.6000000e+01   1.3230146e-01
   5.8000000e+01   5.8311968e-02
   6.0000000e+01   1.7434736e-02
   6.2000000e+01   3.0670345e-03
   6.4000000e+01   4.2210587e-04
   6.6000000e+01   1.2650446e-04
   6.8000000e+01   3.9930217e-05
   7.0000000e+01   7.5473573e-06


==> plots/transaction-data/pqam/4096-PQAM_512_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   9.4128457e-01
   3.2000000e+01   9.2571319e-01
   3.4000000e+01   9.0615164e-01
   3.6000000e+01   8.8160811e-01
   3.8000000e+01   8.5087472e-01
   4.0000000e+01   8.1251111e-01
   4.2000000e+01   7.6486072e-01
   4.4000000e+01   7.0614059e-01
   4.6000000e+01   6.3467775e-01
   4.8000000e+01   5.4941071e-01
   5.0000000e+01   4.5080774e-01
   5.2000000e+01   3.4228405e-01
   5.4000000e+01   2.3180032e-01
   5.6000000e+01   1.3229473e-01
   5.8000000e+01   5.8306353e-02
   6.0000000e+01   1.7430326e-02
   6.2000000e+01   3.0628611e-03
   6.4000000e+01   4.1713429e-04
   6.6000000e+01   1.2131882e-04
   6.8000000e+01   3.6146162e-05
   7.0000000e+01   5.9681336e-06
   7.2000000e+01   3.8474166e-07


==> plots/transaction-data/pqam/4096-PQAM_512_-theory_1.000000e-02_.txt <==
   3.0000000e+01   9.3970979e-01
   3.2000000e+01   9.2414015e-01
   3.4000000e+01   9.0458146e-01
   3.6000000e+01   8.8004227e-01
   3.8000000e+01   8.4931532e-01
   4.0000000e+01   8.1096116e-01
   4.2000000e+01   7.6332470e-01
   4.4000000e+01   7.0462511e-01
   4.6000000e+01   6.3319256e-01
   4.8000000e+01   5.4796999e-01
   5.0000000e+01   4.4943154e-01
   5.2000000e+01   3.4099937e-01
   5.4000000e+01   2.3064073e-01
   5.6000000e+01   1.3129667e-01
   5.8000000e+01   5.7501461e-02
   6.0000000e+01   1.6837755e-02
   6.2000000e+01   2.6858329e-03
   6.4000000e+01   2.3594182e-04
   6.6000000e+01   8.7840484e-05
   6.8000000e+01   8.6022697e-05
   7.0000000e+01   8.6018774e-05
   7.2000000e+01   8.6017478e-05
   7.4000000e+01   8.6016661e-05


==> plots/transaction-data/pqam/4096-PQAM_512_-theory_1.000000e-03_.txt <==
   3.6000000e+01   8.8003085e-01
   3.8000000e+01   8.4930149e-01
   4.0000000e+01   8.1094422e-01
   4.2000000e+01   7.6330381e-01
   4.4000000e+01   7.0459929e-01
   4.6000000e+01   6.3316069e-01
   4.8000000e+01   5.4793086e-01
   5.0000000e+01   4.4938398e-01
   5.2000000e+01   3.4094253e-01
   5.4000000e+01   2.3057444e-01
   5.6000000e+01   1.3122187e-01
   5.8000000e+01   5.7420332e-02
   6.0000000e+01   1.6753146e-02
   6.2000000e+01   2.6000192e-03
   6.4000000e+01   1.4992549e-04
   6.6000000e+01   1.8165601e-06
   6.8000000e+01   1.8709096e-09
   7.0000000e+01   3.8958642e-14


==> plots/transaction-data/pqam/4096-PQAM_512_-theory_1.000000e-04_.txt <==
   3.0000000e+01   9.3970214e-01
   3.2000000e+01   9.2413178e-01
   3.4000000e+01   9.0457184e-01
   3.6000000e+01   8.8003085e-01
   3.8000000e+01   8.4930149e-01
   4.0000000e+01   8.1094422e-01
   4.2000000e+01   7.6330381e-01
   4.4000000e+01   7.0459929e-01
   4.6000000e+01   6.3316069e-01
   4.8000000e+01   5.4793086e-01
   5.0000000e+01   4.4938398e-01
   5.2000000e+01   3.4094253e-01
   5.4000000e+01   2.3057444e-01
   5.6000000e+01   1.3122187e-01
   5.8000000e+01   5.7420332e-02
   6.0000000e+01   1.6753146e-02
   6.2000000e+01   2.6000192e-03
   6.4000000e+01   1.4992549e-04
   6.6000000e+01   1.8165601e-06
   6.8000000e+01   1.8709096e-09
   7.0000000e+01   3.8958642e-14
   7.2000000e+01   1.6817611e-21


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-sim-OPT-_1.000000e-02_.txt <==
   3.0000000e+01   9.4058681e-01
   3.2000000e+01   9.2478022e-01
   3.4000000e+01   9.0543802e-01
   3.6000000e+01   8.8089902e-01
   3.8000000e+01   8.5039363e-01
   4.0000000e+01   8.1198504e-01
   4.2000000e+01   7.6451685e-01
   4.4000000e+01   7.0562566e-01
   4.6000000e+01   6.3386947e-01
   4.8000000e+01   5.4922929e-01
   5.0000000e+01   4.5023671e-01
   5.2000000e+01   3.4212013e-01
   5.4000000e+01   2.3164735e-01
   5.6000000e+01   1.3223957e-01
   5.8000000e+01   5.8360188e-02
   6.0000000e+01   1.7396797e-02
   6.2000000e+01   3.0341994e-03
   6.4000000e+01   3.8959992e-04
   6.6000000e+01   1.0919998e-04
   6.8000000e+01   4.1599992e-05
   7.0000000e+01   9.1999982e-06
   7.2000000e+01   1.3999997e-06
   7.4000000e+01   1.9999996e-07


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-sim-OPT-_1.000000e-03_.txt <==
   5.4000000e+01   2.3143925e-01
   5.6000000e+01   1.3219584e-01
   5.8000000e+01   5.8171277e-02
   6.0000000e+01   1.7295998e-02
   6.2000000e+01   2.9591424e-03
   6.4000000e+01   3.6371423e-04
   6.6000000e+01   9.3428558e-05
   6.8000000e+01   3.5428566e-05
   7.0000000e+01   7.9999989e-06
   7.2000000e+01   8.5714273e-07
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-sim-OPT-_1.000000e-04_.txt <==
   3.0000000e+01   9.4025301e-01
   3.2000000e+01   9.2475302e-01
   3.4000000e+01   9.0539082e-01
   3.6000000e+01   8.8075822e-01
   3.8000000e+01   8.5022503e-01
   4.0000000e+01   8.1169864e-01
   4.2000000e+01   7.6433985e-01
   4.4000000e+01   7.0560806e-01
   4.6000000e+01   6.3423927e-01
   4.8000000e+01   5.4914389e-01
   5.0000000e+01   4.5030891e-01
   5.2000000e+01   3.4186313e-01
   5.4000000e+01   2.3154515e-01
   5.6000000e+01   1.3193737e-01
   5.8000000e+01   5.8192988e-02
   6.0000000e+01   1.7274797e-02
   6.2000000e+01   3.0007994e-03
   6.4000000e+01   3.6739993e-04
   6.6000000e+01   9.7799980e-05
   6.8000000e+01   3.7599992e-05
   7.0000000e+01   6.5999987e-06
   7.2000000e+01   3.9999992e-07


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4053001e-01
   3.2000000e+01   9.2478682e-01
   3.4000000e+01   9.0541162e-01
   3.6000000e+01   8.8089942e-01
   3.8000000e+01   8.5040623e-01
   4.0000000e+01   8.1197224e-01
   4.2000000e+01   7.6446845e-01
   4.4000000e+01   7.0566966e-01
   4.6000000e+01   6.3387687e-01
   4.8000000e+01   5.4925749e-01
   5.0000000e+01   4.5024091e-01
   5.2000000e+01   3.4213133e-01
   5.4000000e+01   2.3165815e-01
   5.6000000e+01   1.3227117e-01
   5.8000000e+01   5.8381188e-02
   6.0000000e+01   1.7424397e-02
   6.2000000e+01   3.0651994e-03
   6.4000000e+01   3.9599992e-04
   6.6000000e+01   1.1399998e-04
   6.8000000e+01   4.1999992e-05
   7.0000000e+01   9.1999982e-06
   7.2000000e+01   1.5999997e-06
   7.4000000e+01   1.9999996e-07


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-sim-proposed-metric-_1.000000e-03_-.txt <==
   5.4000000e+01   2.3146068e-01
   5.6000000e+01   1.3222441e-01
   5.8000000e+01   5.8206277e-02
   6.0000000e+01   1.7335140e-02
   6.2000000e+01   2.9939996e-03
   6.4000000e+01   3.7557137e-04
   6.6000000e+01   9.8999986e-05
   6.8000000e+01   3.5428566e-05
   7.0000000e+01   7.9999989e-06
   7.2000000e+01   8.5714273e-07
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-bicais-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4142399e-01
   3.2000000e+01   9.2585414e-01
   3.4000000e+01   9.0629446e-01
   3.6000000e+01   8.8175324e-01
   3.8000000e+01   8.5102274e-01
   4.0000000e+01   8.1266274e-01
   4.2000000e+01   7.6501690e-01
   4.4000000e+01   7.0630247e-01
   4.6000000e+01   6.3484675e-01
   4.8000000e+01   5.4958846e-01
   5.0000000e+01   4.5099596e-01
   5.2000000e+01   3.4248414e-01
   5.4000000e+01   2.3201264e-01
   5.6000000e+01   1.3251738e-01
   5.8000000e+01   5.8534522e-02
   6.0000000e+01   1.7658775e-02
   6.2000000e+01   3.2891513e-03
   6.4000000e+01   6.3138998e-04
   6.6000000e+01   2.9264838e-04
   6.8000000e+01   1.2808025e-04
   7.0000000e+01   2.6843486e-05
   7.2000000e+01   1.1311898e-06
   7.4000000e+01   5.2892347e-08


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-bicais-metric-_1.000000e-03_.txt <==
   5.4000000e+01   2.3184457e-01
   5.6000000e+01   1.3235448e-01
   5.8000000e+01   5.8387077e-02
   6.0000000e+01   1.7541277e-02
   6.2000000e+01   3.2175653e-03
   6.4000000e+01   6.1772187e-04
   6.6000000e+01   3.3908395e-04
   6.8000000e+01   2.1860946e-04
   7.0000000e+01   1.1431496e-04
   7.2000000e+01   4.0045656e-05
   7.4000000e+01   6.5003019e-06


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-bicais-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.4128476e-01
   3.2000000e+01   9.2571349e-01
   3.4000000e+01   9.0615211e-01
   3.6000000e+01   8.8160884e-01
   3.8000000e+01   8.5087587e-01
   4.0000000e+01   8.1251291e-01
   4.2000000e+01   7.6486354e-01
   4.4000000e+01   7.0614499e-01
   4.6000000e+01   6.3468460e-01
   4.8000000e+01   5.4942133e-01
   5.0000000e+01   4.5082405e-01
   5.2000000e+01   3.4230875e-01
   5.4000000e+01   2.3183701e-01
   5.6000000e+01   1.3234794e-01
   5.8000000e+01   5.8382035e-02
   6.0000000e+01   1.7538271e-02
   6.2000000e+01   3.2171588e-03
   6.4000000e+01   6.2059482e-04
   6.6000000e+01   3.4633111e-04
   6.8000000e+01   2.3142781e-04
   7.0000000e+01   1.3212861e-04
   7.2000000e+01   5.7710358e-05


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   2.3184276e-01
   5.6000000e+01   1.3231971e-01
   5.8000000e+01   5.8296090e-02
   6.0000000e+01   1.7376199e-02
   6.2000000e+01   2.9820322e-03
   6.4000000e+01   3.4405758e-04
   6.6000000e+01   7.8219999e-05
   6.8000000e+01   2.0668791e-05
   7.0000000e+01   3.2158374e-06
   7.2000000e+01   2.1308654e-07
   7.4000000e+01   3.6477465e-09


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-proposed-metric-v2-_1.000000e-02_.txt <==
   3.0000000e+01   9.4053622e-01
   3.2000000e+01   9.2498937e-01
   3.4000000e+01   9.0545859e-01
   3.6000000e+01   8.8095363e-01
   3.8000000e+01   8.5026851e-01
   4.0000000e+01   8.1196505e-01
   4.2000000e+01   7.6438916e-01
   4.4000000e+01   7.0576034e-01
   4.6000000e+01   6.3440754e-01
   4.8000000e+01   5.4926943e-01
   5.0000000e+01   4.5081068e-01
   5.2000000e+01   3.4243590e-01
   5.4000000e+01   2.3208478e-01
   5.6000000e+01   1.3266400e-01
   5.8000000e+01   5.8681223e-02
   6.0000000e+01   1.7726887e-02
   6.2000000e+01   3.2399928e-03
   6.4000000e+01   4.9404220e-04
   6.6000000e+01   1.4496147e-04
   6.8000000e+01   4.3068401e-05
   7.0000000e+01   8.7528827e-06
   7.2000000e+01   1.0861902e-06
   7.4000000e+01   7.8957274e-08


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   5.4000000e+01   2.3191451e-01
   5.6000000e+01   1.3249727e-01
   5.8000000e+01   5.8526961e-02
   6.0000000e+01   1.7596777e-02
   6.2000000e+01   3.1443835e-03
   6.4000000e+01   4.3554041e-04
   6.6000000e+01   1.1590082e-04
   6.8000000e+01   3.0986553e-05
   7.0000000e+01   4.8236654e-06
   7.2000000e+01   3.1962976e-07
   7.4000000e+01   5.4716197e-09


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory_1.000000e-02_.txt <==
   3.0000000e+01   9.3970981e-01
   3.2000000e+01   9.2414018e-01
   3.4000000e+01   9.0458150e-01
   3.6000000e+01   8.8004232e-01
   3.8000000e+01   8.4931538e-01
   4.0000000e+01   8.1096125e-01
   4.2000000e+01   7.6332483e-01
   4.4000000e+01   7.0462530e-01
   4.6000000e+01   6.3319286e-01
   4.8000000e+01   5.4797046e-01
   5.0000000e+01   4.4943226e-01
   5.2000000e+01   3.4100042e-01
   5.4000000e+01   2.3064200e-01
   5.6000000e+01   1.3129742e-01
   5.8000000e+01   5.7499306e-02
   6.0000000e+01   1.6827411e-02
   6.2000000e+01   2.6593580e-03
   6.4000000e+01   1.8704290e-04
   6.6000000e+01   1.8120234e-05
   6.8000000e+01   4.3573552e-06
   7.0000000e+01   5.6710495e-07
   7.2000000e+01   8.9873898e-09
   7.4000000e+01   1.0321521e-11


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory_1.000000e-03_.txt <==
   5.4000000e+01   2.3057460e-01
   5.6000000e+01   1.3122200e-01
   5.8000000e+01   5.7420421e-02
   6.0000000e+01   1.6753185e-02
   6.2000000e+01   2.6000284e-03
   6.4000000e+01   1.4992630e-04
   6.6000000e+01   1.8165755e-06
   6.8000000e+01   1.8709344e-09
   7.0000000e+01   3.8968828e-14
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_1024_-theory_1.000000e-04_.txt <==
   3.0000000e+01   9.3970216e-01
   3.2000000e+01   9.2413180e-01
   3.4000000e+01   9.0457187e-01
   3.6000000e+01   8.8003089e-01
   3.8000000e+01   8.4930155e-01
   4.0000000e+01   8.1094429e-01
   4.2000000e+01   7.6330389e-01
   4.4000000e+01   7.0459939e-01
   4.6000000e+01   6.3316081e-01
   4.8000000e+01   5.4793100e-01
   5.0000000e+01   4.4938414e-01
   5.2000000e+01   3.4094271e-01
   5.4000000e+01   2.3057460e-01
   5.6000000e+01   1.3122200e-01
   5.8000000e+01   5.7420421e-02
   6.0000000e+01   1.6753185e-02
   6.2000000e+01   2.6000284e-03
   6.4000000e+01   1.4992630e-04
   6.6000000e+01   1.8165755e-06
   6.8000000e+01   1.8709344e-09
   7.0000000e+01   3.8968828e-14
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-sim-OPT-_1.000000e-03_.txt <==
   5.4000000e+01   5.4924564e-01
   5.6000000e+01   4.5037922e-01
   5.8000000e+01   3.4245338e-01
   6.0000000e+01   2.3185625e-01
   6.2000000e+01   1.3211355e-01
   6.4000000e+01   5.8093135e-02
   6.6000000e+01   1.7183283e-02
   6.8000000e+01   2.7418568e-03
   7.0000000e+01   1.7514283e-04
   7.2000000e+01   5.9999991e-06
   7.4000000e+01   8.5714273e-07


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-sim-proposed-metric-_1.000000e-03_-.txt <==
   5.4000000e+01   5.4928092e-01
   5.6000000e+01   4.5042479e-01
   5.8000000e+01   3.4249009e-01
   6.0000000e+01   2.3189697e-01
   6.2000000e+01   1.3215584e-01
   6.4000000e+01   5.8149992e-02
   6.6000000e+01   1.7215140e-02
   6.8000000e+01   2.7528567e-03
   7.0000000e+01   1.7785712e-04
   7.2000000e+01   6.1428563e-06
   7.4000000e+01   8.5714273e-07


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-sim-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.6971381e-01
   3.2000000e+01   9.6191281e-01
   3.4000000e+01   9.5215821e-01
   3.6000000e+01   9.3955461e-01
   3.8000000e+01   9.2418542e-01
   4.0000000e+01   9.0476982e-01
   4.2000000e+01   8.8010022e-01
   4.4000000e+01   8.4950463e-01
   4.6000000e+01   8.1119284e-01
   4.8000000e+01   7.6399685e-01
   5.0000000e+01   7.0536246e-01
   5.2000000e+01   6.3374747e-01
   5.4000000e+01   5.4947109e-01
   5.6000000e+01   4.5037911e-01
   5.8000000e+01   3.4213053e-01
   6.0000000e+01   2.3197835e-01
   6.2000000e+01   1.3204337e-01
   6.4000000e+01   5.8300788e-02
   6.6000000e+01   1.7215397e-02
   6.8000000e+01   2.7245995e-03
   7.0000000e+01   1.7139997e-04
   7.2000000e+01   7.9999984e-06


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-approx-v2_1.000000e-03_.txt <==
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-bicais-metric-_1.000000e-03_.txt <==
   5.4000000e+01   5.4924999e-01
   5.6000000e+01   4.5081537e-01
   5.8000000e+01   3.4242368e-01
   6.0000000e+01   2.3198810e-01
   6.2000000e+01   1.3240668e-01
   6.4000000e+01   5.8235733e-02
   6.6000000e+01   1.7183491e-02
   6.8000000e+01   2.7778931e-03
   7.0000000e+01   2.2237922e-04
   7.2000000e+01   3.1664475e-05
   7.4000000e+01   8.8106625e-06


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-bicais-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.7022526e-01
   3.2000000e+01   9.6241859e-01
   3.4000000e+01   9.5259582e-01
   3.6000000e+01   9.4024015e-01
   3.8000000e+01   9.2470615e-01
   4.0000000e+01   9.0519162e-01
   4.2000000e+01   8.8070708e-01
   4.4000000e+01   8.5004741e-01
   4.6000000e+01   8.1177525e-01
   4.8000000e+01   7.6423699e-01
   5.0000000e+01   7.0565158e-01
   5.2000000e+01   6.3434519e-01
   5.4000000e+01   5.4924944e-01
   5.6000000e+01   4.5081484e-01
   5.8000000e+01   3.4242317e-01
   6.0000000e+01   2.3198763e-01
   6.2000000e+01   1.3240628e-01
   6.4000000e+01   5.8235443e-02
   6.6000000e+01   1.7183356e-02
   6.8000000e+01   2.7779170e-03
   7.0000000e+01   2.2254235e-04
   7.2000000e+01   3.1924128e-05


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-proposed-metric-_1.000000e-03_.txt <==
   5.4000000e+01   5.4925394e-01
   5.6000000e+01   4.5081946e-01
   5.8000000e+01   3.4242647e-01
   6.0000000e+01   2.3198659e-01
   6.2000000e+01   1.3239596e-01
   6.4000000e+01   5.8209969e-02
   6.6000000e+01   1.7140119e-02
   6.8000000e+01   2.7242152e-03
   7.0000000e+01   1.7586151e-04
   7.2000000e+01   5.5497701e-06
   7.4000000e+01   2.6089428e-07


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   5.4000000e+01   5.4907636e-01
   5.6000000e+01   4.5070322e-01
   5.8000000e+01   3.4237364e-01
   6.0000000e+01   2.3199182e-01
   6.2000000e+01   1.3244339e-01
   6.4000000e+01   5.8273976e-02
   6.6000000e+01   1.7193973e-02
   6.8000000e+01   2.7540549e-03
   7.0000000e+01   1.8599419e-04
   7.2000000e+01   7.3630173e-06
   7.4000000e+01   3.9031922e-07


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory_1.000000e-03_.txt <==
   5.4000000e+01   5.4887954e-01
   5.6000000e+01   4.5045890e-01
   5.8000000e+01   3.4208771e-01
   6.0000000e+01   2.3168097e-01
   6.2000000e+01   1.3213776e-01
   6.4000000e+01   5.8013543e-02
   6.6000000e+01   1.7013612e-02
   6.8000000e+01   2.6617825e-03
   7.0000000e+01   1.5544188e-04
   7.2000000e+01   1.9213949e-06
   7.4000000e+01   2.0423868e-09


==> plots/transaction-data/ptqam/4096-HPQAM_2048_-theory_1.000000e-04_.txt <==
   3.0000000e+01   9.6982952e-01
   3.2000000e+01   9.6202291e-01
   3.4000000e+01   9.5220024e-01
   3.6000000e+01   9.3984473e-01
   3.8000000e+01   9.2431099e-01
   4.0000000e+01   9.0479685e-01
   4.2000000e+01   8.8031295e-01
   4.4000000e+01   8.4965428e-01
   4.6000000e+01   8.1138370e-01
   4.8000000e+01   7.6384792e-01
   5.0000000e+01   7.0526640e-01
   5.2000000e+01   6.3396604e-01
   5.4000000e+01   5.4887954e-01
   5.6000000e+01   4.5045890e-01
   5.8000000e+01   3.4208771e-01
   6.0000000e+01   2.3168097e-01
   6.2000000e+01   1.3213776e-01
   6.4000000e+01   5.8013543e-02
   6.6000000e+01   1.7013612e-02
   6.8000000e+01   2.6617825e-03
   7.0000000e+01   1.5544188e-04
   7.2000000e+01   1.9213949e-06


==> plots/transaction-data/ptqam/4096-HPQAM_256_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.5374146e-01
   3.2000000e+01   8.1379186e-01
   3.4000000e+01   7.6616234e-01
   3.6000000e+01   7.0832292e-01
   3.8000000e+01   6.4077359e-01
   4.0000000e+01   5.6458435e-01
   4.2000000e+01   4.8640514e-01
   4.4000000e+01   4.0308597e-01
   4.6000000e+01   3.2006680e-01
   4.8000000e+01   2.4049760e-01
   5.0000000e+01   1.5866841e-01
   5.2000000e+01   9.9359006e-02
   5.4000000e+01   6.7089329e-02
   5.6000000e+01   5.4409456e-02
   5.8000000e+01   5.2389476e-02
   6.0000000e+01   5.0909491e-02
   6.2000000e+01   5.0689493e-02
   6.4000000e+01   4.9899501e-02
   6.6000000e+01   5.1299487e-02
   6.8000000e+01   5.1319487e-02
   7.0000000e+01   4.9849502e-02
   7.2000000e+01   5.0079499e-02
   7.4000000e+01   5.0009500e-02


==> plots/transaction-data/ptqam/4096-HPQAM_256_-sim-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   7.8456064e-01
   3.2000000e+01   7.2557365e-01
   3.4000000e+01   6.5360867e-01
   3.6000000e+01   5.6798309e-01
   3.8000000e+01   4.6852631e-01
   4.0000000e+01   3.5912633e-01
   4.2000000e+01   2.4771915e-01
   4.4000000e+01   1.4628597e-01
   4.6000000e+01   6.9920386e-02
   4.8000000e+01   2.6438995e-02
   5.0000000e+01   9.6477981e-03
   5.2000000e+01   4.9941990e-03
   5.4000000e+01   3.3927993e-03
   5.6000000e+01   2.5505995e-03
   5.8000000e+01   1.9049996e-03
   6.0000000e+01   1.3911997e-03
   6.2000000e+01   9.3759981e-04
   6.4000000e+01   5.5139989e-04
   6.6000000e+01   2.5219995e-04
   6.8000000e+01   7.6599985e-05
   7.0000000e+01   1.4599997e-05
   7.2000000e+01   7.9999984e-07


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory-bicais-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.5671102e-01
   3.2000000e+01   8.1727716e-01
   3.4000000e+01   7.6932183e-01
   3.6000000e+01   7.1224679e-01
   3.8000000e+01   6.4648553e-01
   4.0000000e+01   5.7423603e-01
   4.2000000e+01   4.9978530e-01
   4.4000000e+01   4.2792684e-01
   4.6000000e+01   3.5877050e-01
   4.8000000e+01   2.6379697e-01
   5.0000000e+01   1.7389705e-01
   5.2000000e+01   1.0638119e-01
   5.4000000e+01   6.8701754e-02
   5.6000000e+01   5.5089025e-02
   5.8000000e+01   5.2158555e-02
   6.0000000e+01   5.1411235e-02
   6.2000000e+01   5.0902104e-02
   6.4000000e+01   5.0498159e-02
   6.6000000e+01   5.0194305e-02
   6.8000000e+01   4.9979865e-02
   7.0000000e+01   4.9836617e-02
   7.2000000e+01   4.9744423e-02
   7.4000000e+01   4.9686252e-02


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory-bicais-metric-_1.000000e-04_.txt <==
   3.0000000e+01   7.8743083e-01
   3.2000000e+01   7.2825879e-01
   3.4000000e+01   6.5620020e-01
   3.6000000e+01   5.7015719e-01
   3.8000000e+01   4.7056532e-01
   4.0000000e+01   3.6082343e-01
   4.2000000e+01   2.4890593e-01
   4.4000000e+01   1.4779285e-01
   4.6000000e+01   7.2057286e-02
   4.8000000e+01   2.9288719e-02
   5.0000000e+01   1.2920818e-02
   5.2000000e+01   8.3571756e-03
   5.4000000e+01   6.4050895e-03
   5.6000000e+01   4.9267438e-03
   5.8000000e+01   3.7139674e-03
   6.0000000e+01   2.7061963e-03
   6.2000000e+01   1.8532656e-03
   6.4000000e+01   1.0916464e-03
   6.6000000e+01   4.0442872e-04
   6.8000000e+01   7.4781428e-05
   7.0000000e+01   1.2940297e-05
   7.2000000e+01   9.3399338e-07


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory_1.000000e-02_.txt <==
   3.0000000e+01   8.4286464e-01
   3.2000000e+01   8.0281749e-01
   3.4000000e+01   7.5448433e-01
   3.6000000e+01   6.9728951e-01
   3.8000000e+01   6.3171145e-01
   4.0000000e+01   5.6001661e-01
   4.2000000e+01   4.8657235e-01
   4.4000000e+01   4.1622564e-01
   4.6000000e+01   3.4903958e-01
   4.8000000e+01   2.5598092e-01
   5.0000000e+01   1.6758213e-01
   5.2000000e+01   1.0129657e-01
   5.4000000e+01   6.4656856e-02
   5.6000000e+01   5.1924114e-02
   5.8000000e+01   4.9730013e-02
   6.0000000e+01   4.9595909e-02
   6.2000000e+01   4.9592234e-02
   6.4000000e+01   4.9590906e-02
   6.6000000e+01   4.9590069e-02
   6.8000000e+01   4.9589541e-02
   7.0000000e+01   4.9589207e-02
   7.2000000e+01   4.9588997e-02
   7.4000000e+01   4.9588864e-02


==> plots/transaction-data/ptqam/4096-HPQAM_256_-theory_1.000000e-04_.txt <==
   3.0000000e+01   7.6222654e-01
   3.2000000e+01   7.0326128e-01
   3.4000000e+01   6.3154538e-01
   3.6000000e+01   5.4602896e-01
   3.8000000e+01   4.4723063e-01
   4.0000000e+01   3.3865117e-01
   4.2000000e+01   2.2836458e-01
   4.4000000e+01   1.2939820e-01
   4.6000000e+01   5.6244765e-02
   4.8000000e+01   1.6240845e-02
   5.0000000e+01   2.4799758e-03
   5.2000000e+01   1.3940374e-04
   5.4000000e+01   1.6224639e-06
   5.6000000e+01   1.5679883e-09
   5.8000000e+01   2.9531932e-14
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   1.1102230e-16
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   1.1102230e-16
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-OPT-_1.000000e-02_.txt <==
   3.0000000e+01   8.9133611e-01
   3.2000000e+01   8.6290314e-01
   3.4000000e+01   8.2654617e-01
   3.6000000e+01   7.8101722e-01
   3.8000000e+01   7.2475628e-01
   4.0000000e+01   6.5662234e-01
   4.2000000e+01   5.7667242e-01
   4.4000000e+01   4.8060752e-01
   4.6000000e+01   3.7821262e-01
   4.8000000e+01   2.7262373e-01
   5.0000000e+01   1.7620982e-01
   5.2000000e+01   1.0154490e-01
   5.4000000e+01   5.4865945e-02
   5.6000000e+01   2.9115971e-02
   5.8000000e+01   1.3892986e-02
   6.0000000e+01   4.8419952e-03
   6.2000000e+01   1.2779987e-03
   6.4000000e+01   4.6599953e-04
   6.6000000e+01   2.4799975e-04
   6.8000000e+01   1.7499983e-04
   7.0000000e+01   1.0799989e-04
   7.2000000e+01   8.6999913e-05
   7.4000000e+01   7.3999926e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-OPT-_1.000000e-03_.txt <==
   3.6000000e+01   7.6770525e-01
   3.8000000e+01   7.0874606e-01
   4.0000000e+01   6.3746627e-01
   4.2000000e+01   5.5221389e-01
   4.4000000e+01   4.5300891e-01
   4.6000000e+01   3.4505933e-01
   4.8000000e+01   2.3412175e-01
   5.0000000e+01   1.3459997e-01
   5.2000000e+01   6.0210988e-02
   5.4000000e+01   1.9109796e-02
   5.6000000e+01   4.2581991e-03
   5.8000000e+01   1.2971997e-03
   6.0000000e+01   7.6879985e-04
   6.2000000e+01   4.8479990e-04
   6.4000000e+01   2.8479994e-04
   6.6000000e+01   1.3959997e-04
   6.8000000e+01   4.4799991e-05
   7.0000000e+01   1.0199998e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-OPT-_1.000000e-04_.txt <==
   3.0000000e+01   8.8425942e-01
   3.2000000e+01   8.5367983e-01
   3.4000000e+01   8.1490164e-01
   3.6000000e+01   7.6738105e-01
   3.8000000e+01   7.0887986e-01
   4.0000000e+01   6.3690367e-01
   4.2000000e+01   5.5202709e-01
   4.4000000e+01   4.5331991e-01
   4.6000000e+01   3.4416953e-01
   4.8000000e+01   2.3395855e-01
   5.0000000e+01   1.3428297e-01
   5.2000000e+01   6.0110388e-02
   5.4000000e+01   1.9006396e-02
   5.6000000e+01   4.2795991e-03
   5.8000000e+01   1.2703997e-03
   6.0000000e+01   7.5959985e-04
   6.2000000e+01   4.8599990e-04
   6.4000000e+01   2.7819994e-04
   6.6000000e+01   1.3079997e-04
   6.8000000e+01   3.7599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   1.1999998e-06


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9133911e-01
   3.2000000e+01   8.6294314e-01
   3.4000000e+01   8.2656717e-01
   3.6000000e+01   7.8104222e-01
   3.8000000e+01   7.2474628e-01
   4.0000000e+01   6.5667134e-01
   4.2000000e+01   5.7658842e-01
   4.4000000e+01   4.8059052e-01
   4.6000000e+01   3.7828262e-01
   4.8000000e+01   2.7264973e-01
   5.0000000e+01   1.7624082e-01
   5.2000000e+01   1.0154990e-01
   5.4000000e+01   5.4849945e-02
   5.6000000e+01   2.9119971e-02
   5.8000000e+01   1.3911986e-02
   6.0000000e+01   4.8439952e-03
   6.2000000e+01   1.2779987e-03
   6.4000000e+01   4.6599953e-04
   6.6000000e+01   2.4799975e-04
   6.8000000e+01   1.7499983e-04
   7.0000000e+01   1.0799989e-04
   7.2000000e+01   8.6999913e-05
   7.4000000e+01   7.3999926e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-proposed-metric-_1.000000e-03_-.txt <==
   3.6000000e+01   7.6771025e-01
   3.8000000e+01   7.0876506e-01
   4.0000000e+01   6.3749447e-01
   4.2000000e+01   5.5220089e-01
   4.4000000e+01   4.5301071e-01
   4.6000000e+01   3.4507773e-01
   4.8000000e+01   2.3414875e-01
   5.0000000e+01   1.3464717e-01
   5.2000000e+01   6.0257588e-02
   5.4000000e+01   1.9142796e-02
   5.6000000e+01   4.2869991e-03
   5.8000000e+01   1.3093997e-03
   6.0000000e+01   7.7019985e-04
   6.2000000e+01   4.8579990e-04
   6.4000000e+01   2.8479994e-04
   6.6000000e+01   1.3959997e-04
   6.8000000e+01   4.4799991e-05
   7.0000000e+01   1.0199998e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-sim-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   8.8427502e-01
   3.2000000e+01   8.5368403e-01
   3.4000000e+01   8.1491764e-01
   3.6000000e+01   7.6741085e-01
   3.8000000e+01   7.0881946e-01
   4.0000000e+01   6.3684647e-01
   4.2000000e+01   5.5202989e-01
   4.4000000e+01   4.5329491e-01
   4.6000000e+01   3.4420873e-01
   4.8000000e+01   2.3398515e-01
   5.0000000e+01   1.3433737e-01
   5.2000000e+01   6.0139788e-02
   5.4000000e+01   1.9045396e-02
   5.6000000e+01   4.3057991e-03
   5.8000000e+01   1.2895997e-03
   6.0000000e+01   7.6599985e-04
   6.2000000e+01   4.8639990e-04
   6.4000000e+01   2.7779994e-04
   6.6000000e+01   1.3079997e-04
   6.8000000e+01   3.7599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   1.1999998e-06


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-approx-v2_1.000000e-02_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00
   7.4000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-approx-v2_1.000000e-03_.txt <==
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-approx-v2_1.000000e-04_.txt <==
   3.0000000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00
   4.4000000e+01   0.0000000e+00
   4.6000000e+01   0.0000000e+00
   4.8000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.2000000e+01   0.0000000e+00
   5.4000000e+01   0.0000000e+00
   5.6000000e+01   0.0000000e+00
   5.8000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.2000000e+01   0.0000000e+00
   6.4000000e+01   0.0000000e+00
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-bicais-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9354074e-01
   3.2000000e+01   8.6430192e-01
   3.4000000e+01   8.2778222e-01
   3.6000000e+01   7.8240646e-01
   3.8000000e+01   7.2648079e-01
   4.0000000e+01   6.5841993e-01
   4.2000000e+01   5.7722676e-01
   4.4000000e+01   4.8336389e-01
   4.6000000e+01   3.8007946e-01
   4.8000000e+01   2.7484280e-01
   5.0000000e+01   1.7953432e-01
   5.2000000e+01   1.0685810e-01
   5.4000000e+01   6.2076257e-02
   5.6000000e+01   3.7388051e-02
   5.8000000e+01   2.0682524e-02
   6.0000000e+01   7.0594822e-03
   6.2000000e+01   1.6152520e-03
   6.4000000e+01   4.7357891e-04
   6.6000000e+01   2.6711726e-04
   6.8000000e+01   1.7160724e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-bicais-metric-_1.000000e-03_.txt <==
   3.6000000e+01   7.6917225e-01
   3.8000000e+01   7.1028840e-01
   4.0000000e+01   6.3862419e-01
   4.2000000e+01   5.5311707e-01
   4.4000000e+01   4.5424219e-01
   4.6000000e+01   3.4543481e-01
   4.8000000e+01   2.3468976e-01
   5.0000000e+01   1.3497860e-01
   5.2000000e+01   6.0834382e-02
   5.4000000e+01   1.9779786e-02
   5.6000000e+01   5.1367037e-03
   5.8000000e+01   2.1454644e-03
   6.0000000e+01   1.5034338e-03
   6.2000000e+01   1.0802741e-03
   6.4000000e+01   7.1054496e-04
   6.6000000e+01   3.6697021e-04
   6.8000000e+01   9.6948007e-05
   7.0000000e+01   7.7033387e-06


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-bicais-metric-_1.000000e-04_.txt <==
   3.0000000e+01   8.8607297e-01
   3.2000000e+01   8.5525861e-01
   3.4000000e+01   8.1679214e-01
   3.6000000e+01   7.6901180e-01
   3.8000000e+01   7.1012917e-01
   4.0000000e+01   6.3846690e-01
   4.2000000e+01   5.5296285e-01
   4.4000000e+01   4.5409280e-01
   4.6000000e+01   3.4529296e-01
   4.8000000e+01   2.3455958e-01
   5.0000000e+01   1.3486597e-01
   5.2000000e+01   6.0746970e-02
   5.4000000e+01   1.9726081e-02
   5.6000000e+01   5.1241496e-03
   5.8000000e+01   2.1793552e-03
   6.0000000e+01   1.5879162e-03
   6.2000000e+01   1.2201574e-03
   6.4000000e+01   9.1543861e-04
   6.6000000e+01   6.5004689e-04
   6.8000000e+01   4.0565367e-04
   7.0000000e+01   1.9287317e-04
   7.2000000e+01   5.3435797e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9355152e-01
   3.2000000e+01   8.6431767e-01
   3.4000000e+01   8.2780494e-01
   3.6000000e+01   7.8243869e-01
   3.8000000e+01   7.2652543e-01
   4.0000000e+01   6.5847958e-01
   4.2000000e+01   5.7730208e-01
   4.4000000e+01   4.8345015e-01
   4.6000000e+01   3.8016047e-01
   4.8000000e+01   2.7488315e-01
   5.0000000e+01   1.7947579e-01
   5.2000000e+01   1.0663596e-01
   5.4000000e+01   6.1672204e-02
   5.6000000e+01   3.6890071e-02
   5.8000000e+01   2.0272382e-02
   6.0000000e+01   6.9222688e-03
   6.2000000e+01   1.5941841e-03
   6.4000000e+01   4.7245267e-04
   6.6000000e+01   2.6710583e-04
   6.8000000e+01   1.7160723e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-proposed-metric-_1.000000e-03_.txt <==
   3.6000000e+01   7.6920267e-01
   3.8000000e+01   7.1033000e-01
   4.0000000e+01   6.3867885e-01
   4.2000000e+01   5.5318432e-01
   4.4000000e+01   4.5431551e-01
   4.6000000e+01   3.4549529e-01
   4.8000000e+01   2.3469758e-01
   5.0000000e+01   1.3486775e-01
   5.2000000e+01   6.0524914e-02
   5.4000000e+01   1.9223030e-02
   5.6000000e+01   4.3754197e-03
   5.8000000e+01   1.3164055e-03
   6.0000000e+01   7.5053556e-04
   6.2000000e+01   4.7548190e-04
   6.4000000e+01   2.7257743e-04
   6.6000000e+01   1.2469190e-04
   6.8000000e+01   3.9928349e-05
   7.0000000e+01   7.5473573e-06


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-proposed-metric-v2-_1.000000e-02_.txt <==
   3.0000000e+01   8.9193114e-01
   3.2000000e+01   8.6278238e-01
   3.4000000e+01   8.2637550e-01
   3.6000000e+01   7.8114021e-01
   3.8000000e+01   7.2538752e-01
   4.0000000e+01   6.5753584e-01
   4.2000000e+01   5.7658791e-01
   4.4000000e+01   4.8299798e-01
   4.6000000e+01   3.7999084e-01
   4.8000000e+01   2.7499140e-01
   5.0000000e+01   1.7981824e-01
   5.2000000e+01   1.0712716e-01
   5.4000000e+01   6.2208085e-02
   5.6000000e+01   3.7390350e-02
   5.8000000e+01   2.0699967e-02
   6.0000000e+01   7.2674768e-03
   6.2000000e+01   1.8444332e-03
   6.4000000e+01   6.3220166e-04
   6.6000000e+01   3.5546781e-04
   6.8000000e+01   2.1346346e-04
   7.0000000e+01   1.3863176e-04
   7.2000000e+01   1.0585671e-04
   7.4000000e+01   9.3363473e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory-proposed-metric-v2-_1.000000e-03_.txt <==
   3.6000000e+01   7.6793907e-01
   3.8000000e+01   7.0923555e-01
   4.0000000e+01   6.3778905e-01
   4.2000000e+01   5.5253672e-01
   4.4000000e+01   4.5394466e-01
   4.6000000e+01   3.4542328e-01
   4.8000000e+01   2.3491981e-01
   5.0000000e+01   1.3533737e-01
   5.2000000e+01   6.1147901e-02
   5.4000000e+01   1.9879858e-02
   5.6000000e+01   4.9665622e-03
   5.8000000e+01   1.7925435e-03
   6.0000000e+01   1.1020956e-03
   6.2000000e+01   7.1093236e-04
   6.4000000e+01   4.0878953e-04
   6.6000000e+01   1.8703729e-04
   6.8000000e+01   5.9892523e-05
   7.0000000e+01   1.1321036e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory_1.000000e-02_.txt <==
   3.0000000e+01   8.8640775e-01
   3.2000000e+01   8.5699358e-01
   3.4000000e+01   8.2034884e-01
   3.6000000e+01   7.7489530e-01
   3.8000000e+01   7.1894113e-01
   4.0000000e+01   6.5090916e-01
   4.2000000e+01   5.6981781e-01
   4.4000000e+01   4.7615421e-01
   4.6000000e+01   3.7320012e-01
   4.8000000e+01   2.6846357e-01
   5.0000000e+01   1.7385603e-01
   5.2000000e+01   1.0208076e-01
   5.4000000e+01   5.8340084e-02
   5.6000000e+01   3.4713530e-02
   5.8000000e+01   1.8960795e-02
   6.0000000e+01   6.1051176e-03
   6.2000000e+01   1.0637957e-03
   6.4000000e+01   1.4432924e-04
   6.6000000e+01   8.6747267e-05
   6.8000000e+01   8.6021583e-05
   7.0000000e+01   8.6018774e-05
   7.2000000e+01   8.6017478e-05
   7.4000000e+01   8.6016661e-05


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory_1.000000e-03_.txt <==
   3.6000000e+01   7.6275863e-01
   3.8000000e+01   7.0393095e-01
   4.0000000e+01   6.3235401e-01
   4.2000000e+01   5.4698091e-01
   4.4000000e+01   4.4830818e-01
   4.6000000e+01   3.3979732e-01
   4.8000000e+01   2.2946926e-01
   5.0000000e+01   1.3030891e-01
   5.2000000e+01   5.6830894e-02
   5.4000000e+01   1.6495630e-02
   5.6000000e+01   2.5394385e-03
   5.8000000e+01   1.4458257e-04
   6.0000000e+01   1.7171298e-06
   6.2000000e+01   1.7427874e-09
   6.4000000e+01   4.0540904e-12
   6.6000000e+01   1.8951507e-13
   6.8000000e+01   1.8873791e-15
   7.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-HPQAM_512_-theory_1.000000e-04_.txt <==
   3.0000000e+01   8.7974815e-01
   3.2000000e+01   8.4894797e-01
   3.4000000e+01   8.1050384e-01
   3.6000000e+01   7.6275863e-01
   3.8000000e+01   7.0393095e-01
   4.0000000e+01   6.3235401e-01
   4.2000000e+01   5.4698091e-01
   4.4000000e+01   4.4830818e-01
   4.6000000e+01   3.3979732e-01
   4.8000000e+01   2.2946926e-01
   5.0000000e+01   1.3030891e-01
   5.2000000e+01   5.6830894e-02
   5.4000000e+01   1.6495630e-02
   5.6000000e+01   2.5394381e-03
   5.8000000e+01   1.4458233e-04
   6.0000000e+01   1.7170222e-06
   6.2000000e+01   1.7131608e-09
   6.4000000e+01   3.3972825e-14
   6.6000000e+01   0.0000000e+00
   6.8000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.2000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PQAM_4096_-_1.000000e-04_.txt <==
   3.0000000e+01   9.9248043e-01
   3.2000000e+01   9.9052710e-01
   3.4000000e+01   9.8806808e-01
   3.6000000e+01   9.8497252e-01
   3.8000000e+01   9.8107577e-01
   4.0000000e+01   9.7617071e-01
   4.2000000e+01   9.6999690e-01
   4.4000000e+01   9.6222712e-01
   4.6000000e+01   9.5245074e-01
   4.8000000e+01   9.4015334e-01
   5.0000000e+01   9.2469242e-01
   5.2000000e+01   9.0526933e-01
   5.4000000e+01   8.8089879e-01
   5.6000000e+01   8.5038039e-01
   5.8000000e+01   8.1228160e-01
   6.0000000e+01   7.6495265e-01
   6.2000000e+01   7.0661331e-01
   6.4000000e+01   6.3558417e-01
   6.6000000e+01   5.5077892e-01
   6.8000000e+01   4.5260749e-01
   7.0000000e+01   3.4437732e-01
   7.2000000e+01   2.3389704e-01
   7.4000000e+01   1.3397747e-01
   7.6000000e+01   5.9210723e-02
   7.8000000e+01   1.7543212e-02
   8.0000000e+01   2.7888631e-03
   8.2000000e+01   1.6700784e-04
   8.4000000e+01   2.1478735e-06
   8.6000000e+01   2.4309045e-09
   8.8000000e+01   5.8771098e-14
   9.0000000e+01   3.2140248e-21
   9.2000000e+01   1.1307591e-32
   9.4000000e+01   9.0652851e-51
   9.6000000e+01   2.1608245e-79
   9.8000000e+01  1.0676338e-124
   1.0000000e+02  1.9098738e-196


==> plots/transaction-data/ptqam/4096-PQAM_512_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4065201e-01
   3.2000000e+01   9.2487622e-01
   3.4000000e+01   9.0536882e-01
   3.6000000e+01   8.8078642e-01
   3.8000000e+01   8.5007983e-01
   4.0000000e+01   8.1179304e-01
   4.2000000e+01   7.6430265e-01
   4.4000000e+01   7.0556506e-01
   4.6000000e+01   6.3454627e-01
   4.8000000e+01   5.4911929e-01
   5.0000000e+01   4.5058631e-01
   5.2000000e+01   3.4184393e-01
   5.4000000e+01   2.3174015e-01
   5.6000000e+01   1.3219157e-01
   5.8000000e+01   5.8410388e-02
   6.0000000e+01   1.7650396e-02
   6.2000000e+01   3.1775994e-03
   6.4000000e+01   5.6999989e-04
   6.6000000e+01   2.9399994e-04
   6.8000000e+01   1.7059997e-04
   7.0000000e+01   1.2499998e-04
   7.2000000e+01   1.0459998e-04
   7.4000000e+01   8.5999983e-05
   7.6000000e+01   8.3799983e-05
   7.8000000e+01   8.0199984e-05
   8.0000000e+01   8.6999983e-05


==> plots/transaction-data/ptqam/4096-PQAM_512_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4142377e-01
   3.2000000e+01   9.2585381e-01
   3.4000000e+01   9.0629394e-01
   3.6000000e+01   8.8175242e-01
   3.8000000e+01   8.5102146e-01
   4.0000000e+01   8.1266074e-01
   4.2000000e+01   7.6501376e-01
   4.4000000e+01   7.0629756e-01
   4.6000000e+01   6.3483910e-01
   4.8000000e+01   5.4957666e-01
   5.0000000e+01   4.5097802e-01
   5.2000000e+01   3.4245755e-01
   5.4000000e+01   2.3197462e-01
   5.6000000e+01   1.3246578e-01
   5.8000000e+01   5.8468707e-02
   6.0000000e+01   1.7580882e-02
   6.2000000e+01   3.2071939e-03
   6.4000000e+01   5.6365349e-04
   6.6000000e+01   2.6819506e-04
   6.8000000e+01   1.7160834e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05
   7.6000000e+01   8.8073964e-05
   7.8000000e+01   8.6938161e-05
   8.0000000e+01   8.6473551e-05


==> plots/transaction-data/ptqam/4096-PTQAM_1.000000e-04_.txt <==
   3.0000000e+01   9.8501101e-01
   3.2000000e+01   9.8110502e-01
   3.4000000e+01   9.7618832e-01
   3.6000000e+01   9.6999989e-01
   3.8000000e+01   9.6221172e-01
   4.0000000e+01   9.5241223e-01
   4.2000000e+01   9.4008582e-01
   4.4000000e+01   9.2458855e-01
   4.6000000e+01   9.0512001e-01
   4.8000000e+01   8.8069288e-01
   5.0000000e+01   8.5010448e-01
   5.2000000e+01   8.1191998e-01
   5.4000000e+01   7.6448793e-01
   5.6000000e+01   7.0602807e-01
   5.8000000e+01   6.3486399e-01
   6.0000000e+01   5.4991791e-01
   6.2000000e+01   4.5161916e-01
   6.4000000e+01   3.4331169e-01
   6.6000000e+01   2.3285625e-01
   6.8000000e+01   1.3310722e-01
   7.0000000e+01   5.8640796e-02
   7.2000000e+01   1.7289646e-02
   7.4000000e+01   2.7277619e-03
   7.6000000e+01   1.6144769e-04
   7.8000000e+01   2.0407074e-06
   8.0000000e+01   2.2644284e-09
   8.2000000e+01   5.8021405e-14
   8.4000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4036721e-01
   3.2000000e+01   9.2488182e-01
   3.4000000e+01   9.0551002e-01
   3.6000000e+01   8.8100822e-01
   3.8000000e+01   8.5015483e-01
   4.0000000e+01   8.1174364e-01
   4.2000000e+01   7.6427965e-01
   4.4000000e+01   7.0547946e-01
   4.6000000e+01   6.3445107e-01
   4.8000000e+01   5.4897489e-01
   5.0000000e+01   4.5046131e-01
   5.2000000e+01   3.4210373e-01
   5.4000000e+01   2.3168335e-01
   5.6000000e+01   1.3232657e-01
   5.8000000e+01   5.8298188e-02
   6.0000000e+01   1.7498997e-02
   6.2000000e+01   3.0763994e-03
   6.4000000e+01   4.0399992e-04
   6.6000000e+01   1.1399998e-04
   6.8000000e+01   3.6999992e-05
   7.0000000e+01   8.1999998e-06
   7.2000000e+01   1.7999996e-06
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-sim-OPT-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.4031861e-01
   3.2000000e+01   9.2473382e-01
   3.4000000e+01   9.0546322e-01
   3.6000000e+01   8.8080062e-01
   3.8000000e+01   8.5009583e-01
   4.0000000e+01   8.1171584e-01
   4.2000000e+01   7.6427505e-01
   4.4000000e+01   7.0564206e-01
   4.6000000e+01   6.3425327e-01
   4.8000000e+01   5.4913469e-01
   5.0000000e+01   4.5033431e-01
   5.2000000e+01   3.4186133e-01
   5.4000000e+01   2.3154615e-01
   5.6000000e+01   1.3196657e-01
   5.8000000e+01   5.8214188e-02
   6.0000000e+01   1.7299997e-02
   6.2000000e+01   3.0265994e-03
   6.4000000e+01   3.8179992e-04
   6.6000000e+01   8.0039998e-05
   6.8000000e+01   2.4399992e-05
   7.0000000e+01   3.5999987e-06
   7.2000000e+01   2.9999992e-07


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4039441e-01
   3.2000000e+01   9.2494482e-01
   3.4000000e+01   9.0553862e-01
   3.6000000e+01   8.8101202e-01
   3.8000000e+01   8.5017323e-01
   4.0000000e+01   8.1177604e-01
   4.2000000e+01   7.6436105e-01
   4.4000000e+01   7.0550026e-01
   4.6000000e+01   6.3449107e-01
   4.8000000e+01   5.4897649e-01
   5.0000000e+01   4.5047411e-01
   5.2000000e+01   3.4211133e-01
   5.4000000e+01   2.3172355e-01
   5.6000000e+01   1.3236077e-01
   5.8000000e+01   5.8325988e-02
   6.0000000e+01   1.7536796e-02
   6.2000000e+01   3.0979994e-03
   6.4000000e+01   4.1039992e-04
   6.6000000e+01   1.1719998e-04
   6.8000000e+01   3.8599992e-05
   7.0000000e+01   1.1999998e-05
   7.2000000e+01   1.7999996e-06
   7.4000000e+01   0.0000000e+00
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.4142480e-01
   3.2000000e+01   9.2585535e-01
   3.4000000e+01   9.0629624e-01
   3.6000000e+01   8.8175584e-01
   3.8000000e+01   8.5102651e-01
   4.0000000e+01   8.1266812e-01
   4.2000000e+01   7.6502445e-01
   4.4000000e+01   7.0631278e-01
   4.6000000e+01   6.3486027e-01
   4.8000000e+01   5.4960503e-01
   5.0000000e+01   4.5101387e-01
   5.2000000e+01   3.4249849e-01
   5.4000000e+01   2.3201302e-01
   5.6000000e+01   1.3248629e-01
   5.8000000e+01   5.8449897e-02
   6.0000000e+01   1.7505279e-02
   6.2000000e+01   3.0757241e-03
   6.4000000e+01   3.9969135e-04
   6.6000000e+01   1.0405779e-04
   6.8000000e+01   3.0289541e-05
   7.0000000e+01   6.0289316e-06
   7.2000000e+01   7.2715612e-07
   7.4000000e+01   5.2641649e-08


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-theory-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.4128557e-01
   3.2000000e+01   9.2571469e-01
   3.4000000e+01   9.0615387e-01
   3.6000000e+01   8.8161141e-01
   3.8000000e+01   8.5087959e-01
   4.0000000e+01   8.1251821e-01
   4.2000000e+01   7.6487095e-01
   4.4000000e+01   7.0615509e-01
   4.6000000e+01   6.3469778e-01
   4.8000000e+01   5.4943735e-01
   5.0000000e+01   4.5084108e-01
   5.2000000e+01   3.4232164e-01
   5.4000000e+01   2.3183500e-01
   5.6000000e+01   1.3231284e-01
   5.8000000e+01   5.8290453e-02
   6.0000000e+01   1.7372077e-02
   6.2000000e+01   2.9794278e-03
   6.4000000e+01   3.4260118e-04
   6.6000000e+01   7.7397293e-05
   6.8000000e+01   2.0188232e-05
   7.0000000e+01   3.0299027e-06
   7.2000000e+01   1.8383840e-07


==> plots/transaction-data/ptqam/4096-PTQAM_1024_-theory-proposed-metric-v2-_1.000000e-04_.txt <==
   3.0000000e+01   9.4039699e-01
   3.2000000e+01   9.2484872e-01
   3.4000000e+01   9.0531623e-01
   3.6000000e+01   8.8080922e-01
   3.8000000e+01   8.5012161e-01
   4.0000000e+01   8.1181516e-01
   4.2000000e+01   7.6423569e-01
   4.4000000e+01   7.0560268e-01
   4.6000000e+01   6.3424509e-01
   4.8000000e+01   5.4910181e-01
   5.0000000e+01   4.5063794e-01
   5.2000000e+01   3.4225909e-01
   5.4000000e+01   2.3190673e-01
   5.6000000e+01   1.3249037e-01
   5.8000000e+01   5.8521266e-02
   6.0000000e+01   1.7592540e-02
   6.2000000e+01   3.1415769e-03
   6.4000000e+01   4.3378945e-04
   6.6000000e+01   1.1475491e-04
   6.8000000e+01   3.0271294e-05
   7.0000000e+01   4.5448218e-06
   7.2000000e+01   2.7575760e-07


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.6971341e-01
   3.2000000e+01   9.6180121e-01
   3.4000000e+01   9.5208881e-01
   3.6000000e+01   9.3980081e-01
   3.8000000e+01   9.2426362e-01
   4.0000000e+01   9.0484202e-01
   4.2000000e+01   8.8048322e-01
   4.4000000e+01   8.4964743e-01
   4.6000000e+01   8.1127964e-01
   4.8000000e+01   7.6361345e-01
   5.0000000e+01   7.0531846e-01
   5.2000000e+01   6.3364967e-01
   5.4000000e+01   5.4888589e-01
   5.6000000e+01   4.5071391e-01
   5.8000000e+01   3.4209253e-01
   6.0000000e+01   2.3207735e-01
   6.2000000e+01   1.3212397e-01
   6.4000000e+01   5.7974788e-02
   6.6000000e+01   1.7137397e-02
   6.8000000e+01   2.7381995e-03
   7.0000000e+01   1.7619996e-04
   7.2000000e+01   6.7999986e-06
   7.4000000e+01   3.9999992e-07
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-sim-OPT-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.6966701e-01
   3.2000000e+01   9.6189661e-01
   3.4000000e+01   9.5205561e-01
   3.6000000e+01   9.3946021e-01
   3.8000000e+01   9.2415022e-01
   4.0000000e+01   9.0472482e-01
   4.2000000e+01   8.8010242e-01
   4.4000000e+01   8.4943603e-01
   4.6000000e+01   8.1113704e-01
   4.8000000e+01   7.6397305e-01
   5.0000000e+01   7.0532826e-01
   5.2000000e+01   6.3371447e-01
   5.4000000e+01   5.4942089e-01
   5.6000000e+01   4.5033131e-01
   5.8000000e+01   3.4210113e-01
   6.0000000e+01   2.3194315e-01
   6.2000000e+01   1.3200537e-01
   6.4000000e+01   5.8269988e-02
   6.6000000e+01   1.7190797e-02
   6.8000000e+01   2.7147995e-03
   7.0000000e+01   1.6799997e-04
   7.2000000e+01   7.7999984e-06


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.6977081e-01
   3.2000000e+01   9.6178421e-01
   3.4000000e+01   9.5212321e-01
   3.6000000e+01   9.3986121e-01
   3.8000000e+01   9.2429242e-01
   4.0000000e+01   9.0485502e-01
   4.2000000e+01   8.8046242e-01
   4.4000000e+01   8.4965183e-01
   4.6000000e+01   8.1134204e-01
   4.8000000e+01   7.6364765e-01
   5.0000000e+01   7.0536686e-01
   5.2000000e+01   6.3368987e-01
   5.4000000e+01   5.4891829e-01
   5.6000000e+01   4.5072531e-01
   5.8000000e+01   3.4213313e-01
   6.0000000e+01   2.3211995e-01
   6.2000000e+01   1.3216657e-01
   6.4000000e+01   5.8017588e-02
   6.6000000e+01   1.7167397e-02
   6.8000000e+01   2.7461995e-03
   7.0000000e+01   1.7819996e-04
   7.2000000e+01   7.3999985e-06
   7.4000000e+01   3.9999992e-07
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   9.7023201e-01
   3.2000000e+01   9.6242537e-01
   3.4000000e+01   9.5260264e-01
   3.6000000e+01   9.4024704e-01
   3.8000000e+01   9.2471314e-01
   4.0000000e+01   9.0519874e-01
   4.2000000e+01   8.8071440e-01
   4.4000000e+01   8.5005500e-01
   4.6000000e+01   8.1178322e-01
   4.8000000e+01   7.6424546e-01
   5.0000000e+01   7.0566068e-01
   5.2000000e+01   6.3435497e-01
   5.4000000e+01   5.4925976e-01
   5.6000000e+01   4.5082511e-01
   5.8000000e+01   3.4243185e-01
   6.0000000e+01   2.3199155e-01
   6.2000000e+01   1.3240025e-01
   6.4000000e+01   5.8213271e-02
   6.6000000e+01   1.7142208e-02
   6.8000000e+01   2.7254398e-03
   7.0000000e+01   1.7659247e-04
   7.2000000e+01   5.8385885e-06
   7.4000000e+01   3.0934099e-07
   7.6000000e+01   6.6967421e-09
   7.8000000e+01   2.1545857e-11
   8.0000000e+01   4.0499830e-15


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-theory-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   9.7022532e-01
   3.2000000e+01   9.6241868e-01
   3.4000000e+01   9.5259595e-01
   3.6000000e+01   9.4024035e-01
   3.8000000e+01   9.2470645e-01
   4.0000000e+01   9.0519206e-01
   4.2000000e+01   8.8070772e-01
   4.4000000e+01   8.5004834e-01
   4.6000000e+01   8.1177658e-01
   4.8000000e+01   7.6423885e-01
   5.0000000e+01   7.0565411e-01
   5.2000000e+01   6.3434847e-01
   5.4000000e+01   5.4925339e-01
   5.6000000e+01   4.5081892e-01
   5.8000000e+01   3.4242595e-01
   6.0000000e+01   2.3198612e-01
   6.2000000e+01   1.3239555e-01
   6.4000000e+01   5.8209658e-02
   6.6000000e+01   1.7139927e-02
   6.8000000e+01   2.7241014e-03
   7.0000000e+01   1.7578946e-04
   7.2000000e+01   5.5209321e-06


==> plots/transaction-data/ptqam/4096-PTQAM_2048_-theory-proposed-metric-v2-_1.000000e-04_.txt <==
   3.0000000e+01   9.6975906e-01
   3.2000000e+01   9.6195808e-01
   3.4000000e+01   9.5214248e-01
   3.6000000e+01   9.3979580e-01
   3.8000000e+01   9.2427309e-01
   4.0000000e+01   9.0477269e-01
   4.2000000e+01   8.8030581e-01
   4.4000000e+01   8.4966813e-01
   4.6000000e+01   8.1142321e-01
   4.8000000e+01   7.6391842e-01
   5.0000000e+01   7.0537364e-01
   5.2000000e+01   6.3411565e-01
   5.4000000e+01   5.4907581e-01
   5.6000000e+01   4.5070268e-01
   5.8000000e+01   3.4237312e-01
   6.0000000e+01   2.3199135e-01
   6.2000000e+01   1.3244296e-01
   6.4000000e+01   5.8273636e-02
   6.6000000e+01   1.7193738e-02
   6.8000000e+01   2.7538928e-03
   7.0000000e+01   1.8588642e-04
   7.2000000e+01   7.3197614e-06


==> plots/transaction-data/ptqam/4096-PTQAM_256_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.5384146e-01
   3.2000000e+01   8.1379186e-01
   3.4000000e+01   7.6605234e-01
   3.6000000e+01   7.0840292e-01
   3.8000000e+01   6.4074359e-01
   4.0000000e+01   5.6453435e-01
   4.2000000e+01   4.8632514e-01
   4.4000000e+01   4.0319597e-01
   4.6000000e+01   3.1996680e-01
   4.8000000e+01   2.4038760e-01
   5.0000000e+01   1.5863841e-01
   5.2000000e+01   9.9309007e-02
   5.4000000e+01   6.7089329e-02
   5.6000000e+01   5.4409456e-02
   5.8000000e+01   5.2389476e-02
   6.0000000e+01   5.0909491e-02
   6.2000000e+01   5.0689493e-02
   6.4000000e+01   4.9899501e-02
   6.6000000e+01   5.1299487e-02
   6.8000000e+01   5.1319487e-02
   7.0000000e+01   4.9849502e-02
   7.2000000e+01   5.0079499e-02
   7.4000000e+01   5.0009500e-02


==> plots/transaction-data/ptqam/4096-PTQAM_256_-sim-OPT-metric-_1.000000e-04_.txt <==
   3.0000000e+01   7.8454904e-01
   3.2000000e+01   7.2559125e-01
   3.4000000e+01   6.5359127e-01
   3.6000000e+01   5.6795209e-01
   3.8000000e+01   4.6850711e-01
   4.0000000e+01   3.5909413e-01
   4.2000000e+01   2.4769355e-01
   4.4000000e+01   1.4626237e-01
   4.6000000e+01   6.9897186e-02
   4.8000000e+01   2.6383795e-02
   5.0000000e+01   9.6231981e-03
   5.2000000e+01   4.9677990e-03
   5.4000000e+01   3.3933993e-03
   5.6000000e+01   2.5501995e-03
   5.8000000e+01   1.9041996e-03
   6.0000000e+01   1.3911997e-03
   6.2000000e+01   9.3759981e-04
   6.4000000e+01   5.5139989e-04
   6.6000000e+01   2.5219995e-04
   6.8000000e+01   7.6599985e-05
   7.0000000e+01   1.4599997e-05
   7.2000000e+01   7.9999984e-07


==> plots/transaction-data/ptqam/4096-PTQAM_256_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.5682508e-01
   3.2000000e+01   8.1743738e-01
   3.4000000e+01   7.6953873e-01
   3.6000000e+01   7.1252464e-01
   3.8000000e+01   6.4681009e-01
   4.0000000e+01   5.7454528e-01
   4.2000000e+01   4.9996057e-01
   4.4000000e+01   4.2774742e-01
   4.6000000e+01   3.5782190e-01
   4.8000000e+01   2.6303453e-01
   5.0000000e+01   1.7355810e-01
   5.2000000e+01   1.0626590e-01
   5.4000000e+01   6.8675521e-02
   5.6000000e+01   5.5085820e-02
   5.8000000e+01   5.2158408e-02
   6.0000000e+01   5.1411233e-02
   6.2000000e+01   5.0902104e-02
   6.4000000e+01   5.0498159e-02
   6.6000000e+01   5.0194305e-02
   6.8000000e+01   4.9979865e-02
   7.0000000e+01   4.9836617e-02
   7.2000000e+01   4.9744423e-02
   7.4000000e+01   4.9686252e-02
    7.6000000e+01   4.9686252e-02
    7.8000000e+01   4.9686252e-02
      8.0000000e+01   4.9686252e-02
       8.2000000e+01   4.9686252e-02
        8.4000000e+01   4.9686252e-02
         8.6000000e+01   4.9686252e-02
          8.8000000e+01   4.9686252e-02
   9.0000000e+01   4.9686252e-02


==> plots/transaction-data/ptqam/4096-PTQAM_256_-theory-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   7.8754746e-01
   3.2000000e+01   7.2841890e-01
   3.4000000e+01   6.5641057e-01
   3.6000000e+01   5.7041491e-01
   3.8000000e+01   4.7084317e-01
   4.0000000e+01   3.6104477e-01
   4.2000000e+01   2.4891160e-01
   4.4000000e+01   1.4732208e-01
   4.6000000e+01   7.0798152e-02
   4.8000000e+01   2.7056256e-02
   5.0000000e+01   9.8872000e-03
   5.2000000e+01   5.0548142e-03
   5.4000000e+01   3.3965813e-03
   5.6000000e+01   2.5004346e-03
   5.8000000e+01   1.8850932e-03
   6.0000000e+01   1.3803854e-03
   6.2000000e+01   9.3085688e-04
   6.4000000e+01   5.3781002e-04
   6.6000000e+01   2.4245487e-04
   6.8000000e+01   7.4777559e-05
   7.0000000e+01   1.2940297e-05
   7.2000000e+01   9.3399338e-07


==> plots/transaction-data/ptqam/4096-PTQAM_256_-theory-proposed-metric-v2-_1.000000e-02_.txt <==
   3.0000000e+01   8.5384486e-01
   3.2000000e+01   8.1468640e-01
   3.4000000e+01   7.6706406e-01
   3.6000000e+01   7.1037563e-01
   3.8000000e+01   6.4503164e-01
   4.0000000e+01   5.7316662e-01
   4.2000000e+01   4.9898196e-01
   4.4000000e+01   4.2713630e-01
   4.6000000e+01   3.5754018e-01
   4.8000000e+01   2.6320958e-01
   5.0000000e+01   1.7413728e-01
   5.2000000e+01   1.0709770e-01
   5.4000000e+01   6.9572021e-02
   5.6000000e+01   5.5897907e-02
   5.8000000e+01   5.2815425e-02
   6.0000000e+01   5.1895618e-02
   6.2000000e+01   5.1219038e-02
   6.4000000e+01   5.0667541e-02
   6.6000000e+01   5.0245882e-02
   6.8000000e+01   4.9945604e-02
   7.0000000e+01   4.9744143e-02
   7.2000000e+01   4.9614279e-02
   7.4000000e+01   4.9532322e-02


==> plots/transaction-data/ptqam/4096-PTQAM_256_-theory-proposed-metric-v2-_1.000000e-04_.txt <==
   3.0000000e+01   7.8502894e-01
   3.2000000e+01   7.2624256e-01
   3.4000000e+01   6.5464935e-01
   3.6000000e+01   5.6914676e-01
   3.8000000e+01   4.7014144e-01
   4.0000000e+01   3.6095992e-01
   4.2000000e+01   2.4944343e-01
   4.4000000e+01   1.4838959e-01
   4.6000000e+01   7.2230148e-02
   4.8000000e+01   2.8633675e-02
   5.0000000e+01   1.1429246e-02
   5.2000000e+01   6.4702287e-03
   5.4000000e+01   4.6541654e-03
   5.6000000e+01   3.5838414e-03
   5.8000000e+01   2.7756614e-03
   6.0000000e+01   2.0602553e-03
   6.2000000e+01   1.3953463e-03
   6.4000000e+01   8.0668907e-04
   6.6000000e+01   3.6368219e-04
   6.8000000e+01   1.1216634e-04
   7.0000000e+01   1.9410446e-05
   7.2000000e+01   1.4009901e-06


==> plots/transaction-data/ptqam/4096-PTQAM_4096_-_1.000000e-02_.txt <==
   3.0000000e+01   9.8501141e-01
   3.2000000e+01   9.8110542e-01
   3.4000000e+01   9.7618873e-01
   3.6000000e+01   9.7000029e-01
   3.8000000e+01   9.6221212e-01
   4.0000000e+01   9.5241263e-01
   4.2000000e+01   9.4008622e-01
   4.4000000e+01   9.2458895e-01
   4.6000000e+01   9.0512041e-01
   4.8000000e+01   8.8069329e-01
   5.0000000e+01   8.5010488e-01
   5.2000000e+01   8.1192038e-01
   5.4000000e+01   7.6448833e-01
   5.6000000e+01   7.0602847e-01
   5.8000000e+01   6.3486438e-01
   6.0000000e+01   5.4991829e-01
   6.2000000e+01   4.5161953e-01
   6.4000000e+01   3.4331203e-01
   6.6000000e+01   2.3285655e-01
   6.8000000e+01   1.3310753e-01
   7.0000000e+01   5.8641181e-02
   7.2000000e+01   1.7290018e-02
   7.4000000e+01   2.7279752e-03
   7.6000000e+01   1.6150257e-04
   7.8000000e+01   2.0449348e-06
   8.0000000e+01   2.3188054e-09
   8.2000000e+01   1.1131845e-13
   8.4000000e+01   1.7347235e-18
   8.6000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.4000000e+01   3.7947076e-19
   9.6000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_4096_-_1.000000e-04_.txt <==
   3.0000000e+01   9.8501101e-01
   3.2000000e+01   9.8110502e-01
   3.4000000e+01   9.7618832e-01
   3.6000000e+01   9.6999989e-01
   3.8000000e+01   9.6221172e-01
   4.0000000e+01   9.5241223e-01
   4.2000000e+01   9.4008582e-01
   4.4000000e+01   9.2458855e-01
   4.6000000e+01   9.0512001e-01
   4.8000000e+01   8.8069288e-01
   5.0000000e+01   8.5010448e-01
   5.2000000e+01   8.1191998e-01
   5.4000000e+01   7.6448793e-01
   5.6000000e+01   7.0602807e-01
   5.8000000e+01   6.3486399e-01
   6.0000000e+01   5.4991791e-01
   6.2000000e+01   4.5161916e-01
   6.4000000e+01   3.4331169e-01
   6.6000000e+01   2.3285625e-01
   6.8000000e+01   1.3310722e-01
   7.0000000e+01   5.8640796e-02
   7.2000000e+01   1.7289646e-02
   7.4000000e+01   2.7277619e-03
   7.6000000e+01   1.6144769e-04
   7.8000000e+01   2.0407074e-06
   8.0000000e+01   2.2644284e-09
   8.2000000e+01   5.8021405e-14
   8.4000000e+01   0.0000000e+00
   8.6000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.6000000e+01   0.0000000e+00
   9.8000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_512_-sim-OPT-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9178542e-01
   3.2000000e+01   8.6261563e-01
   3.4000000e+01   8.2608223e-01
   3.6000000e+01   7.8060624e-01
   3.8000000e+01   7.2481226e-01
   4.0000000e+01   6.5709207e-01
   4.2000000e+01   5.7574368e-01
   4.4000000e+01   4.8181070e-01
   4.6000000e+01   3.7842232e-01
   4.8000000e+01   2.7247655e-01
   5.0000000e+01   1.7617256e-01
   5.2000000e+01   1.0154278e-01
   5.4000000e+01   5.4816589e-02
   5.6000000e+01   2.9260994e-02
   5.8000000e+01   1.3799997e-02
   6.0000000e+01   4.7943990e-03
   6.2000000e+01   1.2655997e-03
   6.4000000e+01   4.7959990e-04
   6.6000000e+01   2.5899995e-04
   6.8000000e+01   1.8079996e-04
   7.0000000e+01   1.2399998e-04
   7.2000000e+01   9.5799981e-05
   7.4000000e+01   9.4199981e-05
   7.6000000e+01   8.3599983e-05
   7.8000000e+01   8.4199983e-05
   8.0000000e+01   9.1599982e-05


==> plots/transaction-data/ptqam/4096-PTQAM_512_-sim-OPT-metric-_1.000000e-04_.txt <==
   3.0000000e+01   8.8435602e-01
   3.2000000e+01   8.5355623e-01
   3.4000000e+01   8.1517984e-01
   3.6000000e+01   7.6790105e-01
   3.8000000e+01   7.0868866e-01
   4.0000000e+01   6.3722927e-01
   4.2000000e+01   5.5175789e-01
   4.4000000e+01   4.5303131e-01
   4.6000000e+01   3.4456593e-01
   4.8000000e+01   2.3403775e-01
   5.0000000e+01   1.3391677e-01
   5.2000000e+01   6.0280188e-02
   5.4000000e+01   1.8989396e-02
   5.6000000e+01   4.2479992e-03
   5.8000000e+01   1.3135997e-03
   6.0000000e+01   7.5899985e-04
   6.2000000e+01   4.8939990e-04
   6.4000000e+01   2.9299994e-04
   6.6000000e+01   1.2999997e-04
   6.8000000e+01   4.1599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   3.9999992e-07
   7.4000000e+01   0
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_512_-sim-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9178562e-01
   3.2000000e+01   8.6261203e-01
   3.4000000e+01   8.2610103e-01
   3.6000000e+01   7.8059124e-01
   3.8000000e+01   7.2482066e-01
   4.0000000e+01   6.5709247e-01
   4.2000000e+01   5.7573528e-01
   4.4000000e+01   4.8181490e-01
   4.6000000e+01   3.7845372e-01
   4.8000000e+01   2.7249715e-01
   5.0000000e+01   1.7620516e-01
   5.2000000e+01   1.0158758e-01
   5.4000000e+01   5.4840189e-02
   5.6000000e+01   2.9270394e-02
   5.8000000e+01   1.3806197e-02
   6.0000000e+01   4.7977990e-03
   6.2000000e+01   1.2665997e-03
   6.4000000e+01   4.7979990e-04
   6.6000000e+01   2.5899995e-04
   6.8000000e+01   1.8079996e-04
   7.0000000e+01   1.2399998e-04
   7.2000000e+01   9.5799981e-05
   7.4000000e+01   9.4199981e-05
   7.6000000e+01   8.3599983e-05
   7.8000000e+01   8.4199983e-05
   8.0000000e+01   9.1599982e-05


==> plots/transaction-data/ptqam/4096-PTQAM_512_-sim-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   8.8431002e-01
   3.2000000e+01   8.5360023e-01
   3.4000000e+01   8.1520064e-01
   3.6000000e+01   7.6797985e-01
   3.8000000e+01   7.0863366e-01
   4.0000000e+01   6.3730087e-01
   4.2000000e+01   5.5178729e-01
   4.4000000e+01   4.5310031e-01
   4.6000000e+01   3.4458233e-01
   4.8000000e+01   2.3404395e-01
   5.0000000e+01   1.3395417e-01
   5.2000000e+01   6.0317788e-02
   5.4000000e+01   1.9034196e-02
   5.6000000e+01   4.2775991e-03
   5.8000000e+01   1.3221997e-03
   6.0000000e+01   7.6739985e-04
   6.2000000e+01   4.8939990e-04
   6.4000000e+01   2.9339994e-04
   6.6000000e+01   1.2999997e-04
   6.8000000e+01   4.1599992e-05
   7.0000000e+01   7.3999985e-06
   7.2000000e+01   3.9999992e-07
   7.4000000e+01   0
   7.6000000e+01   0.0000000e+00
   7.8000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00


==> plots/transaction-data/ptqam/4096-PTQAM_512_-theory-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9355152e-01
   3.2000000e+01   8.6431767e-01
   3.4000000e+01   8.2780494e-01
   3.6000000e+01   7.8243869e-01
   3.8000000e+01   7.2652543e-01
   4.0000000e+01   6.5847958e-01
   4.2000000e+01   5.7730208e-01
   4.4000000e+01   4.8345015e-01
   4.6000000e+01   3.8016047e-01
   4.8000000e+01   2.7488315e-01
   5.0000000e+01   1.7947579e-01
   5.2000000e+01   1.0663596e-01
   5.4000000e+01   6.1672204e-02
   5.6000000e+01   3.6890071e-02
   5.8000000e+01   1.7799997e-02
   6.0000000e+01   6.9222688e-03
   6.2000000e+01   1.5941841e-03
   6.4000000e+01   4.7245267e-04
   6.6000000e+01   2.6710583e-04
   6.8000000e+01   1.7160723e-04
   7.0000000e+01   1.2146968e-04
   7.2000000e+01   9.9501453e-05
   7.4000000e+01   9.1111228e-05
   7.6000000e+01   8.8073964e-05
   7.8000000e+01   8.6938161e-05
   8.0000000e+01   8.6473551e-05


==> plots/transaction-data/ptqam/4096-PTQAM_512_-theory-proposed-metric-_1.000000e-04_.txt <==
   3.0000000e+01   8.8608337e-01
   3.2000000e+01   8.5527368e-01
   3.4000000e+01   8.1681369e-01
   3.6000000e+01   7.6904205e-01
   3.8000000e+01   7.1017051e-01
   4.0000000e+01   6.3852115e-01
   4.2000000e+01   5.5302944e-01
   4.4000000e+01   4.5416510e-01
   4.6000000e+01   3.4535189e-01
   4.8000000e+01   2.3456501e-01
   5.0000000e+01   1.3475131e-01
   5.2000000e+01   6.0430841e-02
   5.4000000e+01   1.9156249e-02
   5.6000000e+01   4.3358725e-03
   5.8000000e+01   1.2974842e-03
   6.0000000e+01   7.4263274e-04
   6.2000000e+01   4.7082195e-04
   6.4000000e+01   2.6758164e-04
   6.6000000e+01   1.1950605e-04
   6.8000000e+01   3.6144294e-05
   7.0000000e+01   5.9681335e-06
   7.2000000e+01   3.8474166e-07


==> plots/transaction-data/ptqam/4096-PTQAM_512_-theory-proposed-metric-v2-_1.000000e-04_.txt <==
   3.0000000e+01   8.8448116e-01
   3.2000000e+01   8.5376089e-01
   3.4000000e+01   8.1541225e-01
   3.6000000e+01   7.6777845e-01
   3.8000000e+01   7.0907605e-01
   4.0000000e+01   6.3763134e-01
   4.2000000e+01   5.5238184e-01
   4.4000000e+01   4.5379424e-01
   4.6000000e+01   3.4527988e-01
   4.8000000e+01   2.3478723e-01
   5.0000000e+01   1.3522090e-01
   5.2000000e+01   6.1053756e-02
   5.4000000e+01   1.9812915e-02
   5.6000000e+01   4.9266720e-03
   5.8000000e+01   1.7729513e-03
   6.0000000e+01   1.0930054e-03
   6.2000000e+01   7.0441598e-04
   6.4000000e+01   4.0132476e-04
   6.6000000e+01   1.7925889e-04
   6.8000000e+01   5.4216442e-05
   7.0000000e+01   8.9522003e-06
   7.2000000e+01   5.7711249e-07


==> plots/transaction-data/ptqam/4096-PTQAM_512_-theory-v2-proposed-metric-_1.000000e-02_.txt <==
   3.0000000e+01   8.9193114e-01
   3.2000000e+01   8.6278238e-01
   3.4000000e+01   8.2637550e-01
   3.6000000e+01   7.8114021e-01
   3.8000000e+01   7.2538752e-01
   4.0000000e+01   6.5753584e-01
   4.2000000e+01   5.7658791e-01
   4.4000000e+01   4.8299798e-01
   4.6000000e+01   3.7999084e-01
   4.8000000e+01   2.7499140e-01
   5.0000000e+01   1.7981824e-01
   5.2000000e+01   1.0712716e-01
   5.4000000e+01   6.2208085e-02
   5.6000000e+01   3.7390350e-02
   5.8000000e+01   2.0699967e-02
   6.0000000e+01   7.2674768e-03
   6.2000000e+01   1.8444332e-03
   6.4000000e+01   6.3220166e-04
   6.6000000e+01   3.5546781e-04
   6.8000000e+01   2.1346346e-04
   7.0000000e+01   1.3863176e-04
   7.2000000e+01   1.0585671e-04
   7.4000000e+01   9.3363473e-05
   7.6000000e+01   8.8858770e-05
   7.8000000e+01   8.7184849e-05
   8.0000000e+01   8.6505782e-05


==> plots/transaction-data/qam/32-QAM-sim-GAPD_1.000000e-04_.txt <==
   0.0000000e+00   8.5713363e-01
   1.0000000e+00   8.3789883e-01
   2.0000000e+00   8.1596724e-01
   3.0000000e+00   7.8963064e-01
   4.0000000e+00   7.5864385e-01
   5.0000000e+00   7.2290886e-01
   6.0000000e+00   6.8139766e-01
   7.0000000e+00   6.3384007e-01
   8.0000000e+00   5.7970408e-01
   9.0000000e+00   5.1946350e-01
   1.0000000e+01   4.5414091e-01
   1.1000000e+01   3.8462572e-01
   1.2000000e+01   3.1331634e-01
   1.3000000e+01   2.4301915e-01
   1.4000000e+01   1.7788736e-01
   1.5000000e+01   1.2087198e-01
   1.6000000e+01   7.5228385e-02
   1.7000000e+01   4.1726992e-02
   1.8000000e+01   2.0496996e-02
   1.9000000e+01   8.4279983e-03
   2.0000000e+01   2.8639994e-03
   2.1000000e+01   7.4159985e-04
   2.2000000e+01   1.5239997e-04
   2.3000000e+01   2.2199996e-05
   2.4000000e+01   1.1999998e-06
   2.5000000e+01   1.9999996e-07
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> plots/transaction-data/qam/32-QAM-sim-bicaisd_1.000000e-04_.txt <==
   0.0000000e+00   8.5870323e-01
   1.0000000e+00   8.4014663e-01
   2.0000000e+00   8.1861624e-01
   3.0000000e+00   7.9301664e-01
   4.0000000e+00   7.6280845e-01
   5.0000000e+00   7.2818005e-01
   6.0000000e+00   6.8798026e-01
   7.0000000e+00   6.4194527e-01
   8.0000000e+00   5.9000968e-01
   9.0000000e+00   5.3205989e-01
   1.0000000e+01   4.7016031e-01
   1.1000000e+01   4.0374812e-01
   1.2000000e+01   3.3578253e-01
   1.3000000e+01   2.6873815e-01
   1.4000000e+01   2.0575116e-01
   1.5000000e+01   1.4965897e-01
   1.6000000e+01   1.0309238e-01
   1.7000000e+01   6.6882187e-02
   1.8000000e+01   4.1132592e-02
   1.9000000e+01   2.4059795e-02
   2.0000000e+01   1.3680397e-02
   2.1000000e+01   7.3971985e-03
   2.2000000e+01   3.7895992e-03
   2.3000000e+01   1.7291997e-03
   2.4000000e+01   6.5359987e-04
   2.5000000e+01   2.0139996e-04
   2.6000000e+01   4.4199991e-05
   2.7000000e+01   6.5999987e-06
   2.8000000e+01   1.5999997e-06
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> plots/transaction-data/qam/32-QAM-sim-eucd_1.000000e-04_.txt <==
   0.0000000e+00   8.5650703e-01
   1.0000000e+00   8.3724203e-01
   2.0000000e+00   8.1534224e-01
   3.0000000e+00   7.8914764e-01
   4.0000000e+00   7.5801125e-01
   5.0000000e+00   7.2238686e-01
   6.0000000e+00   6.8087426e-01
   7.0000000e+00   6.3342007e-01
   8.0000000e+00   5.7936008e-01
   9.0000000e+00   5.1892570e-01
   1.0000000e+01   4.5355931e-01
   1.1000000e+01   3.8390632e-01
   1.2000000e+01   3.1241334e-01
   1.3000000e+01   2.4204795e-01
   1.4000000e+01   1.7684736e-01
   1.5000000e+01   1.1983938e-01
   1.6000000e+01   7.4304785e-02
   1.7000000e+01   4.0983392e-02
   1.8000000e+01   1.9931596e-02
   1.9000000e+01   8.1505984e-03
   2.0000000e+01   2.7079995e-03
   2.1000000e+01   6.7779986e-04
   2.2000000e+01   1.3619997e-04
   2.3000000e+01   1.8399996e-05
   2.4000000e+01   1.1999998e-06
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> plots/transaction-data/qam/32-QAM-sim-propd_1.000000e-04_.txt <==
   0.0000000e+00   8.5712443e-01
   1.0000000e+00   8.3798483e-01
   2.0000000e+00   8.1597264e-01
   3.0000000e+00   7.8973124e-01
   4.0000000e+00   7.5873585e-01
   5.0000000e+00   7.2300886e-01
   6.0000000e+00   6.8161006e-01
   7.0000000e+00   6.3421747e-01
   8.0000000e+00   5.8015008e-01
   9.0000000e+00   5.2000690e-01
   1.0000000e+01   4.5487171e-01
   1.1000000e+01   3.8554952e-01
   1.2000000e+01   3.1441654e-01
   1.3000000e+01   2.4451375e-01
   1.4000000e+01   1.7932616e-01
   1.5000000e+01   1.2246718e-01
   1.6000000e+01   7.6641585e-02
   1.7000000e+01   4.2913791e-02
   1.8000000e+01   2.1219996e-02
   1.9000000e+01   8.8585982e-03
   2.0000000e+01   3.0487994e-03
   2.1000000e+01   7.9219984e-04
   2.2000000e+01   1.6919997e-04
   2.3000000e+01   2.3199995e-05
   2.4000000e+01   2.3999995e-06
   2.5000000e+01   0.0000000e+00
   2.6000000e+01   0.0000000e+00
   2.7000000e+01   0.0000000e+00
   2.8000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00


==> plots/transaction-data/qam/4096-QAM-sim-EUCD_1.000000e-04_smoothed.txt <==
   0.0000000e+00   9.9863900e-01
   2.0000000e+00   9.9812800e-01
   4.0000000e+00   9.9726960e-01
   6.0000000e+00   9.9616400e-01
   8.0000000e+00   9.9451960e-01
   1.0000000e+01   9.9207341e-01
   1.2000000e+01   9.8830501e-01
   1.4000000e+01   9.8260462e-01
   1.6000000e+01   9.7390382e-01
   1.8000000e+01   9.6065704e-01
   2.0000000e+01   9.4064006e-01
   2.2000000e+01   9.1090309e-01
   2.4000000e+01   8.6795553e-01
   2.6000000e+01   8.0775779e-01
   2.8000000e+01   7.2739227e-01
   3.0000000e+01   6.2792797e-01
   3.2000000e+01   5.1437109e-01
   3.4000000e+01   3.9727760e-01
   3.6000000e+01   2.8907211e-01
   3.8000000e+01   1.9995940e-01
   4.0000000e+01   1.3449826e-01
   4.2000000e+01   9.2569306e-02
   4.4000000e+01   6.8626731e-02
   4.6000000e+01   5.5962344e-02
   4.8000000e+01   4.8990951e-02
   5.0000000e+01   4.5044555e-02
   5.2000000e+01   4.2739557e-02
   5.4000000e+01   4.1348159e-02
   5.6000000e+01   4.0284560e-02
   5.8000000e+01   3.9859960e-02
   6.0000000e+01   3.9500361e-02
   6.2000000e+01   3.9271561e-02
   6.4000000e+01   3.9055361e-02
   6.6000000e+01   3.9025961e-02
   6.8000000e+01   3.8915761e-02
   7.0000000e+01   3.8918361e-02
   7.2000000e+01   3.8833361e-02
   7.4000000e+01   3.8891761e-02
   7.6000000e+01   3.8883961e-02
   7.8000000e+01   3.8945561e-02
   8.0000000e+01   3.8859961e-02
   8.2000000e+01   3.8913361e-02
   8.4000000e+01   3.8782961e-02
   8.6000000e+01   3.8794961e-02
   8.8000000e+01   3.8695161e-02
   9.0000000e+01   3.8708561e-02
   9.2000000e+01   3.8751161e-02
   9.4000000e+01   3.8721561e-02
   9.6000000e+01   3.8778561e-02
   9.8000000e+01   3.8845961e-02
   1.0000000e+02   3.9109961e-02


==> plots/transaction-data/qam/4096-QAM-sim-GAPD_1.000000e-02_.txt <==
   3.0000000e+01   8.7660025e-01
   3.2000000e+01   8.4526831e-01
   3.4000000e+01   8.1012638e-01
   3.6000000e+01   7.7119646e-01
   3.8000000e+01   7.2679455e-01
   4.0000000e+01   6.7859864e-01
   4.2000000e+01   6.2492275e-01
   4.4000000e+01   5.6944086e-01
   4.6000000e+01   5.1060098e-01
   4.8000000e+01   4.5246710e-01
   5.0000000e+01   3.9746921e-01
   5.2000000e+01   3.4701731e-01
   5.4000000e+01   3.0206140e-01
   5.6000000e+01   2.6294347e-01
   5.8000000e+01   2.3063354e-01
   6.0000000e+01   2.0359559e-01
   6.2000000e+01   1.8145964e-01
   6.4000000e+01   1.6524767e-01
   6.6000000e+01   1.5517369e-01
   6.8000000e+01   1.4989970e-01
   7.0000000e+01   1.4734171e-01
   7.2000000e+01   1.4603571e-01
   7.4000000e+01   1.4579571e-01
   7.6000000e+01   1.4558771e-01
   7.8000000e+01   1.4559571e-01
   8.0000000e+01   1.4601371e-01


==> plots/transaction-data/qam/4096-QAM-sim-GAPD_1.000000e-04_.txt <==
   3.0000000e+01   6.4709271e-01
   3.2000000e+01   5.2132496e-01
   3.4000000e+01   3.8338923e-01
   3.6000000e+01   2.5283349e-01
   3.8000000e+01   1.5001970e-01
   4.0000000e+01   8.3867832e-02
   4.2000000e+01   4.7687905e-02
   4.4000000e+01   3.0271939e-02
   4.6000000e+01   2.0653959e-02
   4.8000000e+01   1.4735971e-02
   5.0000000e+01   1.1133978e-02
   5.2000000e+01   8.9219822e-03
   5.4000000e+01   6.9159862e-03
   5.6000000e+01   5.6939886e-03
   5.8000000e+01   4.6539907e-03
   6.0000000e+01   3.6559927e-03
   6.2000000e+01   2.8079944e-03
   6.4000000e+01   2.2179956e-03
   6.6000000e+01   1.8899962e-03
   6.8000000e+01   1.6679967e-03
   7.0000000e+01   1.4499971e-03
   7.2000000e+01   1.3859972e-03
   7.4000000e+01   1.3559973e-03
   7.6000000e+01   1.3859972e-03
   7.8000000e+01   1.4239972e-03
   8.0000000e+01   1.3439973e-03


==> plots/transaction-data/qam/4096-QAM-sim-GAPD_1.000000e-04_smoothed.txt <==
   0.0000000e+00   9.9863900e-01
   2.0000000e+00   9.9812800e-01
   4.0000000e+00   9.9726960e-01
   6.0000000e+00   9.9616400e-01
   8.0000000e+00   9.9451960e-01
   1.0000000e+01   9.9207341e-01
   1.2000000e+01   9.8830501e-01
   1.4000000e+01   9.8260462e-01
   1.6000000e+01   9.7390382e-01
   1.8000000e+01   9.6065704e-01
   2.0000000e+01   9.4064006e-01
   2.2000000e+01   9.1090309e-01
   2.4000000e+01   8.6795553e-01
   2.6000000e+01   8.0745266e-01
   2.8000000e+01   7.2696524e-01
   3.0000000e+01   6.2660086e-01
   3.2000000e+01   5.1134313e-01
   3.4000000e+01   3.9093202e-01
   3.6000000e+01   2.7828704e-01
   3.8000000e+01   1.8355963e-01
   4.0000000e+01   1.1293617e-01
   4.2000000e+01   6.6500267e-02
   4.4000000e+01   3.9443521e-02
   4.6000000e+01   2.4896750e-02
   4.8000000e+01   1.7143566e-02
   5.0000000e+01   1.2472375e-02
   5.2000000e+01   9.4803812e-03
   5.4000000e+01   7.4639851e-03
   5.6000000e+01   5.9683881e-03
   5.8000000e+01   4.7455905e-03
   6.0000000e+01   3.8059924e-03
   6.2000000e+01   3.0451939e-03
   6.4000000e+01   2.4479951e-03
   6.6000000e+01   2.0067960e-03
   6.8000000e+01   1.7223966e-03
   7.0000000e+01   1.5499969e-03
   7.2000000e+01   1.4491971e-03
   7.4000000e+01   1.4003972e-03
   7.6000000e+01   1.3791972e-03
   7.8000000e+01   1.3707973e-03
   8.0000000e+01   1.3683973e-03
   8.2000000e+01   1.3599973e-03
   8.4000000e+01   1.3439973e-03
   8.6000000e+01   1.3439973e-03
   8.8000000e+01   1.3439973e-03
   9.0000000e+01   1.3439973e-03
   9.2000000e+01   1.3439973e-03
   9.4000000e+01   1.3439973e-03
   9.6000000e+01   1.3439973e-03
   9.8000000e+01   1.3439973e-03
   1.0000000e+02   1.3439973e-03


==> plots/transaction-data/qam/4096-QAM-sim-propd_1.000000e-02_.txt <==
   3.0000000e+01   8.7661025e-01
   3.2000000e+01   8.4526431e-01
   3.4000000e+01   8.1013638e-01
   3.6000000e+01   7.7119646e-01
   3.8000000e+01   7.2683855e-01
   4.0000000e+01   6.7861464e-01
   4.2000000e+01   6.2493075e-01
   4.4000000e+01   5.6943886e-01
   4.6000000e+01   5.1060298e-01
   4.8000000e+01   4.5245710e-01
   5.0000000e+01   3.9746921e-01
   5.2000000e+01   3.4701931e-01
   5.4000000e+01   3.0206140e-01
   5.6000000e+01   2.6294347e-01
   5.8000000e+01   2.3063354e-01
   6.0000000e+01   2.0359559e-01
   6.2000000e+01   1.8145964e-01
   6.4000000e+01   1.6524767e-01
   6.6000000e+01   1.5517369e-01
   6.8000000e+01   1.4989970e-01
   7.0000000e+01   1.4734171e-01
   7.2000000e+01   1.4603571e-01
   7.4000000e+01   1.4579571e-01
   7.6000000e+01   1.4558771e-01
   7.8000000e+01   1.4559571e-01
   8.0000000e+01   1.4601371e-01


==> plots/transaction-data/qam/4096-QAM-sim-propd_1.000000e-04_.txt <==
   3.0000000e+01   6.4709071e-01
   3.2000000e+01   5.2138096e-01
   3.4000000e+01   3.8342323e-01
   3.6000000e+01   2.5295549e-01
   3.8000000e+01   1.5003970e-01
   4.0000000e+01   8.3825832e-02
   4.2000000e+01   4.7681905e-02
   4.4000000e+01   3.0265939e-02
   4.6000000e+01   2.0647959e-02
   4.8000000e+01   1.4737971e-02
   5.0000000e+01   1.1133978e-02
   5.2000000e+01   8.9199822e-03
   5.4000000e+01   6.9159862e-03
   5.6000000e+01   5.6939886e-03
   5.8000000e+01   4.6539907e-03
   6.0000000e+01   3.6559927e-03
   6.2000000e+01   2.8079944e-03
   6.4000000e+01   2.2179956e-03
   6.6000000e+01   1.8899962e-03
   6.8000000e+01   1.6679967e-03
   7.0000000e+01   1.4499971e-03
   7.2000000e+01   1.3859972e-03
   7.4000000e+01   1.3559973e-03
   7.6000000e+01   1.3859972e-03
   7.8000000e+01   1.4239972e-03
   8.0000000e+01   1.3439973e-03


==> plots/transaction-data/qam/4096-QAM-sim-propd_1.000000e-04_smoothed.txt <==
   3.0000000e+01   6.4709071e-01
   3.2000000e+01   5.1729830e-01
   3.4000000e+01   3.9097802e-01
   3.6000000e+01   2.7832504e-01
   3.8000000e+01   1.8358523e-01
   4.0000000e+01   1.1295377e-01
   4.2000000e+01   6.6492267e-02
   4.4000000e+01   3.9431921e-02
   4.6000000e+01   2.4893550e-02
   4.8000000e+01   1.7141166e-02
   5.0000000e+01   1.2471175e-02
   5.2000000e+01   9.4803812e-03
   5.4000000e+01   7.4635851e-03
   5.6000000e+01   5.9679881e-03
   5.8000000e+01   4.7455905e-03
   6.0000000e+01   3.8059924e-03
   6.2000000e+01   3.0451939e-03
   6.4000000e+01   2.4479951e-03
   6.6000000e+01   2.0067960e-03
   6.8000000e+01   1.7223966e-03
   7.0000000e+01   1.5499969e-03
   7.2000000e+01   1.4491971e-03
   7.4000000e+01   1.4003972e-03
   7.6000000e+01   1.3791972e-03
   7.8000000e+01   1.3846639e-03
   8.0000000e+01   1.3439973e-03


==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_1_.txt <==
0.283136 -0.240921
-1045606838462485.000000 -0.361381

0.330436 0.120460
0.283136 0.240921

0.283136 0.240921
0.330436 0.361381

0.330436 0.361381
0.283136 0.481842

0.589922 0.361381
0.330436 0.361381

0.330436 -0.361381
0.283136 -0.240921

0.283136 -0.240921
0.330436 -0.120460

0.283136 -0.000000
0.330436 0.120460

0.330436 -0.120460
0.283136 -0.000000

0.330436 0.120460
0.589922 0.120460

0.589922 -0.120460
0.330436 -0.120460

0.589922 0.120460
0.637222 0.240921

0.637222 -0.000000
0.589922 0.120460

0.637222 0.240921
0.589922 0.361381

0.589922 0.361381
0.637222 0.481842

0.896708 0.240921
0.637222 0.240921

0.589922 -0.361381
0.637222 -0.240921

0.637222 -0.240921
0.589922 -0.120460

0.589922 -0.120460
0.637222 -0.000000

0.637222 -0.000000
0.896708 -0.000000

0.896708 -0.240921
0.637222 -0.240921

0.944008 0.120460
0.896708 0.240921

0.896708 0.240921
0.944008 0.361381

0.944008 0.361381
0.896708 0.481842

1.203494 0.361381
0.944008 0.361381

0.944008 -0.361381
0.896708 -0.240921

0.896708 -0.240921
0.944008 -0.120460

0.896708 -0.000000
0.944008 0.120460

0.944008 -0.120460
0.896708 -0.000000

0.944008 0.120460
1.203494 0.120460

1.203494 -0.120460
0.944008 -0.120460

1.203494 0.120460
1.250794 0.240921

1.250794 -0.000000
1.203494 0.120460

1.250794 0.240921
1.203494 0.361381

1.203494 0.361381
1.250794 0.481842

1.510280 0.240921
1.250794 0.240921

1.203494 -0.361381
1.250794 -0.240921

1.250794 -0.240921
1.203494 -0.120460

1.203494 -0.120460
1.250794 -0.000000

1.250794 -0.000000
1.510280 -0.000000

1.510280 -0.240921
1.250794 -0.240921

1.557580 0.120460
1.510280 0.240921

1.510280 0.240921
1.557580 0.361381

1.557580 0.361381
1.510280 0.481842

1.817066 0.361381
1.557580 0.361381

1.557580 -0.361381
1.510280 -0.240921

1.510280 -0.240921
1.557580 -0.120460

1.510280 -0.000000
1.557580 0.120460

1.557580 -0.120460
1.510280 -0.000000

1.557580 0.120460
1.817066 0.120460

1.817066 -0.120460
1.557580 -0.120460

1.817066 0.120460
1.864366 0.240921

1.864366 -0.000000
1.817066 0.120460

1.864366 0.240921
1.817066 0.361381

1.817066 0.361381
1.864366 0.481842

2.123852 0.240921
1.864366 0.240921

1.817066 -0.361381
1.864366 -0.240921

1.864366 -0.240921
1.817066 -0.120460

1.817066 -0.120460
1.864366 -0.000000

1.864366 -0.000000
2.123852 -0.000000

2.123852 -0.240921
1.864366 -0.240921

2.171152 0.120460
2.123852 0.240921

2.123852 0.240921
2.171152 0.361381

2.171152 0.361381
2.123852 0.481842

2.171152 -0.361381
2.123852 -0.240921

2.123852 -0.240921
2.171152 -0.120460

2.123852 -0.000000
2.171152 0.120460

2.171152 -0.120460
2.123852 -0.000000

-1045606838462485.000000 -0.361381
0.283136 -0.481842

0.330436 0.602302
0.283136 0.481842

0.283136 -0.481842
0.330436 -0.361381

0.330436 -0.361381
0.589922 -0.361381

0.589922 -0.361381
0.637222 -0.481842

0.460179 -0.932730
0.283136 -0.481842

0.589922 0.602302
0.330436 0.602302

0.637222 -0.481842
0.896708 -0.481842

0.460179 -0.932730
0.637222 -0.481842

0.637222 0.481842
0.589922 0.602302

0.896708 0.481842
0.637222 0.481842

0.944008 0.602302
0.896708 0.481842

0.589922 0.602302
0.766965 1.053190

0.896708 -0.481842
0.944008 -0.361381

0.944008 -0.361381
1.203494 -0.361381

1.203494 -0.361381
1.250794 -0.481842

1.073751 -0.932730
0.896708 -0.481842

1.203494 0.602302
0.944008 0.602302

0.944008 0.602302
0.766965 1.053190

1.250794 -0.481842
1.510280 -0.481842

1.073751 -0.932730
1.250794 -0.481842

1.250794 0.481842
1.203494 0.602302

1.510280 0.481842
1.250794 0.481842

1.557580 0.602302
1.510280 0.481842

1.203494 0.602302
1.380537 1.053190

1.510280 -0.481842
1.557580 -0.361381

1.557580 -0.361381
1.817066 -0.361381

1.817066 -0.361381
1.864366 -0.481842

1.687323 -0.932730
1.510280 -0.481842

1.817066 0.602302
1.557580 0.602302

1.557580 0.602302
1.380537 1.053190

1.864366 -0.481842
2.123852 -0.481842

1.687323 -0.932730
1.864366 -0.481842

1.864366 0.481842
1.817066 0.602302

2.123852 0.481842
1.864366 0.481842

2.171152 0.602302
2.123852 0.481842

1.817066 0.602302
1.994109 1.053190

2.123852 -0.481842
2.171152 -0.361381

2.171152 0.602302
1.994109 1.053190

0.283136 -0.000000
-3.186193 -0.000000

0.283136 0.240921
-3.201411 0.240921

-1045606838462485.000000 -0.361381
-2091213676924973.750000 -0.361381

2.171152 0.361381
5.685434 0.361381

2.171152 0.602302
5.783128 0.602302

2.171152 -0.120460
5.655699 -0.120460

2.171152 0.120460
5.640481 0.120460

0.460179 -0.932730
0.460179 -4.710806

0.283136 0.481842
-3.274145 0.481842

0.330436 0.602302
-0.974802 3.926454

1.073751 -0.932730
1.073751 -4.460871

0.766965 1.053190
0.766965 4.671003

1.687323 -0.932730
1.687323 -4.550543

1.380537 1.053190
1.380537 4.581331

2.123852 -0.481842
3.429090 -3.805994

2.171152 -0.361381
5.728433 -0.361381

1.994109 1.053190
1.994109 4.831266



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_2_.txt <==
0.094340 -0.722083
-9 -1.083125

0.460179 0.411221
0.094340 0.722083

0.094340 0.722083
0.460179 1.032946

0.460179 1.133304
0.094340 1.444167

0.460179 -1.032946
0.094340 -0.722083

0.094340 -0.722083
0.460179 -0.411221

0.094340 -0.000000
0.460179 0.310863

0.460179 -0.310863
0.094340 -0.000000

0.460179 0.310863
0.460179 0.411221

0.460179 0.411221
0.766965 0.671904

0.766965 0.050179
0.460179 0.310863

0.460179 1.032946
0.460179 1.133304

0.766965 0.772262
0.460179 1.032946

0.460179 1.133304
0.766965 1.393988

0.460179 -1.133304
0.460179 -1.032946

0.460179 -1.032946
0.766965 -0.772262

0.460179 -0.411221
0.460179 -0.310863

0.766965 -0.671904
0.460179 -0.411221

0.460179 -0.310863
0.766965 -0.050179

0.766965 0.671904
0.766965 0.772262

1.073751 0.411221
0.766965 0.671904

0.766965 0.772262
1.073751 1.032946

0.766965 1.393988
0.766965 1.494346

1.073751 1.133304
0.766965 1.393988

0.766965 -0.772262
0.766965 -0.671904

1.073751 -1.032946
0.766965 -0.772262

0.766965 -0.671904
1.073751 -0.411221

0.766965 -0.050179
0.766965 0.050179

0.766965 0.050179
1.073751 0.310863

1.073751 -0.310863
0.766965 -0.050179

1.073751 0.310863
1.073751 0.411221

1.073751 0.411221
1.380537 0.671904

1.380537 0.050179
1.073751 0.310863

1.073751 1.032946
1.073751 1.133304

1.380537 0.772262
1.073751 1.032946

1.073751 1.133304
1.380537 1.393988

1.073751 -1.133304
1.073751 -1.032946

1.073751 -1.032946
1.380537 -0.772262

1.073751 -0.411221
1.073751 -0.310863

1.380537 -0.671904
1.073751 -0.411221

1.073751 -0.310863
1.380537 -0.050179

1.380537 0.671904
1.380537 0.772262

1.687323 0.411221
1.380537 0.671904

1.380537 0.772262
1.687323 1.032946

1.380537 1.393988
1.380537 1.494346

1.687323 1.133304
1.380537 1.393988

1.380537 -0.772262
1.380537 -0.671904

1.687323 -1.032946
1.380537 -0.772262

1.380537 -0.671904
1.687323 -0.411221

1.380537 -0.050179
1.380537 0.050179

1.380537 0.050179
1.687323 0.310863

1.687323 -0.310863
1.380537 -0.050179

1.687323 0.310863
1.687323 0.411221

1.687323 0.411221
1.994109 0.671904

1.994109 0.050179
1.687323 0.310863

1.687323 1.032946
1.687323 1.133304

1.994109 0.772262
1.687323 1.032946

1.687323 1.133304
1.994109 1.393988

1.687323 -1.133304
1.687323 -1.032946

1.687323 -1.032946
1.994109 -0.772262

1.687323 -0.411221
1.687323 -0.310863

1.994109 -0.671904
1.687323 -0.411221

1.687323 -0.310863
1.994109 -0.050179

1.994109 0.671904
1.994109 0.772262

2.359948 0.361042
1.994109 0.671904

1.994109 0.772262
2.359948 1.083125

1.994109 1.393988
1.994109 1.494346

2.359948 1.083125
1.994109 1.393988

1.994109 -0.772262
1.994109 -0.671904

2.359948 -1.083125
1.994109 -0.772262

1.994109 -0.671904
2.359948 -0.361042

1.994109 -0.050179
1.994109 0.050179

1.994109 0.050179
2.359948 0.361042

2.359948 -0.361042
1.994109 -0.050179

-9 -1.083125
0.094340 -1.444167

0.460179 1.755029
0.094340 1.444167

0.094340 -1.444167
0.460179 -1.133304

0.460179 -1.133304
0.766965 -1.393988

0.460179 -1.755029
0.094340 -1.444167

0.460179 -1.755029
0.766965 -1.494346

0.766965 1.494346
0.460179 1.755029

1.073751 1.755029
0.766965 1.494346

0.460179 1.755029
0.460179 1.855387

0.460179 1.855387
0.766965 2.116071

0.766965 -1.393988
1.073751 -1.133304

1.073751 -1.133304
1.380537 -1.393988

0.766965 -1.494346
0.766965 -1.393988

1.073751 -1.755029
0.766965 -1.494346

1.073751 1.855387
0.766965 2.116071

1.073751 -1.755029
1.380537 -1.494346

1.380537 1.494346
1.073751 1.755029

1.687323 1.755029
1.380537 1.494346

1.073751 1.755029
1.073751 1.855387

1.073751 1.855387
1.380537 2.116071

1.380537 -1.393988
1.687323 -1.133304

1.687323 -1.133304
1.994109 -1.393988

1.380537 -1.494346
1.380537 -1.393988

1.687323 -1.755029
1.380537 -1.494346

1.687323 1.855387
1.380537 2.116071

1.687323 -1.755029
1.994109 -1.494346

1.994109 1.494346
1.687323 1.755029

2.359948 1.805208
1.994109 1.494346

1.687323 1.755029
1.687323 1.855387

1.687323 1.855387
1.994109 2.116071

1.994109 -1.393988
2.359948 -1.083125

1.994109 -1.494346
1.994109 -1.393988

2.359948 1.805208
1.994109 2.116071

0.094340 0
-5.567650 0

0.094340 0.722083
-5.676153 0.722083

-9 -1.083125
-18 -1.083125

2.359948 1.083125
8.323266 1.083125

2.359948 1.805208
8.855460 1.805208

2.359948 -0.361042
8.130441 -0.361042

2.359948 0.361042
8.021937 0.361042

0.460179 -1.755029
0.460179 -8.351888

0.094340 1.444167
-6.117622 1.444167

0.460179 1.855387
-4.384138 5.971723

1.073751 -1.755029
1.073751 -8.211540

0.766965 2.116071
0.766965 8.620465

1.687323 -1.755029
1.687323 -8.259423

1.380537 2.116071
1.380537 8.572581

1.994109 -1.494346
6.838426 -5.610681

2.359948 -1.083125
8.571910 -1.083125

1.994109 2.116071
1.994109 8.712930



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_3_.txt <==
-0.281134 -1.201218
-25993419124584932.000000 -1.801827

0.460179 0.822562
-0.281134 1.201218

-0.281134 1.201218
0.460179 1.579874

0.460179 2.023780
-0.281134 2.402436

0.460179 -1.579874
-0.281134 -1.201218

-0.281134 -1.201218
0.460179 -0.822562

-0.281134 -0.000000
0.460179 0.378656

0.460179 -0.378656
-0.281134 -0.000000

0.460179 0.378656
0.460179 0.822562

0.460179 0.822562
0.766965 0.979265

0.766965 0.221953
0.460179 0.378656

0.460179 1.579874
0.460179 2.023780

0.766965 1.423171
0.460179 1.579874

0.460179 2.023780
0.766965 2.180483

0.460179 -2.023780
0.460179 -1.579874

0.460179 -1.579874
0.766965 -1.423171

0.460179 -0.822562
0.460179 -0.378656

0.766965 -0.979265
0.460179 -0.822562

0.460179 -0.378656
0.766965 -0.221953

0.766965 0.979265
0.766965 1.423171

1.073751 0.822562
0.766965 0.979265

0.766965 1.423171
1.073751 1.579874

0.766965 2.180483
0.766965 2.624389

1.073751 2.023780
0.766965 2.180483

0.766965 -1.423171
0.766965 -0.979265

1.073751 -1.579874
0.766965 -1.423171

0.766965 -0.979265
1.073751 -0.822562

0.766965 -0.221953
0.766965 0.221953

0.766965 0.221953
1.073751 0.378656

1.073751 -0.378656
0.766965 -0.221953

1.073751 0.378656
1.073751 0.822562

1.073751 0.822562
1.380537 0.979265

1.380537 0.221953
1.073751 0.378656

1.073751 1.579874
1.073751 2.023780

1.380537 1.423171
1.073751 1.579874

1.073751 2.023780
1.380537 2.180483

1.073751 -2.023780
1.073751 -1.579874

1.073751 -1.579874
1.380537 -1.423171

1.073751 -0.822562
1.073751 -0.378656

1.380537 -0.979265
1.073751 -0.822562

1.073751 -0.378656
1.380537 -0.221953

1.380537 0.979265
1.380537 1.423171

1.687323 0.822562
1.380537 0.979265

1.380537 1.423171
1.687323 1.579874

1.380537 2.180483
1.380537 2.624389

1.687323 2.023780
1.380537 2.180483

1.380537 -1.423171
1.380537 -0.979265

1.687323 -1.579874
1.380537 -1.423171

1.380537 -0.979265
1.687323 -0.822562

1.380537 -0.221953
1.380537 0.221953

1.380537 0.221953
1.687323 0.378656

1.687323 -0.378656
1.380537 -0.221953

1.687323 0.378656
1.687323 0.822562

1.687323 0.822562
1.994109 0.979265

1.994109 0.221953
1.687323 0.378656

1.687323 1.579874
1.687323 2.023780

1.994109 1.423171
1.687323 1.579874

1.687323 2.023780
1.994109 2.180483

1.687323 -2.023780
1.687323 -1.579874

1.687323 -1.579874
1.994109 -1.423171

1.687323 -0.822562
1.687323 -0.378656

1.994109 -0.979265
1.687323 -0.822562

1.687323 -0.378656
1.994109 -0.221953

1.994109 0.979265
1.994109 1.423171

2.735422 0.600609
1.994109 0.979265

1.994109 1.423171
2.735422 1.801827

1.994109 2.180483
1.994109 2.624389

2.735422 1.801827
1.994109 2.180483

1.994109 -1.423171
1.994109 -0.979265

2.735422 -1.801827
1.994109 -1.423171

1.994109 -0.979265
2.735422 -0.600609

1.994109 -0.221953
1.994109 0.221953

1.994109 0.221953
2.735422 0.600609

2.735422 -0.600609
1.994109 -0.221953

-25993419124584932.000000 -1.801827
-0.281134 -2.402436

0.460179 2.781092
-0.281134 2.402436

-0.281134 -2.402436
0.460179 -2.023780

0.460179 -2.023780
0.766965 -2.180483

0.460179 -2.781092
-0.281134 -2.402436

0.460179 -2.781092
0.766965 -2.624389

0.766965 2.624389
0.460179 2.781092

1.073751 2.781092
0.766965 2.624389

0.460179 2.781092
0.460179 3.224998

0.460179 3.224998
0.766965 3.381701

0.766965 -2.180483
1.073751 -2.023780

1.073751 -2.023780
1.380537 -2.180483

0.766965 -2.624389
0.766965 -2.180483

1.073751 -2.781092
0.766965 -2.624389

1.073751 3.224998
0.766965 3.381701

1.073751 -2.781092
1.380537 -2.624389

1.380537 2.624389
1.073751 2.781092

1.687323 2.781092
1.380537 2.624389

1.073751 2.781092
1.073751 3.224998

1.073751 3.224998
1.380537 3.381701

1.380537 -2.180483
1.687323 -2.023780

1.687323 -2.023780
1.994109 -2.180483

1.380537 -2.624389
1.380537 -2.180483

1.687323 -2.781092
1.380537 -2.624389

1.687323 3.224998
1.380537 3.381701

1.687323 -2.781092
1.994109 -2.624389

1.994109 2.624389
1.687323 2.781092

2.735422 3.003045
1.994109 2.624389

1.687323 2.781092
1.687323 3.224998

1.687323 3.224998
1.994109 3.381701

1.994109 -2.180483
2.735422 -1.801827

1.994109 -2.624389
1.994109 -2.180483

2.735422 3.003045
1.994109 3.381701

-0.281134 -0.000000
-8.765976 -0.000000

-0.281134 1.201218
-8.984950 1.201218

-25993419124584932.000000 -1.801827
-51986838249169872.000000 -1.801827

2.735422 1.801827
11.810636 1.801827

2.735422 3.003045
12.777491 3.003045

2.735422 -0.600609
11.439238 -0.600609

2.735422 0.600609
11.220264 0.600609

0.460179 -2.781092
0.460179 -12.903463

-0.281134 2.402436
-9.815342 2.402436

0.460179 3.224998
-8.419088 7.760452

1.073751 -2.781092
1.073751 -12.813263

0.766965 3.381701
0.766965 13.444229

1.687323 -2.781092
1.687323 -12.843620

1.380537 3.381701
1.380537 13.413872

1.994109 -2.624389
10.873376 -7.159843

2.735422 -1.801827
12.269630 -1.801827

1.994109 3.381701
1.994109 13.504072



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_4_.txt <==
-0.839104 -1.677004
-50662679424260792.000000 -2.515507

0.460179 1.201631
-0.839104 1.677004

-0.839104 1.677004
0.460179 2.152378

0.460179 2.878635
-0.839104 3.354009

0.460179 -2.152378
-0.839104 -1.677004

-0.839104 -1.677004
0.460179 -1.201631

-0.839104 -0.000000
0.460179 0.475374

0.460179 -0.475374
-0.839104 -0.000000

0.460179 0.475374
0.460179 1.201631

0.460179 1.201631
0.766965 1.313876

0.766965 0.363129
0.460179 0.475374

0.460179 2.152378
0.460179 2.878635

0.766965 2.040133
0.460179 2.152378

0.460179 2.878635
0.766965 2.990880

0.460179 -2.878635
0.460179 -2.152378

0.460179 -2.152378
0.766965 -2.040133

0.460179 -1.201631
0.460179 -0.475374

0.766965 -1.313876
0.460179 -1.201631

0.460179 -0.475374
0.766965 -0.363129

0.766965 1.313876
0.766965 2.040133

1.073751 1.201631
0.766965 1.313876

0.766965 2.040133
1.073751 2.152378

0.766965 2.990880
0.766965 3.717137

1.073751 2.878635
0.766965 2.990880

0.766965 -2.040133
0.766965 -1.313876

1.073751 -2.152378
0.766965 -2.040133

0.766965 -1.313876
1.073751 -1.201631

0.766965 -0.363129
0.766965 0.363129

0.766965 0.363129
1.073751 0.475374

1.073751 -0.475374
0.766965 -0.363129

1.073751 0.475374
1.073751 1.201631

1.073751 1.201631
1.380537 1.313876

1.380537 0.363129
1.073751 0.475374

1.073751 2.152378
1.073751 2.878635

1.380537 2.040133
1.073751 2.152378

1.073751 2.878635
1.380537 2.990880

1.073751 -2.878635
1.073751 -2.152378

1.073751 -2.152378
1.380537 -2.040133

1.073751 -1.201631
1.073751 -0.475374

1.380537 -1.313876
1.073751 -1.201631

1.073751 -0.475374
1.380537 -0.363129

1.380537 1.313876
1.380537 2.040133

1.687323 1.201631
1.380537 1.313876

1.380537 2.040133
1.687323 2.152378

1.380537 2.990880
1.380537 3.717137

1.687323 2.878635
1.380537 2.990880

1.380537 -2.040133
1.380537 -1.313876

1.687323 -2.152378
1.380537 -2.040133

1.380537 -1.313876
1.687323 -1.201631

1.380537 -0.363129
1.380537 0.363129

1.380537 0.363129
1.687323 0.475374

1.687323 -0.475374
1.380537 -0.363129

1.687323 0.475374
1.687323 1.201631

1.687323 1.201631
1.994109 1.313876

1.994109 0.363129
1.687323 0.475374

1.687323 2.152378
1.687323 2.878635

1.994109 2.040133
1.687323 2.152378

1.687323 2.878635
1.994109 2.990880

1.687323 -2.878635
1.687323 -2.152378

1.687323 -2.152378
1.994109 -2.040133

1.687323 -1.201631
1.687323 -0.475374

1.994109 -1.313876
1.687323 -1.201631

1.687323 -0.475374
1.994109 -0.363129

1.994109 1.313876
1.994109 2.040133

3.293392 0.838502
1.994109 1.313876

1.994109 2.040133
3.293392 2.515507

1.994109 2.990880
1.994109 3.717137

3.293392 2.515507
1.994109 2.990880

1.994109 -2.040133
1.994109 -1.313876

3.293392 -2.515507
1.994109 -2.040133

1.994109 -1.313876
3.293392 -0.838502

1.994109 -0.363129
1.994109 0.363129

1.994109 0.363129
3.293392 0.838502

3.293392 -0.838502
1.994109 -0.363129

-50662679424260792.000000 -2.515507
-0.839104 -3.354009

0.460179 3.829382
-0.839104 3.354009

-0.839104 -3.354009
0.460179 -2.878635

0.460179 -2.878635
0.766965 -2.990880

0.460179 -3.829382
-0.839104 -3.354009

0.460179 -3.829382
0.766965 -3.717137

0.766965 3.717137
0.460179 3.829382

1.073751 3.829382
0.766965 3.717137

0.460179 3.829382
0.460179 4.555640

0.460179 4.555640
0.766965 4.667885

0.766965 -2.990880
1.073751 -2.878635

1.073751 -2.878635
1.380537 -2.990880

0.766965 -3.717137
0.766965 -2.990880

1.073751 -3.829382
0.766965 -3.717137

1.073751 4.555640
0.766965 4.667885

1.073751 -3.829382
1.380537 -3.717137

1.380537 3.717137
1.073751 3.829382

1.687323 3.829382
1.380537 3.717137

1.073751 3.829382
1.073751 4.555640

1.073751 4.555640
1.380537 4.667885

1.380537 -2.990880
1.687323 -2.878635

1.687323 -2.878635
1.994109 -2.990880

1.380537 -3.717137
1.380537 -2.990880

1.687323 -3.829382
1.380537 -3.717137

1.687323 4.555640
1.380537 4.667885

1.687323 -3.829382
1.994109 -3.717137

1.994109 3.717137
1.687323 3.829382

3.293392 4.192511
1.994109 3.717137

1.687323 3.829382
1.687323 4.555640

1.687323 4.555640
1.994109 4.667885

1.994109 -2.990880
3.293392 -2.515507

1.994109 -3.717137
1.994109 -2.990880

3.293392 4.192511
1.994109 4.667885

-0.839104 -0.000000
-12.417682 -0.000000

-0.839104 1.677004
-12.728280 1.677004

-50662679424260792.000000 -2.515507
-101325358848521600.000000 -2.515507

3.293392 2.515507
15.707028 2.515507

3.293392 4.192511
17.065578 4.192511

3.293392 -0.838502
15.182568 -0.838502

3.293392 0.838502
14.871970 0.838502

0.460179 -3.829382
0.460179 -17.616912

-0.839104 3.354009
-13.898505 3.354009

0.460179 4.555640
-12.384231 9.255073

1.073751 -3.829382
1.073751 -17.551009

0.766965 4.667885
0.766965 18.411592

1.687323 -3.829382
1.687323 -17.573090

1.380537 4.667885
1.380537 18.389511

1.994109 -3.717137
14.838519 -8.416571

3.293392 -2.515507
16.352793 -2.515507

1.994109 4.667885
1.994109 18.455414



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_5_.txt <==
-1.573444 -2.148168
-83129727151841584.000000 -3.222252

0.460179 1.567313
-1.573444 2.148168

-1.573444 2.148168
0.460179 2.729023

0.460179 3.715481
-1.573444 4.296337

0.460179 -2.729023
-1.573444 -2.148168

-1.573444 -2.148168
0.460179 -1.567313

-1.573444 -0.000000
0.460179 0.580855

0.460179 -0.580855
-1.573444 -0.000000

0.460179 0.580855
0.460179 1.567313

0.460179 1.567313
0.766965 1.654939

0.766965 0.493229
0.460179 0.580855

0.460179 2.729023
0.460179 3.715481

0.766965 2.641397
0.460179 2.729023

0.460179 3.715481
0.766965 3.803107

0.460179 -3.715481
0.460179 -2.729023

0.460179 -2.729023
0.766965 -2.641397

0.460179 -1.567313
0.460179 -0.580855

0.766965 -1.654939
0.460179 -1.567313

0.460179 -0.580855
0.766965 -0.493229

0.766965 1.654939
0.766965 2.641397

1.073751 1.567313
0.766965 1.654939

0.766965 2.641397
1.073751 2.729023

0.766965 3.803107
0.766965 4.789566

1.073751 3.715481
0.766965 3.803107

0.766965 -2.641397
0.766965 -1.654939

1.073751 -2.729023
0.766965 -2.641397

0.766965 -1.654939
1.073751 -1.567313

0.766965 -0.493229
0.766965 0.493229

0.766965 0.493229
1.073751 0.580855

1.073751 -0.580855
0.766965 -0.493229

1.073751 0.580855
1.073751 1.567313

1.073751 1.567313
1.380537 1.654939

1.380537 0.493229
1.073751 0.580855

1.073751 2.729023
1.073751 3.715481

1.380537 2.641397
1.073751 2.729023

1.073751 3.715481
1.380537 3.803107

1.073751 -3.715481
1.073751 -2.729023

1.073751 -2.729023
1.380537 -2.641397

1.073751 -1.567313
1.073751 -0.580855

1.380537 -1.654939
1.073751 -1.567313

1.073751 -0.580855
1.380537 -0.493229

1.380537 1.654939
1.380537 2.641397

1.687323 1.567313
1.380537 1.654939

1.380537 2.641397
1.687323 2.729023

1.380537 3.803107
1.380537 4.789566

1.687323 3.715481
1.380537 3.803107

1.380537 -2.641397
1.380537 -1.654939

1.687323 -2.729023
1.380537 -2.641397

1.380537 -1.654939
1.687323 -1.567313

1.380537 -0.493229
1.380537 0.493229

1.380537 0.493229
1.687323 0.580855

1.687323 -0.580855
1.380537 -0.493229

1.687323 0.580855
1.687323 1.567313

1.687323 1.567313
1.994109 1.654939

1.994109 0.493229
1.687323 0.580855

1.687323 2.729023
1.687323 3.715481

1.994109 2.641397
1.687323 2.729023

1.687323 3.715481
1.994109 3.803107

1.687323 -3.715481
1.687323 -2.729023

1.687323 -2.729023
1.994109 -2.641397

1.687323 -1.567313
1.687323 -0.580855

1.994109 -1.654939
1.687323 -1.567313

1.687323 -0.580855
1.994109 -0.493229

1.994109 1.654939
1.994109 2.641397

4.027732 1.074084
1.994109 1.654939

1.994109 2.641397
4.027732 3.222252

1.994109 3.803107
1.994109 4.789566

4.027732 3.222252
1.994109 3.803107

1.994109 -2.641397
1.994109 -1.654939

4.027732 -3.222252
1.994109 -2.641397

1.994109 -1.654939
4.027732 -1.074084

1.994109 -0.493229
1.994109 0.493229

1.994109 0.493229
4.027732 1.074084

4.027732 -1.074084
1.994109 -0.493229

-83129727151841584.000000 -3.222252
-1.573444 -4.296337

0.460179 4.877192
-1.573444 4.296337

-1.573444 -4.296337
0.460179 -3.715481

0.460179 -3.715481
0.766965 -3.803107

0.460179 -4.877192
-1.573444 -4.296337

0.460179 -4.877192
0.766965 -4.789566

0.766965 4.789566
0.460179 4.877192

1.073751 4.877192
0.766965 4.789566

0.460179 4.877192
0.460179 5.863650

0.460179 5.863650
0.766965 5.951276

0.766965 -3.803107
1.073751 -3.715481

1.073751 -3.715481
1.380537 -3.803107

0.766965 -4.789566
0.766965 -3.803107

1.073751 -4.877192
0.766965 -4.789566

1.073751 5.863650
0.766965 5.951276

1.073751 -4.877192
1.380537 -4.789566

1.380537 4.789566
1.073751 4.877192

1.687323 4.877192
1.380537 4.789566

1.073751 4.877192
1.073751 5.863650

1.073751 5.863650
1.380537 5.951276

1.380537 -3.803107
1.687323 -3.715481

1.687323 -3.715481
1.994109 -3.803107

1.380537 -4.789566
1.380537 -3.803107

1.687323 -4.877192
1.380537 -4.789566

1.687323 5.863650
1.380537 5.951276

1.687323 -4.877192
1.994109 -4.789566

1.994109 4.789566
1.687323 4.877192

4.027732 5.370421
1.994109 4.789566

1.687323 4.877192
1.687323 5.863650

1.687323 5.863650
1.994109 5.951276

1.994109 -3.803107
4.027732 -3.222252

1.994109 -4.789566
1.994109 -3.803107

4.027732 5.370421
1.994109 5.951276

-1.573444 -0.000000
-16.433566 -0.000000

-1.573444 2.148168
-16.812899 2.148168

-83129727151841584.000000 -3.222252
-166259454303683200.000000 -3.222252

4.027732 3.222252
19.916142 3.222252

4.027732 5.370421
21.622368 5.370421

4.027732 -1.074084
19.267187 -1.074084

4.027732 1.074084
18.887854 1.074084

0.460179 -4.877192
0.460179 -22.353985

-1.573444 4.296337
-18.269764 4.296337

0.460179 5.863650
-16.261160 10.639693

1.073751 -4.877192
1.073751 -22.302104

0.766965 5.951276
0.766965 23.393537

1.687323 -4.877192
1.687323 -22.319453

1.380537 5.951276
1.380537 23.376188

1.994109 -4.789566
18.715447 -9.565609

4.027732 -3.222252
20.724052 -3.222252

1.994109 5.951276
1.994109 23.428069



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_0__zone_6_.txt <==
-2.476250 -2.613498
-123045032053714656.000000 -3.920247

0.460179 1.924111
-2.476250 2.613498

-2.476250 2.613498
0.460179 3.302885

0.460179 4.537609
-2.476250 5.226996

0.460179 -3.302885
-2.476250 -2.613498

-2.476250 -2.613498
0.460179 -1.924111

-2.476250 -0.000000
0.460179 0.689387

0.460179 -0.689387
-2.476250 -0.000000

0.460179 0.689387
0.460179 1.924111

0.460179 1.924111
0.766965 1.996136

0.766965 0.617362
0.460179 0.689387

0.460179 3.302885
0.460179 4.537609

0.766965 3.230860
0.460179 3.302885

0.460179 4.537609
0.766965 4.609633

0.460179 -4.537609
0.460179 -3.302885

0.460179 -3.302885
0.766965 -3.230860

0.460179 -1.924111
0.460179 -0.689387

0.766965 -1.996136
0.460179 -1.924111

0.460179 -0.689387
0.766965 -0.617362

0.766965 1.996136
0.766965 3.230860

1.073751 1.924111
0.766965 1.996136

0.766965 3.230860
1.073751 3.302885

0.766965 4.609633
0.766965 5.844358

1.073751 4.537609
0.766965 4.609633

0.766965 -3.230860
0.766965 -1.996136

1.073751 -3.302885
0.766965 -3.230860

0.766965 -1.996136
1.073751 -1.924111

0.766965 -0.617362
0.766965 0.617362

0.766965 0.617362
1.073751 0.689387

1.073751 -0.689387
0.766965 -0.617362

1.073751 0.689387
1.073751 1.924111

1.073751 1.924111
1.380537 1.996136

1.380537 0.617362
1.073751 0.689387

1.073751 3.302885
1.073751 4.537609

1.380537 3.230860
1.073751 3.302885

1.073751 4.537609
1.380537 4.609633

1.073751 -4.537609
1.073751 -3.302885

1.073751 -3.302885
1.380537 -3.230860

1.073751 -1.924111
1.073751 -0.689387

1.380537 -1.996136
1.073751 -1.924111

1.073751 -0.689387
1.380537 -0.617362

1.380537 1.996136
1.380537 3.230860

1.687323 1.924111
1.380537 1.996136

1.380537 3.230860
1.687323 3.302885

1.380537 4.609633
1.380537 5.844358

1.687323 4.537609
1.380537 4.609633

1.380537 -3.230860
1.380537 -1.996136

1.687323 -3.302885
1.380537 -3.230860

1.380537 -1.996136
1.687323 -1.924111

1.380537 -0.617362
1.380537 0.617362

1.380537 0.617362
1.687323 0.689387

1.687323 -0.689387
1.380537 -0.617362

1.687323 0.689387
1.687323 1.924111

1.687323 1.924111
1.994109 1.996136

1.994109 0.617362
1.687323 0.689387

1.687323 3.302885
1.687323 4.537609

1.994109 3.230860
1.687323 3.302885

1.687323 4.537609
1.994109 4.609633

1.687323 -4.537609
1.687323 -3.302885

1.687323 -3.302885
1.994109 -3.230860

1.687323 -1.924111
1.687323 -0.689387

1.994109 -1.996136
1.687323 -1.924111

1.687323 -0.689387
1.994109 -0.617362

1.994109 1.996136
1.994109 3.230860

4.930538 1.306749
1.994109 1.996136

1.994109 3.230860
4.930538 3.920247

1.994109 4.609633
1.994109 5.844358

4.930538 3.920247
1.994109 4.609633

1.994109 -3.230860
1.994109 -1.996136

4.930538 -3.920247
1.994109 -3.230860

1.994109 -1.996136
4.930538 -1.306749

1.994109 -0.617362
1.994109 0.617362

1.994109 0.617362
4.930538 1.306749

4.930538 -1.306749
1.994109 -0.617362

-123045032053714656.000000 -3.920247
-2.476250 -5.226996

0.460179 5.916382
-2.476250 5.226996

-2.476250 -5.226996
0.460179 -4.537609

0.460179 -4.537609
0.766965 -4.609633

0.460179 -5.916382
-2.476250 -5.226996

0.460179 -5.916382
0.766965 -5.844358

0.766965 5.844358
0.460179 5.916382

1.073751 5.916382
0.766965 5.844358

0.460179 5.916382
0.460179 7.151107

0.460179 7.151107
0.766965 7.223131

0.766965 -4.609633
1.073751 -4.537609

1.073751 -4.537609
1.380537 -4.609633

0.766965 -5.844358
0.766965 -4.609633

1.073751 -5.916382
0.766965 -5.844358

1.073751 7.151107
0.766965 7.223131

1.073751 -5.916382
1.380537 -5.844358

1.380537 5.844358
1.073751 5.916382

1.687323 5.916382
1.380537 5.844358

1.073751 5.916382
1.073751 7.151107

1.073751 7.151107
1.380537 7.223131

1.380537 -4.609633
1.687323 -4.537609

1.687323 -4.537609
1.994109 -4.609633

1.380537 -5.844358
1.380537 -4.609633

1.687323 -5.916382
1.380537 -5.844358

1.687323 7.151107
1.380537 7.223131

1.687323 -5.916382
1.994109 -5.844358

1.994109 5.844358
1.687323 5.916382

4.930538 6.533745
1.994109 5.844358

1.687323 5.916382
1.687323 7.151107

1.687323 7.151107
1.994109 7.223131

1.994109 -4.609633
4.930538 -3.920247

1.994109 -5.844358
1.994109 -4.609633

4.930538 6.533745
1.994109 7.223131

-2.476250 -0.000000
-20.770609 -0.000000

-2.476250 2.613498
-21.200153 2.613498

-123045032053714656.000000 -3.920247
-246090064107429312.000000 -3.920247

4.930538 3.920247
24.402687 3.920247

4.930538 6.533745
26.413689 6.533745

4.930538 -1.306749
23.654441 -1.306749

4.930538 1.306749
23.224897 1.306749

0.460179 -5.916382
0.460179 -27.064527

-2.476250 5.226996
-22.895013 5.226996

0.460179 7.151107
-20.058550 11.968298

1.073751 -5.916382
1.073751 -27.021701

0.766965 7.223131
0.766965 28.342756

1.687323 -5.916382
1.687323 -27.036007

1.380537 7.223131
1.380537 28.328450

1.994109 -5.844358
22.512838 -10.661549

4.930538 -3.920247
25.349301 -3.920247

1.994109 7.223131
1.994109 28.371276



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_20__zone_2_.txt <==
1.310950 -6.566554
-97096776778485920.000000 -9.849831

4.601790 3.491627
1.310950 6.566554

1.310950 6.566554
4.601790 9.641481

4.601790 10.058181
1.310950 13.133108

4.601790 -9.641481
1.310950 -6.566554

1.310950 -6.566554
4.601790 -3.491627

1.310950 -0.000000
4.601790 3.074927

4.601790 -3.074927
1.310950 -0.000000

4.601790 3.074927
4.601790 3.491627

4.601790 3.491627
7.669650 6.358204

7.669650 0.208350
4.601790 3.074927

4.601790 9.641481
4.601790 10.058181

7.669650 6.774904
4.601790 9.641481

4.601790 10.058181
7.669650 12.924758

4.601790 -10.058181
4.601790 -9.641481

4.601790 -9.641481
7.669650 -6.774904

4.601790 -3.491627
4.601790 -3.074927

7.669650 -6.358204
4.601790 -3.491627

4.601790 -3.074927
7.669650 -0.208350

7.669650 6.358204
7.669650 6.774904

10.737510 3.491627
7.669650 6.358204

7.669650 6.774904
10.737510 9.641481

7.669650 12.924758
7.669650 13.341458

10.737510 10.058181
7.669650 12.924758

7.669650 -6.774904
7.669650 -6.358204

10.737510 -9.641481
7.669650 -6.774904

7.669650 -6.358204
10.737510 -3.491627

7.669650 -0.208350
7.669650 0.208350

7.669650 0.208350
10.737510 3.074927

10.737510 -3.074927
7.669650 -0.208350

10.737510 3.074927
10.737510 3.491627

10.737510 3.491627
13.805370 6.358204

13.805370 0.208350
10.737510 3.074927

10.737510 9.641481
10.737510 10.058181

13.805370 6.774904
10.737510 9.641481

10.737510 10.058181
13.805370 12.924758

10.737510 -10.058181
10.737510 -9.641481

10.737510 -9.641481
13.805370 -6.774904

10.737510 -3.491627
10.737510 -3.074927

13.805370 -6.358204
10.737510 -3.491627

10.737510 -3.074927
13.805370 -0.208350

13.805370 6.358204
13.805370 6.774904

16.873230 3.491627
13.805370 6.358204

13.805370 6.774904
16.873230 9.641481

13.805370 12.924758
13.805370 13.341458

16.873230 10.058181
13.805370 12.924758

13.805370 -6.774904
13.805370 -6.358204

16.873230 -9.641481
13.805370 -6.774904

13.805370 -6.358204
16.873230 -3.491627

13.805370 -0.208350
13.805370 0.208350

13.805370 0.208350
16.873230 3.074927

16.873230 -3.074927
13.805370 -0.208350

16.873230 3.074927
16.873230 3.491627

16.873230 3.491627
19.941090 6.358204

19.941090 0.208350
16.873230 3.074927

16.873230 9.641481
16.873230 10.058181

19.941090 6.774904
16.873230 9.641481

16.873230 10.058181
19.941090 12.924758

16.873230 -10.058181
16.873230 -9.641481

16.873230 -9.641481
19.941090 -6.774904

16.873230 -3.491627
16.873230 -3.074927

19.941090 -6.358204
16.873230 -3.491627

16.873230 -3.074927
19.941090 -0.208350

19.941090 6.358204
19.941090 6.774904

23.231930 3.283277
19.941090 6.358204

19.941090 6.774904
23.231930 9.849831

19.941090 12.924758
19.941090 13.341458

23.231930 9.849831
19.941090 12.924758

19.941090 -6.774904
19.941090 -6.358204

23.231930 -9.849831
19.941090 -6.774904

19.941090 -6.358204
23.231930 -3.283277

19.941090 -0.208350
19.941090 0.208350

19.941090 0.208350
23.231930 3.283277

23.231930 -3.283277
19.941090 -0.208350

-97096776778485920.000000 -9.849831
1.310950 -13.133108

4.601790 16.208035
1.310950 13.133108

1.310950 -13.133108
4.601790 -10.058181

4.601790 -10.058181
7.669650 -12.924758

4.601790 -16.208035
1.310950 -13.133108

4.601790 -16.208035
7.669650 -13.341458

7.669650 13.341458
4.601790 16.208035

10.737510 16.208035
7.669650 13.341458

4.601790 16.208035
4.601790 16.624735

4.601790 16.624735
7.669650 19.491312

7.669650 -12.924758
10.737510 -10.058181

10.737510 -10.058181
13.805370 -12.924758

7.669650 -13.341458
7.669650 -12.924758

10.737510 -16.208035
7.669650 -13.341458

10.737510 16.624735
7.669650 19.491312

10.737510 -16.208035
13.805370 -13.341458

13.805370 13.341458
10.737510 16.208035

16.873230 16.208035
13.805370 13.341458

10.737510 16.208035
10.737510 16.624735

10.737510 16.624735
13.805370 19.491312

13.805370 -12.924758
16.873230 -10.058181

16.873230 -10.058181
19.941090 -12.924758

13.805370 -13.341458
13.805370 -12.924758

16.873230 -16.208035
13.805370 -13.341458

16.873230 16.624735
13.805370 19.491312

16.873230 -16.208035
19.941090 -13.341458

19.941090 13.341458
16.873230 16.208035

23.231930 16.416385
19.941090 13.341458

16.873230 16.208035
16.873230 16.624735

16.873230 16.624735
19.941090 19.491312

19.941090 -12.924758
23.231930 -9.849831

19.941090 -13.341458
19.941090 -12.924758

23.231930 16.416385
19.941090 19.491312

1.310950 -0.000000
-51.790191 -0.000000

1.310950 6.566554
-52.723562 6.566554

-97096776778485920.000000 -9.849831
-194193553556971904.000000 -9.849831

23.231930 9.849831
78.943633 9.849831

23.231930 16.416385
83.646666 16.416385

23.231930 -3.283277
77.266442 -3.283277

23.231930 3.283277
76.333071 3.283277

4.601790 -16.208035
4.601790 -77.654097

1.310950 13.133108
-56.587814 13.133108

4.601790 16.624735
-38.398447 56.803710

10.737510 -16.208035
10.737510 -76.141889

7.669650 19.491312
7.669650 79.943025

16.873230 -16.208035
16.873230 -76.659748

13.805370 19.491312
13.805370 79.425166

19.941090 -13.341458
62.941326 -53.520433

23.231930 -9.849831
81.130694 -9.849831

19.941090 19.491312
19.941090 80.937374



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_20__zone_5_.txt <==
-3.525887 -12.721224
-364407741188892480.000000 -19.081836

4.601790 8.801071
-3.525887 12.721224

-3.525887 12.721224
4.601790 16.641378

4.601790 21.522295
-3.525887 25.442448

4.601790 -16.641378
-3.525887 -12.721224

-3.525887 -12.721224
4.601790 -8.801071

-3.525887 -0.000000
4.601790 3.920153

4.601790 -3.920153
-3.525887 -0.000000

4.601790 3.920153
4.601790 8.801071

4.601790 8.801071
7.669650 10.280766

7.669650 2.440459
4.601790 3.920153

4.601790 16.641378
4.601790 21.522295

7.669650 15.161683
4.601790 16.641378

4.601790 21.522295
7.669650 23.001990

4.601790 -21.522295
4.601790 -16.641378

4.601790 -16.641378
7.669650 -15.161683

4.601790 -8.801071
4.601790 -3.920153

7.669650 -10.280766
4.601790 -8.801071

4.601790 -3.920153
7.669650 -2.440459

7.669650 10.280766
7.669650 15.161683

10.737510 8.801071
7.669650 10.280766

7.669650 15.161683
10.737510 16.641378

7.669650 23.001990
7.669650 27.882907

10.737510 21.522295
7.669650 23.001990

7.669650 -15.161683
7.669650 -10.280766

10.737510 -16.641378
7.669650 -15.161683

7.669650 -10.280766
10.737510 -8.801071

7.669650 -2.440459
7.669650 2.440459

7.669650 2.440459
10.737510 3.920153

10.737510 -3.920153
7.669650 -2.440459

10.737510 3.920153
10.737510 8.801071

10.737510 8.801071
13.805370 10.280766

13.805370 2.440459
10.737510 3.920153

10.737510 16.641378
10.737510 21.522295

13.805370 15.161683
10.737510 16.641378

10.737510 21.522295
13.805370 23.001990

10.737510 -21.522295
10.737510 -16.641378

10.737510 -16.641378
13.805370 -15.161683

10.737510 -8.801071
10.737510 -3.920153

13.805370 -10.280766
10.737510 -8.801071

10.737510 -3.920153
13.805370 -2.440459

13.805370 10.280766
13.805370 15.161683

16.873230 8.801071
13.805370 10.280766

13.805370 15.161683
16.873230 16.641378

13.805370 23.001990
13.805370 27.882907

16.873230 21.522295
13.805370 23.001990

13.805370 -15.161683
13.805370 -10.280766

16.873230 -16.641378
13.805370 -15.161683

13.805370 -10.280766
16.873230 -8.801071

13.805370 -2.440459
13.805370 2.440459

13.805370 2.440459
16.873230 3.920153

16.873230 -3.920153
13.805370 -2.440459

16.873230 3.920153
16.873230 8.801071

16.873230 8.801071
19.941090 10.280766

19.941090 2.440459
16.873230 3.920153

16.873230 16.641378
16.873230 21.522295

19.941090 15.161683
16.873230 16.641378

16.873230 21.522295
19.941090 23.001990

16.873230 -21.522295
16.873230 -16.641378

16.873230 -16.641378
19.941090 -15.161683

16.873230 -8.801071
16.873230 -3.920153

19.941090 -10.280766
16.873230 -8.801071

16.873230 -3.920153
19.941090 -2.440459

19.941090 10.280766
19.941090 15.161683

28.068767 6.360612
19.941090 10.280766

19.941090 15.161683
28.068767 19.081836

19.941090 23.001990
19.941090 27.882907

28.068767 19.081836
19.941090 23.001990

19.941090 -15.161683
19.941090 -10.280766

28.068767 -19.081836
19.941090 -15.161683

19.941090 -10.280766
28.068767 -6.360612

19.941090 -2.440459
19.941090 2.440459

19.941090 2.440459
28.068767 6.360612

28.068767 -6.360612
19.941090 -2.440459

-364407741188892480.000000 -19.081836
-3.525887 -25.442448

4.601790 29.362602
-3.525887 25.442448

-3.525887 -25.442448
4.601790 -21.522295

4.601790 -21.522295
7.669650 -23.001990

4.601790 -29.362602
-3.525887 -25.442448

4.601790 -29.362602
7.669650 -27.882907

7.669650 27.882907
4.601790 29.362602

10.737510 29.362602
7.669650 27.882907

4.601790 29.362602
4.601790 34.243519

4.601790 34.243519
7.669650 35.723214

7.669650 -23.001990
10.737510 -21.522295

10.737510 -21.522295
13.805370 -23.001990

7.669650 -27.882907
7.669650 -23.001990

10.737510 -29.362602
7.669650 -27.882907

10.737510 34.243519
7.669650 35.723214

10.737510 -29.362602
13.805370 -27.882907

13.805370 27.882907
10.737510 29.362602

16.873230 29.362602
13.805370 27.882907

10.737510 29.362602
10.737510 34.243519

10.737510 34.243519
13.805370 35.723214

13.805370 -23.001990
16.873230 -21.522295

16.873230 -21.522295
19.941090 -23.001990

13.805370 -27.882907
13.805370 -23.001990

16.873230 -29.362602
13.805370 -27.882907

16.873230 34.243519
13.805370 35.723214

16.873230 -29.362602
19.941090 -27.882907

19.941090 27.882907
16.873230 29.362602

28.068767 31.803061
19.941090 27.882907

16.873230 29.362602
16.873230 34.243519

16.873230 34.243519
19.941090 35.723214

19.941090 -23.001990
28.068767 -19.081836

19.941090 -27.882907
19.941090 -23.001990

28.068767 31.803061
19.941090 35.723214

-3.525887 -0.000000
-92.828415 -0.000000

-3.525887 12.721224
-95.169075 12.721224

-364407741188892480.000000 -19.081836
-728815482377785088.000000 -19.081836

28.068767 19.081836
123.671617 19.081836

28.068767 31.803061
133.949795 31.803061

28.068767 -6.360612
119.711955 -6.360612

28.068767 6.360612
117.371295 6.360612

4.601790 -29.362602
4.601790 -135.985333

-3.525887 25.442448
-104.011731 25.442448

4.601790 34.243519
-90.138307 79.938704

10.737510 -29.362602
10.737510 -135.129893

7.669650 35.723214
7.669650 141.778126

16.873230 -29.362602
16.873230 -135.417514

13.805370 35.723214
13.805370 141.490505

19.941090 -27.882907
114.681186 -73.578092

28.068767 -19.081836
128.554611 -19.081836

19.941090 35.723214
19.941090 142.345945



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_25__zone_2_.txt <==
7.722975 4.973966
3.188050 9.947932

3.188050 9.947932
7.722975 14.921898

7.722975 14.921898
3.188050 19.895864

8.643562 14.921898
7.722975 14.921898

7.722975 -14.921898
3.188050 -9.947932

3.188050 -9.947932
7.722975 -4.973966

3.188050 -0.000000
7.722975 4.973966

7.722975 -4.973966
3.188050 -0.000000

7.722975 4.973966
8.643562 4.973966

8.643562 -4.973966
7.722975 -4.973966

8.643562 4.973966
13.178487 9.947932

13.178487 -0.000000
8.643562 4.973966

13.178487 9.947932
8.643562 14.921898

8.643562 14.921898
13.178487 19.895864

14.099074 9.947932
13.178487 9.947932

8.643562 -14.921898
13.178487 -9.947932

13.178487 -9.947932
8.643562 -4.973966

8.643562 -4.973966
13.178487 -0.000000

13.178487 -0.000000
14.099074 -0.000000

14.099074 -9.947932
13.178487 -9.947932

18.633999 4.973966
14.099074 9.947932

14.099074 9.947932
18.633999 14.921898

18.633999 14.921898
14.099074 19.895864

19.554586 14.921898
18.633999 14.921898

18.633999 -14.921898
14.099074 -9.947932

14.099074 -9.947932
18.633999 -4.973966

14.099074 -0.000000
18.633999 4.973966

18.633999 -4.973966
14.099074 -0.000000

18.633999 4.973966
19.554586 4.973966

19.554586 -4.973966
18.633999 -4.973966

19.554586 4.973966
24.089511 9.947932

24.089511 0.000000
19.554586 4.973966

24.089511 9.947932
19.554586 14.921898

19.554586 14.921898
24.089511 19.895864

25.010099 9.947932
24.089511 9.947932

19.554586 -14.921898
24.089511 -9.947932

24.089511 -9.947932
19.554586 -4.973966

19.554586 -4.973966
24.089511 0.000000

24.089511 0.000000
25.010099 0.000000

25.010099 -9.947932
24.089511 -9.947932

29.545023 4.973966
25.010099 9.947932

25.010099 9.947932
29.545023 14.921898

29.545023 14.921898
25.010099 19.895864

30.465611 14.921898
29.545023 14.921898

29.545023 -14.921898
25.010099 -9.947932

25.010099 -9.947932
29.545023 -4.973966

25.010099 0.000000
29.545023 4.973966

29.545023 -4.973966
25.010099 0.000000

29.545023 4.973966
30.465611 4.973966

30.465611 -4.973966
29.545023 -4.973966

30.465611 4.973966
35.000536 9.947932

35.000536 -0.000000
30.465611 4.973966

35.000536 9.947932
30.465611 14.921898

30.465611 14.921898
35.000536 19.895864

35.921123 9.947932
35.000536 9.947932

30.465611 -14.921898
35.000536 -9.947932

35.000536 -9.947932
30.465611 -4.973966

30.465611 -4.973966
35.000536 -0.000000

35.000536 -0.000000
35.921123 -0.000000

35.921123 -9.947932
35.000536 -9.947932

40.456048 4.973966
35.921123 9.947932

35.921123 9.947932
40.456048 14.921898

40.456048 14.921898
35.921123 19.895864

40.456048 -14.921898
35.921123 -9.947932

35.921123 -9.947932
40.456048 -4.973966

35.921123 -0.000000
40.456048 4.973966

40.456048 -4.973966
35.921123 -0.000000

7.722975 24.869830
3.188050 19.895864

3.188050 -19.895864
7.722975 -14.921898

7.722975 -14.921898
8.643562 -14.921898

8.643562 -14.921898
13.178487 -19.895864

8.183268 -25.374686
3.188050 -19.895864

8.643562 24.869830
7.722975 24.869830

13.178487 -19.895864
14.099074 -19.895864

8.183268 -25.374686
13.178487 -19.895864

13.178487 19.895864
8.643562 24.869830

14.099074 19.895864
13.178487 19.895864

18.633999 24.869830
14.099074 19.895864

8.643562 24.869830
13.638780 30.348652

14.099074 -19.895864
18.633999 -14.921898

18.633999 -14.921898
19.554586 -14.921898

19.554586 -14.921898
24.089511 -19.895864

19.094293 -25.374686
14.099074 -19.895864

19.554586 24.869830
18.633999 24.869830

18.633999 24.869830
13.638780 30.348652

24.089511 -19.895864
25.010099 -19.895864

19.094293 -25.374686
24.089511 -19.895864

24.089511 19.895864
19.554586 24.869830

25.010099 19.895864
24.089511 19.895864

29.545023 24.869830
25.010099 19.895864

19.554586 24.869830
24.549805 30.348652

25.010099 -19.895864
29.545023 -14.921898

29.545023 -14.921898
30.465611 -14.921898

30.465611 -14.921898
35.000536 -19.895864

30.005317 -25.374686
25.010099 -19.895864

30.465611 24.869830
29.545023 24.869830

29.545023 24.869830
24.549805 30.348652

35.000536 -19.895864
35.921123 -19.895864

30.005317 -25.374686
35.000536 -19.895864

35.000536 19.895864
30.465611 24.869830

35.921123 19.895864
35.000536 19.895864

40.456048 24.869830
35.921123 19.895864

30.465611 24.869830
35.460829 30.348652

35.921123 -19.895864
40.456048 -14.921898

40.456048 24.869830
35.460829 30.348652

3.188050 -0.000000
-82.334105 -0.000000

3.188050 9.947932
-83.607038 9.947932

3.188050 -19.895864
-92.659054 -19.895864

3.188050 -9.947932
-85.936952 -9.947932

40.456048 14.921898
129.581050 14.921898

40.456048 24.869830
136.303151 24.869830

40.456048 -4.973966
127.251135 -4.973966

40.456048 4.973966
125.978202 4.973966

8.183268 -25.374686
8.183268 -123.118394

3.188050 19.895864
-89.035759 19.895864

7.722975 24.869830
-55.053626 93.724043

19.094293 -25.374686
19.094293 -120.092491

13.638780 30.348652
13.638780 126.110146

30.005317 -25.374686
30.005317 -121.136181

24.549805 30.348652
24.549805 125.066457

35.921123 -19.895864
98.697724 -88.750077

40.456048 -14.921898
132.679857 -14.921898

35.460829 30.348652
35.460829 128.092360



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_25__zone_5_.txt <==
8.183268 8.864637
0.606595 14.547392

0.606595 14.547392
8.183268 20.230147

8.183268 23.412028
0.606595 29.094783

8.183268 -20.230147
0.606595 -14.547392

0.606595 -14.547392
8.183268 -8.864637

0.606595 -0.000000
8.183268 5.682755

8.183268 -5.682755
0.606595 -0.000000

8.183268 5.682755
8.183268 8.864637

8.183268 8.864637
13.638780 12.956451

13.638780 1.590941
8.183268 5.682755

8.183268 20.230147
8.183268 23.412028

13.638780 16.138332
8.183268 20.230147

8.183268 23.412028
13.638780 27.503843

8.183268 -23.412028
8.183268 -20.230147

8.183268 -20.230147
13.638780 -16.138332

8.183268 -8.864637
8.183268 -5.682755

13.638780 -12.956451
8.183268 -8.864637

8.183268 -5.682755
13.638780 -1.590941

13.638780 12.956451
13.638780 16.138332

19.094293 8.864637
13.638780 12.956451

13.638780 16.138332
19.094293 20.230147

13.638780 27.503843
13.638780 30.685724

19.094293 23.412028
13.638780 27.503843

13.638780 -16.138332
13.638780 -12.956451

19.094293 -20.230147
13.638780 -16.138332

13.638780 -12.956451
19.094293 -8.864637

13.638780 -1.590941
13.638780 1.590941

13.638780 1.590941
19.094293 5.682755

19.094293 -5.682755
13.638780 -1.590941

19.094293 5.682755
19.094293 8.864637

19.094293 8.864637
24.549805 12.956451

24.549805 1.590941
19.094293 5.682755

19.094293 20.230147
19.094293 23.412028

24.549805 16.138332
19.094293 20.230147

19.094293 23.412028
24.549805 27.503843

19.094293 -23.412028
19.094293 -20.230147

19.094293 -20.230147
24.549805 -16.138332

19.094293 -8.864637
19.094293 -5.682755

24.549805 -12.956451
19.094293 -8.864637

19.094293 -5.682755
24.549805 -1.590941

24.549805 12.956451
24.549805 16.138332

30.005317 8.864637
24.549805 12.956451

24.549805 16.138332
30.005317 20.230147

24.549805 27.503843
24.549805 30.685724

30.005317 23.412028
24.549805 27.503843

24.549805 -16.138332
24.549805 -12.956451

30.005317 -20.230147
24.549805 -16.138332

24.549805 -12.956451
30.005317 -8.864637

24.549805 -1.590941
24.549805 1.590941

24.549805 1.590941
30.005317 5.682755

30.005317 -5.682755
24.549805 -1.590941

30.005317 5.682755
30.005317 8.864637

30.005317 8.864637
35.460829 12.956451

35.460829 1.590941
30.005317 5.682755

30.005317 20.230147
30.005317 23.412028

35.460829 16.138332
30.005317 20.230147

30.005317 23.412028
35.460829 27.503843

30.005317 -23.412028
30.005317 -20.230147

30.005317 -20.230147
35.460829 -16.138332

30.005317 -8.864637
30.005317 -5.682755

35.460829 -12.956451
30.005317 -8.864637

30.005317 -5.682755
35.460829 -1.590941

35.460829 12.956451
35.460829 16.138332

43.037502 7.273696
35.460829 12.956451

35.460829 16.138332
43.037502 21.821088

35.460829 27.503843
35.460829 30.685724

43.037502 21.821088
35.460829 27.503843

35.460829 -16.138332
35.460829 -12.956451

43.037502 -21.821088
35.460829 -16.138332

35.460829 -12.956451
43.037502 -7.273696

35.460829 -1.590941
35.460829 1.590941

35.460829 1.590941
43.037502 7.273696

43.037502 -7.273696
35.460829 -1.590941

8.183268 34.777539
0.606595 29.094783

0.606595 -29.094783
8.183268 -23.412028

8.183268 -23.412028
13.638780 -27.503843

8.183268 -34.777539
0.606595 -29.094783

8.183268 -34.777539
13.638780 -30.685724

13.638780 30.685724
8.183268 34.777539

19.094293 34.777539
13.638780 30.685724

8.183268 34.777539
8.183268 37.959420

8.183268 37.959420
13.638780 42.051234

13.638780 -27.503843
19.094293 -23.412028

19.094293 -23.412028
24.549805 -27.503843

13.638780 -30.685724
13.638780 -27.503843

19.094293 -34.777539
13.638780 -30.685724

19.094293 37.959420
13.638780 42.051234

19.094293 -34.777539
24.549805 -30.685724

24.549805 30.685724
19.094293 34.777539

30.005317 34.777539
24.549805 30.685724

19.094293 34.777539
19.094293 37.959420

19.094293 37.959420
24.549805 42.051234

24.549805 -27.503843
30.005317 -23.412028

30.005317 -23.412028
35.460829 -27.503843

24.549805 -30.685724
24.549805 -27.503843

30.005317 -34.777539
24.549805 -30.685724

30.005317 37.959420
24.549805 42.051234

30.005317 -34.777539
35.460829 -30.685724

35.460829 30.685724
30.005317 34.777539

43.037502 36.368479
35.460829 30.685724

30.005317 34.777539
30.005317 37.959420

30.005317 37.959420
35.460829 42.051234

35.460829 -27.503843
43.037502 -21.821088

35.460829 -30.685724
35.460829 -27.503843

43.037502 36.368479
35.460829 42.051234

0.606595 -0.000000
-109.575376 -0.000000

0.606595 14.547392
-111.907016 14.547392

0.606595 -29.094783
-127.056292 -29.094783

0.606595 -14.547392
-115.992576 -14.547392

43.037502 21.821088
159.636674 21.821088

43.037502 36.368479
170.700389 36.368479

43.037502 -7.273696
155.551114 -7.273696

43.037502 7.273696
153.219473 7.273696

8.183268 -34.777539
8.183268 -164.198317

0.606595 29.094783
-121.189587 29.094783

8.183268 37.959420
-92.287275 113.315647

19.094293 -34.777539
19.094293 -161.945702

13.638780 42.051234
13.638780 169.984627

30.005317 -34.777539
30.005317 -162.710932

24.549805 42.051234
24.549805 169.219398

35.460829 -30.685724
135.931373 -106.041951

43.037502 -21.821088
164.833684 -21.821088

35.460829 42.051234
35.460829 171.472013



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_30__zone_2_.txt <==
7.541986 -12.945928
-94348754794189168.000000 -19.418892

11.860864 6.472964
7.541986 12.945928

7.541986 12.945928
11.860864 19.418892

11.860864 19.418892
7.541986 25.891856

17.243411 19.418892
11.860864 19.418892

11.860864 -19.418892
7.541986 -12.945928

7.541986 -12.945928
11.860864 -6.472964

7.541986 -0.000000
11.860864 6.472964

11.860864 -6.472964
7.541986 -0.000000

11.860864 6.472964
17.243411 6.472964

17.243411 -6.472964
11.860864 -6.472964

17.243411 6.472964
21.562289 12.945928

21.562289 -0.000000
17.243411 6.472964

21.562289 12.945928
17.243411 19.418892

17.243411 19.418892
21.562289 25.891856

26.944836 12.945928
21.562289 12.945928

17.243411 -19.418892
21.562289 -12.945928

21.562289 -12.945928
17.243411 -6.472964

17.243411 -6.472964
21.562289 -0.000000

21.562289 -0.000000
26.944836 -0.000000

26.944836 -12.945928
21.562289 -12.945928

31.263714 6.472964
26.944836 12.945928

26.944836 12.945928
31.263714 19.418892

31.263714 19.418892
26.944836 25.891856

36.646261 19.418892
31.263714 19.418892

31.263714 -19.418892
26.944836 -12.945928

26.944836 -12.945928
31.263714 -6.472964

26.944836 -0.000000
31.263714 6.472964

31.263714 -6.472964
26.944836 -0.000000

31.263714 6.472964
36.646261 6.472964

36.646261 -6.472964
31.263714 -6.472964

36.646261 6.472964
40.965139 12.945928

40.965139 0.000000
36.646261 6.472964

40.965139 12.945928
36.646261 19.418892

36.646261 19.418892
40.965139 25.891856

46.347686 12.945928
40.965139 12.945928

36.646261 -19.418892
40.965139 -12.945928

40.965139 -12.945928
36.646261 -6.472964

36.646261 -6.472964
40.965139 0.000000

40.965139 0.000000
46.347686 -0.000000

46.347686 -12.945928
40.965139 -12.945928

50.666564 6.472964
46.347686 12.945928

46.347686 12.945928
50.666564 19.418892

50.666564 19.418892
46.347686 25.891856

56.049111 19.418892
50.666564 19.418892

50.666564 -19.418892
46.347686 -12.945928

46.347686 -12.945928
50.666564 -6.472964

46.347686 -0.000000
50.666564 6.472964

50.666564 -6.472964
46.347686 -0.000000

50.666564 6.472964
56.049111 6.472964

56.049111 -6.472964
50.666564 -6.472964

56.049111 6.472964
60.367989 12.945928

60.367989 -0.000000
56.049111 6.472964

60.367989 12.945928
56.049111 19.418892

56.049111 19.418892
60.367989 25.891856

65.750536 12.945928
60.367989 12.945928

56.049111 -19.418892
60.367989 -12.945928

60.367989 -12.945928
56.049111 -6.472964

56.049111 -6.472964
60.367989 -0.000000

60.367989 -0.000000
65.750536 -0.000000

65.750536 -12.945928
60.367989 -12.945928

70.069414 6.472964
65.750536 12.945928

65.750536 12.945928
70.069414 19.418892

70.069414 19.418892
65.750536 25.891856

70.069414 -19.418892
65.750536 -12.945928

65.750536 -12.945928
70.069414 -6.472964

65.750536 -0.000000
70.069414 6.472964

70.069414 -6.472964
65.750536 -0.000000

-94348754794189168.000000 -19.418892
7.541986 -25.891856

11.860864 32.364820
7.541986 25.891856

7.541986 -25.891856
11.860864 -19.418892

11.860864 -19.418892
17.243411 -19.418892

17.243411 -19.418892
21.562289 -25.891856

14.552138 -36.398396
7.541986 -25.891856

17.243411 32.364820
11.860864 32.364820

21.562289 -25.891856
26.944836 -25.891856

14.552138 -36.398396
21.562289 -25.891856

21.562289 25.891856
17.243411 32.364820

26.944836 25.891856
21.562289 25.891856

31.263714 32.364820
26.944836 25.891856

17.243411 32.364820
24.253563 42.871360

26.944836 -25.891856
31.263714 -19.418892

31.263714 -19.418892
36.646261 -19.418892

36.646261 -19.418892
40.965139 -25.891856

33.954988 -36.398396
26.944836 -25.891856

36.646261 32.364820
31.263714 32.364820

31.263714 32.364820
24.253563 42.871360

40.965139 -25.891856
46.347686 -25.891856

33.954988 -36.398396
40.965139 -25.891856

40.965139 25.891856
36.646261 32.364820

46.347686 25.891856
40.965139 25.891856

50.666564 32.364820
46.347686 25.891856

36.646261 32.364820
43.656413 42.871360

46.347686 -25.891856
50.666564 -19.418892

50.666564 -19.418892
56.049111 -19.418892

56.049111 -19.418892
60.367989 -25.891856

53.357838 -36.398396
46.347686 -25.891856

56.049111 32.364820
50.666564 32.364820

50.666564 32.364820
43.656413 42.871360

60.367989 -25.891856
65.750536 -25.891856

53.357838 -36.398396
60.367989 -25.891856

60.367989 25.891856
56.049111 32.364820

65.750536 25.891856
60.367989 25.891856

70.069414 32.364820
65.750536 25.891856

56.049111 32.364820
63.059263 42.871360

65.750536 -25.891856
70.069414 -19.418892

70.069414 32.364820
63.059263 42.871360

7.541986 -0.000000
-122.283802 -0.000000

7.541986 12.945928
-123.589736 12.945928

-94348754794189168.000000 -19.418892
-188697509588378464.000000 -19.418892

70.069414 19.418892
203.667965 19.418892

70.069414 32.364820
211.194727 32.364820

70.069414 -6.472964
201.201136 -6.472964

70.069414 6.472964
199.895202 6.472964

14.552138 -36.398396
14.552138 -181.260144

7.541986 25.891856
-129.462412 25.891856

11.860864 32.364820
-64.773062 147.220746

33.954988 -36.398396
33.954988 -174.723996

24.253563 42.871360
24.253563 183.488252

53.357838 -36.398396
53.357838 -177.015288

43.656413 42.871360
43.656413 181.196961

65.750536 -25.891856
142.384462 -140.747782

70.069414 -19.418892
207.073812 -19.418892

63.059263 42.871360
63.059263 187.733109



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_30__zone_4_.txt <==
6.775988 -15.068087
-127816231716488896.000000 -22.602130

12.626862 7.534043
6.775988 15.068087

6.775988 15.068087
12.626862 22.602130

12.626862 22.602130
6.775988 30.136173

16.477413 22.602130
12.626862 22.602130

12.626862 -22.602130
6.775988 -15.068087

6.775988 -15.068087
12.626862 -7.534043

6.775988 -0.000000
12.626862 7.534043

12.626862 -7.534043
6.775988 -0.000000

12.626862 7.534043
16.477413 7.534043

16.477413 -7.534043
12.626862 -7.534043

16.477413 7.534043
22.328287 15.068087

22.328287 -0.000000
16.477413 7.534043

22.328287 15.068087
16.477413 22.602130

16.477413 22.602130
22.328287 30.136173

26.178838 15.068087
22.328287 15.068087

16.477413 -22.602130
22.328287 -15.068087

22.328287 -15.068087
16.477413 -7.534043

16.477413 -7.534043
22.328287 -0.000000

22.328287 -0.000000
26.178838 -0.000000

26.178838 -15.068087
22.328287 -15.068087

32.029712 7.534043
26.178838 15.068087

26.178838 15.068087
32.029712 22.602130

32.029712 22.602130
26.178838 30.136173

35.880263 22.602130
32.029712 22.602130

32.029712 -22.602130
26.178838 -15.068087

26.178838 -15.068087
32.029712 -7.534043

26.178838 -0.000000
32.029712 7.534043

32.029712 -7.534043
26.178838 -0.000000

32.029712 7.534043
35.880263 7.534043

35.880263 -7.534043
32.029712 -7.534043

35.880263 7.534043
41.731137 15.068087

41.731137 -0.000000
35.880263 7.534043

41.731137 15.068087
35.880263 22.602130

35.880263 22.602130
41.731137 30.136173

45.581688 15.068087
41.731137 15.068087

35.880263 -22.602130
41.731137 -15.068087

41.731137 -15.068087
35.880263 -7.534043

35.880263 -7.534043
41.731137 -0.000000

41.731137 -0.000000
45.581688 0.000000

45.581688 -15.068087
41.731137 -15.068087

51.432562 7.534043
45.581688 15.068087

45.581688 15.068087
51.432562 22.602130

51.432562 22.602130
45.581688 30.136173

55.283113 22.602130
51.432562 22.602130

51.432562 -22.602130
45.581688 -15.068087

45.581688 -15.068087
51.432562 -7.534043

45.581688 0.000000
51.432562 7.534043

51.432562 -7.534043
45.581688 0.000000

51.432562 7.534043
55.283113 7.534043

55.283113 -7.534043
51.432562 -7.534043

55.283113 7.534043
61.133987 15.068087

61.133987 -0.000000
55.283113 7.534043

61.133987 15.068087
55.283113 22.602130

55.283113 22.602130
61.133987 30.136173

64.984538 15.068087
61.133987 15.068087

55.283113 -22.602130
61.133987 -15.068087

61.133987 -15.068087
55.283113 -7.534043

55.283113 -7.534043
61.133987 -0.000000

61.133987 -0.000000
64.984538 -0.000000

64.984538 -15.068087
61.133987 -15.068087

70.835412 7.534043
64.984538 15.068087

64.984538 15.068087
70.835412 22.602130

70.835412 22.602130
64.984538 30.136173

70.835412 -22.602130
64.984538 -15.068087

64.984538 -15.068087
70.835412 -7.534043

64.984538 -0.000000
70.835412 7.534043

70.835412 -7.534043
64.984538 -0.000000

-127816231716488896.000000 -22.602130
6.775988 -30.136173

12.626862 37.670217
6.775988 30.136173

6.775988 -30.136173
12.626862 -22.602130

12.626862 -22.602130
16.477413 -22.602130

16.477413 -22.602130
22.328287 -30.136173

14.552138 -40.149353
6.775988 -30.136173

16.477413 37.670217
12.626862 37.670217

22.328287 -30.136173
26.178838 -30.136173

14.552138 -40.149353
22.328287 -30.136173

22.328287 30.136173
16.477413 37.670217

26.178838 30.136173
22.328287 30.136173

32.029712 37.670217
26.178838 30.136173

16.477413 37.670217
24.253563 47.683396

26.178838 -30.136173
32.029712 -22.602130

32.029712 -22.602130
35.880263 -22.602130

35.880263 -22.602130
41.731137 -30.136173

33.954988 -40.149353
26.178838 -30.136173

35.880263 37.670217
32.029712 37.670217

32.029712 37.670217
24.253563 47.683396

41.731137 -30.136173
45.581688 -30.136173

33.954988 -40.149353
41.731137 -30.136173

41.731137 30.136173
35.880263 37.670217

45.581688 30.136173
41.731137 30.136173

51.432562 37.670217
45.581688 30.136173

35.880263 37.670217
43.656413 47.683396

45.581688 -30.136173
51.432562 -22.602130

51.432562 -22.602130
55.283113 -22.602130

55.283113 -22.602130
61.133987 -30.136173

53.357838 -40.149353
45.581688 -30.136173

55.283113 37.670217
51.432562 37.670217

51.432562 37.670217
43.656413 47.683396

61.133987 -30.136173
64.984538 -30.136173

53.357838 -40.149353
61.133987 -30.136173

61.133987 30.136173
55.283113 37.670217

64.984538 30.136173
61.133987 30.136173

70.835412 37.670217
64.984538 30.136173

55.283113 37.670217
63.059263 47.683396

64.984538 -30.136173
70.835412 -22.602130

70.835412 37.670217
63.059263 47.683396

6.775988 -0.000000
-132.618982 -0.000000

6.775988 15.068087
-134.333441 15.068087

-127816231716488896.000000 -22.602130
-255632463432977920.000000 -22.602130

70.835412 22.602130
215.137194 22.602130

70.835412 37.670217
224.620334 37.670217

70.835412 -7.534043
211.944841 -7.534043

70.835412 7.534043
210.230382 7.534043

14.552138 -40.149353
14.552138 -197.462400

6.775988 30.136173
-141.856275 30.136173

12.626862 37.670217
-79.363492 156.124209

33.954988 -40.149353
33.954988 -191.477303

24.253563 47.683396
24.253563 201.092489

53.357838 -40.149353
53.357838 -193.558446

43.656413 47.683396
43.656413 199.011346

64.984538 -30.136173
156.974892 -148.590166

70.835412 -22.602130
219.467675 -22.602130

63.059263 47.683396
63.059263 204.996444



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_30__zone_5_.txt <==
6.680744 -15.311410
-131977583685713280.000000 -22.967115

12.722106 7.655705
6.680744 15.311410

6.680744 15.311410
12.722106 22.967115

12.722106 22.967115
6.680744 30.622820

16.382169 22.967115
12.722106 22.967115

12.722106 -22.967115
6.680744 -15.311410

6.680744 -15.311410
12.722106 -7.655705

6.680744 -0.000000
12.722106 7.655705

12.722106 -7.655705
6.680744 -0.000000

12.722106 7.655705
16.382169 7.655705

16.382169 -7.655705
12.722106 -7.655705

16.382169 7.655705
22.423531 15.311410

22.423531 -0.000000
16.382169 7.655705

22.423531 15.311410
16.382169 22.967115

16.382169 22.967115
22.423531 30.622820

26.083594 15.311410
22.423531 15.311410

16.382169 -22.967115
22.423531 -15.311410

22.423531 -15.311410
16.382169 -7.655705

16.382169 -7.655705
22.423531 -0.000000

22.423531 -0.000000
26.083594 -0.000000

26.083594 -15.311410
22.423531 -15.311410

32.124956 7.655705
26.083594 15.311410

26.083594 15.311410
32.124956 22.967115

32.124956 22.967115
26.083594 30.622820

35.785019 22.967115
32.124956 22.967115

32.124956 -22.967115
26.083594 -15.311410

26.083594 -15.311410
32.124956 -7.655705

26.083594 -0.000000
32.124956 7.655705

32.124956 -7.655705
26.083594 -0.000000

32.124956 7.655705
35.785019 7.655705

35.785019 -7.655705
32.124956 -7.655705

35.785019 7.655705
41.826381 15.311410

41.826381 -0.000000
35.785019 7.655705

41.826381 15.311410
35.785019 22.967115

35.785019 22.967115
41.826381 30.622820

45.486444 15.311410
41.826381 15.311410

35.785019 -22.967115
41.826381 -15.311410

41.826381 -15.311410
35.785019 -7.655705

35.785019 -7.655705
41.826381 -0.000000

41.826381 -0.000000
45.486444 -0.000000

45.486444 -15.311410
41.826381 -15.311410

51.527806 7.655705
45.486444 15.311410

45.486444 15.311410
51.527806 22.967115

51.527806 22.967115
45.486444 30.622820

55.187869 22.967115
51.527806 22.967115

51.527806 -22.967115
45.486444 -15.311410

45.486444 -15.311410
51.527806 -7.655705

45.486444 -0.000000
51.527806 7.655705

51.527806 -7.655705
45.486444 -0.000000

51.527806 7.655705
55.187869 7.655705

55.187869 -7.655705
51.527806 -7.655705

55.187869 7.655705
61.229231 15.311410

61.229231 -0.000000
55.187869 7.655705

61.229231 15.311410
55.187869 22.967115

55.187869 22.967115
61.229231 30.622820

64.889294 15.311410
61.229231 15.311410

55.187869 -22.967115
61.229231 -15.311410

61.229231 -15.311410
55.187869 -7.655705

55.187869 -7.655705
61.229231 -0.000000

61.229231 -0.000000
64.889294 -0.000000

64.889294 -15.311410
61.229231 -15.311410

70.930656 7.655705
64.889294 15.311410

64.889294 15.311410
70.930656 22.967115

70.930656 22.967115
64.889294 30.622820

70.930656 -22.967115
64.889294 -15.311410

64.889294 -15.311410
70.930656 -7.655705

64.889294 -0.000000
70.930656 7.655705

70.930656 -7.655705
64.889294 -0.000000

-131977583685713280.000000 -22.967115
6.680744 -30.622820

12.722106 38.278526
6.680744 30.622820

6.680744 -30.622820
12.722106 -22.967115

12.722106 -22.967115
16.382169 -22.967115

16.382169 -22.967115
22.423531 -30.622820

14.552138 -40.597569
6.680744 -30.622820

16.382169 38.278526
12.722106 38.278526

22.423531 -30.622820
26.083594 -30.622820

14.552138 -40.597569
22.423531 -30.622820

22.423531 30.622820
16.382169 38.278526

26.083594 30.622820
22.423531 30.622820

32.124956 38.278526
26.083594 30.622820

16.382169 38.278526
24.253563 48.253274

26.083594 -30.622820
32.124956 -22.967115

32.124956 -22.967115
35.785019 -22.967115

35.785019 -22.967115
41.826381 -30.622820

33.954988 -40.597569
26.083594 -30.622820

35.785019 38.278526
32.124956 38.278526

32.124956 38.278526
24.253563 48.253274

41.826381 -30.622820
45.486444 -30.622820

33.954988 -40.597569
41.826381 -30.622820

41.826381 30.622820
35.785019 38.278526

45.486444 30.622820
41.826381 30.622820

51.527806 38.278526
45.486444 30.622820

35.785019 38.278526
43.656413 48.253274

45.486444 -30.622820
51.527806 -22.967115

51.527806 -22.967115
55.187869 -22.967115

55.187869 -22.967115
61.229231 -30.622820

53.357838 -40.597569
45.486444 -30.622820

55.187869 38.278526
51.527806 38.278526

51.527806 38.278526
43.656413 48.253274

61.229231 -30.622820
64.889294 -30.622820

53.357838 -40.597569
61.229231 -30.622820

61.229231 30.622820
55.187869 38.278526

64.889294 30.622820
61.229231 30.622820

70.930656 38.278526
64.889294 30.622820

55.187869 38.278526
63.059263 48.253274

64.889294 -30.622820
70.930656 -22.967115

70.930656 38.278526
63.059263 48.253274

6.680744 -0.000000
-133.854423 -0.000000

6.680744 15.311410
-135.617974 15.311410

-131977583685713280.000000 -22.967115
-263955167371426688.000000 -22.967115

70.930656 22.967115
216.507790 22.967115

70.930656 38.278526
226.218412 38.278526

70.930656 -7.655705
213.229374 -7.655705

70.930656 7.655705
211.465823 7.655705

14.552138 -40.597569
14.552138 -199.395285

6.680744 30.622820
-143.335016 30.622820

12.722106 38.278526
-81.063368 157.124893

33.954988 -40.597569
33.954988 -193.469986

24.253563 48.253274
24.253563 203.184313

53.357838 -40.597569
53.357838 -195.528608

43.656413 48.253274
43.656413 201.125691

64.889294 -30.622820
158.674768 -149.469188

70.930656 -22.967115
220.946416 -22.967115

63.059263 48.253274
63.059263 207.050990



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_1_.txt <==
29.973096 -13.158684
-48737660858596728.000000 -19.738025

31.384103 6.579342
29.973096 13.158684

29.973096 13.158684
31.384103 19.738025

31.384103 19.738025
29.973096 26.317367

60.651695 19.738025
31.384103 19.738025

31.384103 -19.738025
29.973096 -13.158684

29.973096 -13.158684
31.384103 -6.579342

29.973096 -0.000000
31.384103 6.579342

31.384103 -6.579342
29.973096 -0.000000

31.384103 6.579342
60.651695 6.579342

60.651695 -6.579342
31.384103 -6.579342

60.651695 6.579342
62.062703 13.158684

62.062703 -0.000000
60.651695 6.579342

62.062703 13.158684
60.651695 19.738025

60.651695 19.738025
62.062703 26.317367

91.330295 13.158684
62.062703 13.158684

60.651695 -19.738025
62.062703 -13.158684

62.062703 -13.158684
60.651695 -6.579342

60.651695 -6.579342
62.062703 -0.000000

62.062703 -0.000000
91.330295 -0.000000

91.330295 -13.158684
62.062703 -13.158684

92.741302 6.579342
91.330295 13.158684

91.330295 13.158684
92.741302 19.738025

92.741302 19.738025
91.330295 26.317367

122.008894 19.738025
92.741302 19.738025

92.741302 -19.738025
91.330295 -13.158684

91.330295 -13.158684
92.741302 -6.579342

91.330295 -0.000000
92.741302 6.579342

92.741302 -6.579342
91.330295 -0.000000

92.741302 6.579342
122.008894 6.579342

122.008894 -6.579342
92.741302 -6.579342

122.008894 6.579342
123.419902 13.158684

123.419902 -0.000000
122.008894 6.579342

123.419902 13.158684
122.008894 19.738025

122.008894 19.738025
123.419902 26.317367

152.687494 13.158684
123.419902 13.158684

122.008894 -19.738025
123.419902 -13.158684

123.419902 -13.158684
122.008894 -6.579342

122.008894 -6.579342
123.419902 -0.000000

123.419902 -0.000000
152.687494 -0.000000

152.687494 -13.158684
123.419902 -13.158684

154.098502 6.579342
152.687494 13.158684

152.687494 13.158684
154.098502 19.738025

154.098502 19.738025
152.687494 26.317367

183.366093 19.738025
154.098502 19.738025

154.098502 -19.738025
152.687494 -13.158684

152.687494 -13.158684
154.098502 -6.579342

152.687494 -0.000000
154.098502 6.579342

154.098502 -6.579342
152.687494 -0.000000

154.098502 6.579342
183.366093 6.579342

183.366093 -6.579342
154.098502 -6.579342

183.366093 6.579342
184.777101 13.158684

184.777101 -0.000000
183.366093 6.579342

184.777101 13.158684
183.366093 19.738025

183.366093 19.738025
184.777101 26.317367

214.044693 13.158684
184.777101 13.158684

183.366093 -19.738025
184.777101 -13.158684

184.777101 -13.158684
183.366093 -6.579342

183.366093 -6.579342
184.777101 -0.000000

184.777101 -0.000000
214.044693 -0.000000

214.044693 -13.158684
184.777101 -13.158684

215.455701 6.579342
214.044693 13.158684

214.044693 13.158684
215.455701 19.738025

215.455701 19.738025
214.044693 26.317367

215.455701 -19.738025
214.044693 -13.158684

214.044693 -13.158684
215.455701 -6.579342

214.044693 -0.000000
215.455701 6.579342

215.455701 -6.579342
214.044693 -0.000000

-48737660858596728.000000 -19.738025
29.973096 -26.317367

31.384103 32.896709
29.973096 26.317367

29.973096 -26.317367
31.384103 -19.738025

31.384103 -19.738025
60.651695 -19.738025

60.651695 -19.738025
62.062703 -26.317367

46.017899 -101.132162
29.973096 -26.317367

60.651695 32.896709
31.384103 32.896709

62.062703 -26.317367
91.330295 -26.317367

46.017899 -101.132162
62.062703 -26.317367

62.062703 26.317367
60.651695 32.896709

91.330295 26.317367
62.062703 26.317367

92.741302 32.896709
91.330295 26.317367

60.651695 32.896709
76.696499 107.711503

91.330295 -26.317367
92.741302 -19.738025

92.741302 -19.738025
122.008894 -19.738025

122.008894 -19.738025
123.419902 -26.317367

107.375098 -101.132162
91.330295 -26.317367

122.008894 32.896709
92.741302 32.896709

92.741302 32.896709
76.696499 107.711503

123.419902 -26.317367
152.687494 -26.317367

107.375098 -101.132162
123.419902 -26.317367

123.419902 26.317367
122.008894 32.896709

152.687494 26.317367
123.419902 26.317367

154.098502 32.896709
152.687494 26.317367

122.008894 32.896709
138.053698 107.711503

152.687494 -26.317367
154.098502 -19.738025

154.098502 -19.738025
183.366093 -19.738025

183.366093 -19.738025
184.777101 -26.317367

168.732298 -101.132162
152.687494 -26.317367

183.366093 32.896709
154.098502 32.896709

154.098502 32.896709
138.053698 107.711503

184.777101 -26.317367
214.044693 -26.317367

168.732298 -101.132162
184.777101 -26.317367

184.777101 26.317367
183.366093 32.896709

214.044693 26.317367
184.777101 26.317367

215.455701 32.896709
214.044693 26.317367

183.366093 32.896709
199.410897 107.711503

214.044693 -26.317367
215.455701 -19.738025

215.455701 32.896709
199.410897 107.711503

29.973096 -0.000000
-289.443972 -0.000000

29.973096 13.158684
-289.909270 13.158684

-48737660858596728.000000 -19.738025
-97475321717193792.000000 -19.738025

215.455701 19.738025
536.261767 19.738025

215.455701 32.896709
539.425725 32.896709

215.455701 -6.579342
535.338066 -6.579342

215.455701 6.579342
534.872768 6.579342

46.017899 -101.132162
46.017899 -457.311447

29.973096 26.317367
-292.201781 26.317367

31.384103 32.896709
-36.268255 348.350695

107.375098 -101.132162
107.375098 -433.292071

76.696499 107.711503
76.696499 448.441019

168.732298 -101.132162
168.732298 -441.861677

138.053698 107.711503
138.053698 439.871413

214.044693 -26.317367
281.697051 -341.771353

215.455701 -19.738025
537.630577 -19.738025

199.410897 107.711503
199.410897 463.890788



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_2_.txt <==
29.718590 -15.349720
-66319416499894200.000000 -23.024580

31.638609 7.674860
29.718590 15.349720

29.718590 15.349720
31.638609 23.024580

31.638609 23.024580
29.718590 30.699440

60.397190 23.024580
31.638609 23.024580

31.638609 -23.024580
29.718590 -15.349720

29.718590 -15.349720
31.638609 -7.674860

29.718590 -0.000000
31.638609 7.674860

31.638609 -7.674860
29.718590 -0.000000

31.638609 7.674860
60.397190 7.674860

60.397190 -7.674860
31.638609 -7.674860

60.397190 7.674860
62.317208 15.349720

62.317208 -0.000000
60.397190 7.674860

62.317208 15.349720
60.397190 23.024580

60.397190 23.024580
62.317208 30.699440

91.075789 15.349720
62.317208 15.349720

60.397190 -23.024580
62.317208 -15.349720

62.317208 -15.349720
60.397190 -7.674860

60.397190 -7.674860
62.317208 -0.000000

62.317208 -0.000000
91.075789 -0.000000

91.075789 -15.349720
62.317208 -15.349720

92.995808 7.674860
91.075789 15.349720

91.075789 15.349720
92.995808 23.024580

92.995808 23.024580
91.075789 30.699440

121.754389 23.024580
92.995808 23.024580

92.995808 -23.024580
91.075789 -15.349720

91.075789 -15.349720
92.995808 -7.674860

91.075789 -0.000000
92.995808 7.674860

92.995808 -7.674860
91.075789 -0.000000

92.995808 7.674860
121.754389 7.674860

121.754389 -7.674860
92.995808 -7.674860

121.754389 7.674860
123.674407 15.349720

123.674407 -0.000000
121.754389 7.674860

123.674407 15.349720
121.754389 23.024580

121.754389 23.024580
123.674407 30.699440

152.432989 15.349720
123.674407 15.349720

121.754389 -23.024580
123.674407 -15.349720

123.674407 -15.349720
121.754389 -7.674860

121.754389 -7.674860
123.674407 -0.000000

123.674407 -0.000000
152.432989 -0.000000

152.432989 -15.349720
123.674407 -15.349720

154.353007 7.674860
152.432989 15.349720

152.432989 15.349720
154.353007 23.024580

154.353007 23.024580
152.432989 30.699440

183.111588 23.024580
154.353007 23.024580

154.353007 -23.024580
152.432989 -15.349720

152.432989 -15.349720
154.353007 -7.674860

152.432989 -0.000000
154.353007 7.674860

154.353007 -7.674860
152.432989 -0.000000

154.353007 7.674860
183.111588 7.674860

183.111588 -7.674860
154.353007 -7.674860

183.111588 7.674860
185.031607 15.349720

185.031607 -0.000000
183.111588 7.674860

185.031607 15.349720
183.111588 23.024580

183.111588 23.024580
185.031607 30.699440

213.790188 15.349720
185.031607 15.349720

183.111588 -23.024580
185.031607 -15.349720

185.031607 -15.349720
183.111588 -7.674860

183.111588 -7.674860
185.031607 -0.000000

185.031607 -0.000000
213.790188 -0.000000

213.790188 -15.349720
185.031607 -15.349720

215.710206 7.674860
213.790188 15.349720

213.790188 15.349720
215.710206 23.024580

215.710206 23.024580
213.790188 30.699440

215.710206 -23.024580
213.790188 -15.349720

213.790188 -15.349720
215.710206 -7.674860

213.790188 -0.000000
215.710206 7.674860

215.710206 -7.674860
213.790188 -0.000000

-66319416499894200.000000 -23.024580
29.718590 -30.699440

31.638609 38.374300
29.718590 30.699440

29.718590 -30.699440
31.638609 -23.024580

31.638609 -23.024580
60.397190 -23.024580

60.397190 -23.024580
62.317208 -30.699440

46.017899 -95.852417
29.718590 -30.699440

60.397190 38.374300
31.638609 38.374300

62.317208 -30.699440
91.075789 -30.699440

46.017899 -95.852417
62.317208 -30.699440

62.317208 30.699440
60.397190 38.374300

91.075789 30.699440
62.317208 30.699440

92.995808 38.374300
91.075789 30.699440

60.397190 38.374300
76.696499 103.527277

91.075789 -30.699440
92.995808 -23.024580

92.995808 -23.024580
121.754389 -23.024580

121.754389 -23.024580
123.674407 -30.699440

107.375098 -95.852417
91.075789 -30.699440

121.754389 38.374300
92.995808 38.374300

92.995808 38.374300
76.696499 103.527277

123.674407 -30.699440
152.432989 -30.699440

107.375098 -95.852417
123.674407 -30.699440

123.674407 30.699440
121.754389 38.374300

152.432989 30.699440
123.674407 30.699440

154.353007 38.374300
152.432989 30.699440

121.754389 38.374300
138.053698 103.527277

152.432989 -30.699440
154.353007 -23.024580

154.353007 -23.024580
183.111588 -23.024580

183.111588 -23.024580
185.031607 -30.699440

168.732298 -95.852417
152.432989 -30.699440

183.111588 38.374300
154.353007 38.374300

154.353007 38.374300
138.053698 103.527277

185.031607 -30.699440
213.790188 -30.699440

168.732298 -95.852417
185.031607 -30.699440

185.031607 30.699440
183.111588 38.374300

213.790188 30.699440
185.031607 30.699440

215.710206 38.374300
213.790188 30.699440

183.111588 38.374300
199.410897 103.527277

213.790188 -30.699440
215.710206 -23.024580

215.710206 38.374300
199.410897 103.527277

29.718590 -0.000000
-294.105069 -0.000000

29.718590 15.349720
-294.735793 15.349720

-66319416499894200.000000 -23.024580
-132638832999788752.000000 -23.024580

215.710206 23.024580
541.413469 23.024580

215.710206 38.374300
545.660810 38.374300

215.710206 -7.674860
540.164589 -7.674860

215.710206 7.674860
539.533866 7.674860

46.017899 -95.852417
46.017899 -452.380373

29.718590 30.699440
-297.827785 30.699440

31.638609 38.374300
-48.001065 356.716743

107.375098 -95.852417
107.375098 -427.464201

76.696499 103.527277
76.696499 444.074497

168.732298 -95.852417
168.732298 -436.399637

138.053698 103.527277
138.053698 435.139061

213.790188 -30.699440
293.429861 -349.041883

215.710206 -23.024580
543.256581 -23.024580

199.410897 103.527277
199.410897 460.055233



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_3_.txt <==
29.690062 -15.576124
-68290232766470352.000000 -23.364186

31.667137 7.788062
29.690062 15.576124

29.690062 15.576124
31.667137 23.364186

31.667137 23.364186
29.690062 31.152248

60.368661 23.364186
31.667137 23.364186

31.667137 -23.364186
29.690062 -15.576124

29.690062 -15.576124
31.667137 -7.788062

29.690062 -0.000000
31.667137 7.788062

31.667137 -7.788062
29.690062 -0.000000

31.667137 7.788062
60.368661 7.788062

60.368661 -7.788062
31.667137 -7.788062

60.368661 7.788062
62.345737 15.576124

62.345737 -0.000000
60.368661 7.788062

62.345737 15.576124
60.368661 23.364186

60.368661 23.364186
62.345737 31.152248

91.047261 15.576124
62.345737 15.576124

60.368661 -23.364186
62.345737 -15.576124

62.345737 -15.576124
60.368661 -7.788062

60.368661 -7.788062
62.345737 -0.000000

62.345737 -0.000000
91.047261 -0.000000

91.047261 -15.576124
62.345737 -15.576124

93.024336 7.788062
91.047261 15.576124

91.047261 15.576124
93.024336 23.364186

93.024336 23.364186
91.047261 31.152248

121.725860 23.364186
93.024336 23.364186

93.024336 -23.364186
91.047261 -15.576124

91.047261 -15.576124
93.024336 -7.788062

91.047261 -0.000000
93.024336 7.788062

93.024336 -7.788062
91.047261 -0.000000

93.024336 7.788062
121.725860 7.788062

121.725860 -7.788062
93.024336 -7.788062

121.725860 7.788062
123.702936 15.576124

123.702936 -0.000000
121.725860 7.788062

123.702936 15.576124
121.725860 23.364186

121.725860 23.364186
123.702936 31.152248

152.404460 15.576124
123.702936 15.576124

121.725860 -23.364186
123.702936 -15.576124

123.702936 -15.576124
121.725860 -7.788062

121.725860 -7.788062
123.702936 -0.000000

123.702936 -0.000000
152.404460 -0.000000

152.404460 -15.576124
123.702936 -15.576124

154.381536 7.788062
152.404460 15.576124

152.404460 15.576124
154.381536 23.364186

154.381536 23.364186
152.404460 31.152248

183.083060 23.364186
154.381536 23.364186

154.381536 -23.364186
152.404460 -15.576124

152.404460 -15.576124
154.381536 -7.788062

152.404460 -0.000000
154.381536 7.788062

154.381536 -7.788062
152.404460 -0.000000

154.381536 7.788062
183.083060 7.788062

183.083060 -7.788062
154.381536 -7.788062

183.083060 7.788062
185.060135 15.576124

185.060135 -0.000000
183.083060 7.788062

185.060135 15.576124
183.083060 23.364186

183.083060 23.364186
185.060135 31.152248

213.761659 15.576124
185.060135 15.576124

183.083060 -23.364186
185.060135 -15.576124

185.060135 -15.576124
183.083060 -7.788062

183.083060 -7.788062
185.060135 -0.000000

185.060135 -0.000000
213.761659 -0.000000

213.761659 -15.576124
185.060135 -15.576124

215.738735 7.788062
213.761659 15.576124

213.761659 15.576124
215.738735 23.364186

215.738735 23.364186
213.761659 31.152248

215.738735 -23.364186
213.761659 -15.576124

213.761659 -15.576124
215.738735 -7.788062

213.761659 -0.000000
215.738735 7.788062

215.738735 -7.788062
213.761659 -0.000000

-68290232766470352.000000 -23.364186
29.690062 -31.152248

31.667137 38.940310
29.690062 31.152248

29.690062 -31.152248
31.667137 -23.364186

31.667137 -23.364186
60.368661 -23.364186

60.368661 -23.364186
62.345737 -31.152248

46.017899 -95.470584
29.690062 -31.152248

60.368661 38.940310
31.667137 38.940310

62.345737 -31.152248
91.047261 -31.152248

46.017899 -95.470584
62.345737 -31.152248

62.345737 31.152248
60.368661 38.940310

91.047261 31.152248
62.345737 31.152248

93.024336 38.940310
91.047261 31.152248

60.368661 38.940310
76.696499 103.258646

91.047261 -31.152248
93.024336 -23.364186

93.024336 -23.364186
121.725860 -23.364186

121.725860 -23.364186
123.702936 -31.152248

107.375098 -95.470584
91.047261 -31.152248

121.725860 38.940310
93.024336 38.940310

93.024336 38.940310
76.696499 103.258646

123.702936 -31.152248
152.404460 -31.152248

107.375098 -95.470584
123.702936 -31.152248

123.702936 31.152248
121.725860 38.940310

152.404460 31.152248
123.702936 31.152248

154.381536 38.940310
152.404460 31.152248

121.725860 38.940310
138.053698 103.258646

152.404460 -31.152248
154.381536 -23.364186

154.381536 -23.364186
183.083060 -23.364186

183.083060 -23.364186
185.060135 -31.152248

168.732298 -95.470584
152.404460 -31.152248

183.083060 38.940310
154.381536 38.940310

154.381536 38.940310
138.053698 103.258646

185.060135 -31.152248
213.761659 -31.152248

168.732298 -95.470584
185.060135 -31.152248

185.060135 31.152248
183.083060 38.940310

213.761659 31.152248
185.060135 31.152248

215.738735 38.940310
213.761659 31.152248

183.083060 38.940310
199.410897 103.258646

213.761659 -31.152248
215.738735 -23.364186

215.738735 38.940310
199.410897 103.258646

29.690062 -0.000000
-294.622944 -0.000000

29.690062 15.576124
-295.272132 15.576124

-68290232766470352.000000 -23.364186
-136580465532941056.000000 -23.364186

215.738735 23.364186
541.986003 23.364186

215.738735 38.940310
546.353023 38.940310

215.738735 -7.788062
540.700928 -7.788062

215.738735 7.788062
540.051740 7.788062

46.017899 -95.470584
46.017899 -452.199416

29.690062 31.152248
-298.452880 31.152248

31.667137 38.940310
-49.227561 357.599307

107.375098 -95.470584
107.375098 -427.219423

76.696499 103.258646
76.696499 443.969153

168.732298 -95.470584
168.732298 -436.181091

138.053698 103.258646
138.053698 435.007485

213.761659 -31.152248
294.656357 -349.811245

215.738735 -23.364186
543.881676 -23.364186

199.410897 103.258646
199.410897 459.987478



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_4_.txt <==
29.681901 -15.640282
-68853963974739832.000000 -23.460423

31.675298 7.820141
29.681901 15.640282

29.681901 15.640282
31.675298 23.460423

31.675298 23.460423
29.681901 31.280564

60.360501 23.460423
31.675298 23.460423

31.675298 -23.460423
29.681901 -15.640282

29.681901 -15.640282
31.675298 -7.820141

29.681901 -0.000000
31.675298 7.820141

31.675298 -7.820141
29.681901 -0.000000

31.675298 7.820141
60.360501 7.820141

60.360501 -7.820141
31.675298 -7.820141

60.360501 7.820141
62.353897 15.640282

62.353897 -0.000000
60.360501 7.820141

62.353897 15.640282
60.360501 23.460423

60.360501 23.460423
62.353897 31.280564

91.039101 15.640282
62.353897 15.640282

60.360501 -23.460423
62.353897 -15.640282

62.353897 -15.640282
60.360501 -7.820141

60.360501 -7.820141
62.353897 -0.000000

62.353897 -0.000000
91.039101 0.000000

91.039101 -15.640282
62.353897 -15.640282

93.032497 7.820141
91.039101 15.640282

91.039101 15.640282
93.032497 23.460423

93.032497 23.460423
91.039101 31.280564

121.717700 23.460423
93.032497 23.460423

93.032497 -23.460423
91.039101 -15.640282

91.039101 -15.640282
93.032497 -7.820141

91.039101 0.000000
93.032497 7.820141

93.032497 -7.820141
91.039101 0.000000

93.032497 7.820141
121.717700 7.820141

121.717700 -7.820141
93.032497 -7.820141

121.717700 7.820141
123.711096 15.640282

123.711096 -0.000000
121.717700 7.820141

123.711096 15.640282
121.717700 23.460423

121.717700 23.460423
123.711096 31.280564

152.396300 15.640282
123.711096 15.640282

121.717700 -23.460423
123.711096 -15.640282

123.711096 -15.640282
121.717700 -7.820141

121.717700 -7.820141
123.711096 -0.000000

123.711096 -0.000000
152.396300 0.000000

152.396300 -15.640282
123.711096 -15.640282

154.389696 7.820141
152.396300 15.640282

152.396300 15.640282
154.389696 23.460423

154.389696 23.460423
152.396300 31.280564

183.074899 23.460423
154.389696 23.460423

154.389696 -23.460423
152.396300 -15.640282

152.396300 -15.640282
154.389696 -7.820141

152.396300 0.000000
154.389696 7.820141

154.389696 -7.820141
152.396300 0.000000

154.389696 7.820141
183.074899 7.820141

183.074899 -7.820141
154.389696 -7.820141

183.074899 7.820141
185.068295 15.640282

185.068295 0.000000
183.074899 7.820141

185.068295 15.640282
183.074899 23.460423

183.074899 23.460423
185.068295 31.280564

213.753499 15.640282
185.068295 15.640282

183.074899 -23.460423
185.068295 -15.640282

185.068295 -15.640282
183.074899 -7.820141

183.074899 -7.820141
185.068295 0.000000

185.068295 0.000000
213.753499 0.000000

213.753499 -15.640282
185.068295 -15.640282

215.746895 7.820141
213.753499 15.640282

213.753499 15.640282
215.746895 23.460423

215.746895 23.460423
213.753499 31.280564

215.746895 -23.460423
213.753499 -15.640282

213.753499 -15.640282
215.746895 -7.820141

213.753499 0.000000
215.746895 7.820141

215.746895 -7.820141
213.753499 0.000000

-68853963974739832.000000 -23.460423
29.681901 -31.280564

31.675298 39.100705
29.681901 31.280564

29.681901 -31.280564
31.675298 -23.460423

31.675298 -23.460423
60.360501 -23.460423

60.360501 -23.460423
62.353897 -31.280564

46.017899 -95.367073
29.681901 -31.280564

60.360501 39.100705
31.675298 39.100705

62.353897 -31.280564
91.039101 -31.280564

46.017899 -95.367073
62.353897 -31.280564

62.353897 31.280564
60.360501 39.100705

91.039101 31.280564
62.353897 31.280564

93.032497 39.100705
91.039101 31.280564

60.360501 39.100705
76.696499 103.187214

91.039101 -31.280564
93.032497 -23.460423

93.032497 -23.460423
121.717700 -23.460423

121.717700 -23.460423
123.711096 -31.280564

107.375098 -95.367073
91.039101 -31.280564

121.717700 39.100705
93.032497 39.100705

93.032497 39.100705
76.696499 103.187214

123.711096 -31.280564
152.396300 -31.280564

107.375098 -95.367073
123.711096 -31.280564

123.711096 31.280564
121.717700 39.100705

152.396300 31.280564
123.711096 31.280564

154.389696 39.100705
152.396300 31.280564

121.717700 39.100705
138.053698 103.187214

152.396300 -31.280564
154.389696 -23.460423

154.389696 -23.460423
183.074899 -23.460423

183.074899 -23.460423
185.068295 -31.280564

168.732298 -95.367073
152.396300 -31.280564

183.074899 39.100705
154.389696 39.100705

154.389696 39.100705
138.053698 103.187214

185.068295 -31.280564
213.753499 -31.280564

168.732298 -95.367073
185.068295 -31.280564

185.068295 31.280564
183.074899 39.100705

213.753499 31.280564
185.068295 31.280564

215.746895 39.100705
213.753499 31.280564

183.074899 39.100705
199.410897 103.187214

213.753499 -31.280564
215.746895 -23.460423

215.746895 39.100705
199.410897 103.187214

29.681901 -0.000000
-294.770909 -0.000000

29.681901 15.640282
-295.425376 15.640282

-68853963974739832.000000 -23.460423
-137707927949480016.000000 -23.460423

215.746895 23.460423
542.149590 23.460423

215.746895 39.100705
546.550780 39.100705

215.746895 -7.820141
540.854172 -7.820141

215.746895 7.820141
540.199705 7.820141

46.017899 -95.367073
46.017899 -452.157653

29.681901 31.280564
-298.631480 31.280564

31.675298 39.100705
-49.575619 357.849987

107.375098 -95.367073
107.375098 -427.160446

76.696499 103.187214
76.696499 443.949334

168.732298 -95.367073
168.732298 -436.129193

138.053698 103.187214
138.053698 434.980587

213.753499 -31.280564
295.004415 -350.029846

215.746895 -23.460423
544.060276 -23.460423

199.410897 103.187214
199.410897 459.977794



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_5_.txt <==
29.678504 -15.666916
-69088664471642936.000000 -23.500373

31.678695 7.833458
29.678504 15.666916

29.678504 15.666916
31.678695 23.500373

31.678695 23.500373
29.678504 31.333831

60.357104 23.500373
31.678695 23.500373

31.678695 -23.500373
29.678504 -15.666916

29.678504 -15.666916
31.678695 -7.833458

29.678504 -0.000000
31.678695 7.833458

31.678695 -7.833458
29.678504 -0.000000

31.678695 7.833458
60.357104 7.833458

60.357104 -7.833458
31.678695 -7.833458

60.357104 7.833458
62.357295 15.666916

62.357295 -0.000000
60.357104 7.833458

62.357295 15.666916
60.357104 23.500373

60.357104 23.500373
62.357295 31.333831

91.035703 15.666916
62.357295 15.666916

60.357104 -23.500373
62.357295 -15.666916

62.357295 -15.666916
60.357104 -7.833458

60.357104 -7.833458
62.357295 -0.000000

62.357295 -0.000000
91.035703 -0.000000

91.035703 -15.666916
62.357295 -15.666916

93.035894 7.833458
91.035703 15.666916

91.035703 15.666916
93.035894 23.500373

93.035894 23.500373
91.035703 31.333831

121.714303 23.500373
93.035894 23.500373

93.035894 -23.500373
91.035703 -15.666916

91.035703 -15.666916
93.035894 -7.833458

91.035703 -0.000000
93.035894 7.833458

93.035894 -7.833458
91.035703 -0.000000

93.035894 7.833458
121.714303 7.833458

121.714303 -7.833458
93.035894 -7.833458

121.714303 7.833458
123.714494 15.666916

123.714494 -0.000000
121.714303 7.833458

123.714494 15.666916
121.714303 23.500373

121.714303 23.500373
123.714494 31.333831

152.392902 15.666916
123.714494 15.666916

121.714303 -23.500373
123.714494 -15.666916

123.714494 -15.666916
121.714303 -7.833458

121.714303 -7.833458
123.714494 -0.000000

123.714494 -0.000000
152.392902 -0.000000

152.392902 -15.666916
123.714494 -15.666916

154.393093 7.833458
152.392902 15.666916

152.392902 15.666916
154.393093 23.500373

154.393093 23.500373
152.392902 31.333831

183.071502 23.500373
154.393093 23.500373

154.393093 -23.500373
152.392902 -15.666916

152.392902 -15.666916
154.393093 -7.833458

152.392902 -0.000000
154.393093 7.833458

154.393093 -7.833458
152.392902 -0.000000

154.393093 7.833458
183.071502 7.833458

183.071502 -7.833458
154.393093 -7.833458

183.071502 7.833458
185.071693 15.666916

185.071693 -0.000000
183.071502 7.833458

185.071693 15.666916
183.071502 23.500373

183.071502 23.500373
185.071693 31.333831

213.750101 15.666916
185.071693 15.666916

183.071502 -23.500373
185.071693 -15.666916

185.071693 -15.666916
183.071502 -7.833458

183.071502 -7.833458
185.071693 -0.000000

185.071693 -0.000000
213.750101 -0.000000

213.750101 -15.666916
185.071693 -15.666916

215.750292 7.833458
213.750101 15.666916

213.750101 15.666916
215.750292 23.500373

215.750292 23.500373
213.750101 31.333831

215.750292 -23.500373
213.750101 -15.666916

213.750101 -15.666916
215.750292 -7.833458

213.750101 -0.000000
215.750292 7.833458

215.750292 -7.833458
213.750101 -0.000000

-69088664471642936.000000 -23.500373
29.678504 -31.333831

31.678695 39.167289
29.678504 31.333831

29.678504 -31.333831
31.678695 -23.500373

31.678695 -23.500373
60.357104 -23.500373

60.357104 -23.500373
62.357295 -31.333831

46.017899 -95.324699
29.678504 -31.333831

60.357104 39.167289
31.678695 39.167289

62.357295 -31.333831
91.035703 -31.333831

46.017899 -95.324699
62.357295 -31.333831

62.357295 31.333831
60.357104 39.167289

91.035703 31.333831
62.357295 31.333831

93.035894 39.167289
91.035703 31.333831

60.357104 39.167289
76.696499 103.158157

91.035703 -31.333831
93.035894 -23.500373

93.035894 -23.500373
121.714303 -23.500373

121.714303 -23.500373
123.714494 -31.333831

107.375098 -95.324699
91.035703 -31.333831

121.714303 39.167289
93.035894 39.167289

93.035894 39.167289
76.696499 103.158157

123.714494 -31.333831
152.392902 -31.333831

107.375098 -95.324699
123.714494 -31.333831

123.714494 31.333831
121.714303 39.167289

152.392902 31.333831
123.714494 31.333831

154.393093 39.167289
152.392902 31.333831

121.714303 39.167289
138.053698 103.158157

152.392902 -31.333831
154.393093 -23.500373

154.393093 -23.500373
183.071502 -23.500373

183.071502 -23.500373
185.071693 -31.333831

168.732298 -95.324699
152.392902 -31.333831

183.071502 39.167289
154.393093 39.167289

154.393093 39.167289
138.053698 103.158157

185.071693 -31.333831
213.750101 -31.333831

168.732298 -95.324699
185.071693 -31.333831

185.071693 31.333831
183.071502 39.167289

213.750101 31.333831
185.071693 31.333831

215.750292 39.167289
213.750101 31.333831

183.071502 39.167289
199.410897 103.158157

213.750101 -31.333831
215.750292 -23.500373

215.750292 39.167289
199.410897 103.158157

29.678504 -0.000000
-294.832490 -0.000000

29.678504 15.666916
-295.489154 15.666916

-69088664471642936.000000 -23.500373
-138177328943286224.000000 -23.500373

215.750292 23.500373
542.217674 23.500373

215.750292 39.167289
546.633081 39.167289

215.750292 -7.833458
540.917951 -7.833458

215.750292 7.833458
540.261286 7.833458

46.017899 -95.324699
46.017899 -452.141527

29.678504 31.333831
-298.705811 31.333831

31.678695 39.167289
-49.720171 357.954126

107.375098 -95.324699
107.375098 -427.137285

76.696499 103.158157
76.696499 443.942384

168.732298 -95.324699
168.732298 -436.108926

138.053698 103.158157
138.053698 434.970743

213.750101 -31.333831
295.148968 -350.120668

215.750292 -23.500373
544.134607 -23.500373

199.410897 103.158157
199.410897 459.974985



==> plots/voronoi/ptqam_voronoi_polar_32_8_snr_40__zone_6_.txt <==
29.676775 -15.680449
-69208080490372968.000000 -23.520674

31.680424 7.840225
29.676775 15.680449

29.676775 15.680449
31.680424 23.520674

31.680424 23.520674
29.676775 31.360899

60.355375 23.520674
31.680424 23.520674

31.680424 -23.520674
29.676775 -15.680449

29.676775 -15.680449
31.680424 -7.840225

29.676775 -0.000000
31.680424 7.840225

31.680424 -7.840225
29.676775 -0.000000

31.680424 7.840225
60.355375 7.840225

60.355375 -7.840225
31.680424 -7.840225

60.355375 7.840225
62.359023 15.680449

62.359023 -0.000000
60.355375 7.840225

62.359023 15.680449
60.355375 23.520674

60.355375 23.520674
62.359023 31.360899

91.033975 15.680449
62.359023 15.680449

60.355375 -23.520674
62.359023 -15.680449

62.359023 -15.680449
60.355375 -7.840225

60.355375 -7.840225
62.359023 -0.000000

62.359023 -0.000000
91.033975 0.000000

91.033975 -15.680449
62.359023 -15.680449

93.037623 7.840225
91.033975 15.680449

91.033975 15.680449
93.037623 23.520674

93.037623 23.520674
91.033975 31.360899

121.712574 23.520674
93.037623 23.520674

93.037623 -23.520674
91.033975 -15.680449

91.033975 -15.680449
93.037623 -7.840225

91.033975 0.000000
93.037623 7.840225

93.037623 -7.840225
91.033975 0.000000

93.037623 7.840225
121.712574 7.840225

121.712574 -7.840225
93.037623 -7.840225

121.712574 7.840225
123.716222 15.680449

123.716222 -0.000000
121.712574 7.840225

123.716222 15.680449
121.712574 23.520674

121.712574 23.520674
123.716222 31.360899

152.391174 15.680449
123.716222 15.680449

121.712574 -23.520674
123.716222 -15.680449

123.716222 -15.680449
121.712574 -7.840225

121.712574 -7.840225
123.716222 -0.000000

123.716222 -0.000000
152.391174 0.000000

152.391174 -15.680449
123.716222 -15.680449

154.394822 7.840225
152.391174 15.680449

152.391174 15.680449
154.394822 23.520674

154.394822 23.520674
152.391174 31.360899

183.069773 23.520674
154.394822 23.520674

154.394822 -23.520674
152.391174 -15.680449

152.391174 -15.680449
154.394822 -7.840225

152.391174 0.000000
154.394822 7.840225

154.394822 -7.840225
152.391174 0.000000

154.394822 7.840225
183.069773 7.840225

183.069773 -7.840225
154.394822 -7.840225

183.069773 7.840225
185.073421 15.680449

185.073421 0.000000
183.069773 7.840225

185.073421 15.680449
183.069773 23.520674

183.069773 23.520674
185.073421 31.360899

213.748373 15.680449
185.073421 15.680449

183.069773 -23.520674
185.073421 -15.680449

185.073421 -15.680449
183.069773 -7.840225

183.069773 -7.840225
185.073421 0.000000

185.073421 0.000000
213.748373 0.000000

213.748373 -15.680449
185.073421 -15.680449

215.752021 7.840225
213.748373 15.680449

213.748373 15.680449
215.752021 23.520674

215.752021 23.520674
213.748373 31.360899

215.752021 -23.520674
213.748373 -15.680449

213.748373 -15.680449
215.752021 -7.840225

213.748373 0.000000
215.752021 7.840225

215.752021 -7.840225
213.748373 0.000000

-69208080490372968.000000 -23.520674
29.676775 -31.360899

31.680424 39.201124
29.676775 31.360899

29.676775 -31.360899
31.680424 -23.520674

31.680424 -23.520674
60.355375 -23.520674

60.355375 -23.520674
62.359023 -31.360899

46.017899 -95.303300
29.676775 -31.360899

60.355375 39.201124
31.680424 39.201124

62.359023 -31.360899
91.033975 -31.360899

46.017899 -95.303300
62.359023 -31.360899

62.359023 31.360899
60.355375 39.201124

91.033975 31.360899
62.359023 31.360899

93.037623 39.201124
91.033975 31.360899

60.355375 39.201124
76.696499 103.143525

91.033975 -31.360899
93.037623 -23.520674

93.037623 -23.520674
121.712574 -23.520674

121.712574 -23.520674
123.716222 -31.360899

107.375098 -95.303300
91.033975 -31.360899

121.712574 39.201124
93.037623 39.201124

93.037623 39.201124
76.696499 103.143525

123.716222 -31.360899
152.391174 -31.360899

107.375098 -95.303300
123.716222 -31.360899

123.716222 31.360899
121.712574 39.201124

152.391174 31.360899
123.716222 31.360899

154.394822 39.201124
152.391174 31.360899

121.712574 39.201124
138.053698 103.143525

152.391174 -31.360899
154.394822 -23.520674

154.394822 -23.520674
183.069773 -23.520674

183.069773 -23.520674
185.073421 -31.360899

168.732298 -95.303300
152.391174 -31.360899

183.069773 39.201124
154.394822 39.201124

154.394822 39.201124
138.053698 103.143525

185.073421 -31.360899
213.748373 -31.360899

168.732298 -95.303300
185.073421 -31.360899

185.073421 31.360899
183.069773 39.201124

213.748373 31.360899
185.073421 31.360899

215.752021 39.201124
213.748373 31.360899

183.069773 39.201124
199.410897 103.143525

213.748373 -31.360899
215.752021 -23.520674

215.752021 39.201124
199.410897 103.143525

29.676775 -0.000000
-294.863818 -0.000000

29.676775 15.680449
-295.521600 15.680449

-69208080490372968.000000 -23.520674
-138416160980746288.000000 -23.520674

215.752021 23.520674
542.252309 23.520674

215.752021 39.201124
546.674949 39.201124

215.752021 -7.840225
540.950396 -7.840225

215.752021 7.840225
540.292614 7.840225

46.017899 -95.303300
46.017899 -452.133603

29.676775 31.360899
-298.743625 31.360899

31.680424 39.201124
-49.793640 358.007061

107.375098 -95.303300
107.375098 -427.125811

76.696499 103.143525
76.696499 443.939138

168.732298 -95.303300
168.732298 -436.098913

138.053698 103.143525
138.053698 434.966036

213.748373 -31.360899
295.222437 -350.166836

215.752021 -23.520674
544.172421 -23.520674

199.410897 103.143525
199.410897 459.973828


